On-the-Spot Loading of Single-Atom Traps

Reconfigurable arrays of trapped single atoms are an excellent platform for the simulation of many-body physics and the realisation of high-fidelity quantum gates. The confinement of atoms is often achieved with focussed laser beams acting as optical dipole-force traps that allow for both static and dynamic positioning of atoms. In these traps, light-assisted collisions -- enhancing the two-atom loss rate -- ensure that single atom occupation of traps can be realised. However, the time-averaged probability of trapping a single atom is limited to $0.5$ when loading directly from a surrounding cloud of laser-cooled atoms, preventing deterministic filling of large arrays. In this work, we demonstrate that increasing the depth of a static, optical dipole trap enables the transition from fast loading on a timescale of $2.1\,$s to an extended trap lifetime of $7.9\,$s. This method demonstrates an achievable filling ratio of $(79\pm2)\,\%$ without the need of rearranging atoms to fill vacant traps.

==> FLUORFIThist21.csv <==
-1.319615238095237828e+02,2.221033442725102439e-05
-1.306118401576179053e+02,2.256108352394482663e-05
-1.292621565057120279e+02,2.295028075941298750e-05
-1.279124728538061646e+02,2.338309279263742438e-05
-1.265627892019002871e+02,2.386530487177856855e-05
-1.252131055499944097e+02,2.440338310452712270e-05
-1.238634218980885322e+02,2.500454134300706573e-05
-1.225137382461826689e+02,2.567681279917402451e-05
-1.211640545942767915e+02,2.642912647512478017e-05
-1.198143709423709140e+02,2.727138845536389430e-05
-1.184646872904650365e+02,2.821456806447587520e-05
-1.171150036385591591e+02,2.927078884346699769e-05
-1.157653199866532816e+02,3.045342424096188758e-05
-1.144156363347474183e+02,3.177719785120902609e-05
-1.130659526828415409e+02,3.325828795928313322e-05
-1.117162690309356634e+02,3.491443607486432007e-05
-1.103665853790298002e+02,3.676505904951827717e-05
-1.090169017271239227e+02,3.883136427859820006e-05
-1.076672180752180452e+02,4.113646738795976318e-05
-1.063175344233121677e+02,4.370551169799159839e-05
-1.049678507714062903e+02,4.656578864351704010e-05
-1.036181671195004128e+02,4.974685820859810746e-05
-1.022684834675945496e+02,5.328066831101035115e-05
-1.009187998156886721e+02,5.720167194318225804e-05
-9.956911616378279462e+01,6.154694074592825673e-05
-9.821943251187693136e+01,6.635627355974733693e-05
-9.686974885997105389e+01,7.167229836743286642e-05
-9.552006520806517642e+01,7.754056591302696316e-05
-9.417038155615929895e+01,8.400963315776288805e-05
-9.282069790425342148e+01,9.113113461573453989e-05
-9.147101425234754402e+01,9.895983950296134116e-05
-9.012133060044168076e+01,1.075536925357760724e-04
-8.877164694853580329e+01,1.169738361306743341e-04
-8.742196329662992582e+01,1.272846116906575678e-04
-8.607227964472406256e+01,1.385535376154703978e-04
-8.472259599281818510e+01,1.508512616478229515e-04
-8.337291234091230763e+01,1.642514851674933352e-04
-8.202322868900643016e+01,1.788308570729423691e-04
-8.067354503710055269e+01,1.946688349483467360e-04
-7.932386138519467522e+01,2.118475113053242312e-04
-7.797417773328881196e+01,2.304514028153481411e-04
-7.662449408138293450e+01,2.505672006129363531e-04
-7.527481042947705703e+01,2.722834799528514507e-04
-7.392512677757119377e+01,2.956903677480136644e-04
-7.257544312566531630e+01,3.208791667994492953e-04
-7.122575947375943883e+01,3.479419358556504562e-04
-6.987607582185356137e+01,3.769710250059691171e-04
-6.852639216994768390e+01,4.080585663201794335e-04
-6.717670851804180643e+01,4.412959200925692144e-04
-6.582702486613594317e+01,4.767730775316049940e-04
-6.447734121423006570e+01,5.145780212523379075e-04
-6.312765756232418823e+01,5.547960454745099867e-04
-6.177797391041831077e+01,5.975090384003019011e-04
-6.042829025851244751e+01,6.427947298365380190e-04
-5.907860660660657004e+01,6.907259077309173398e-04
-5.772892295470069257e+01,7.413696079037866314e-04
-5.637923930279481510e+01,7.947862818687539401e-04
-5.502955565088893763e+01,8.510289482390726414e-04
-5.367987199898307438e+01,9.101423338037977146e-04
-5.233018834707719691e+01,9.721620109192940541e-04
-5.098050469517131944e+01,1.037113538388652985e-03
-4.963082104326544197e+01,1.105011613484487096e-03
-4.828113739135957871e+01,1.175859243200076633e-03
-4.693145373945370125e+01,1.249646943180590360e-03
-4.558177008754782378e+01,1.326351973080961864e-03
-4.423208643564194631e+01,1.405937617311429737e-03
-4.288240278373606884e+01,1.488352520257470862e-03
-4.153271913183020558e+01,1.573530085090672423e-03
-4.018303547992432811e+01,1.661387945214453862e-03
-3.883335182801845065e+01,1.751827517208047729e-03
-3.748366817611257318e+01,1.844733643839703867e-03
-3.613398452420670992e+01,1.939974335312672502e-03
-3.478430087230083245e+01,2.037400616383972483e-03
-3.343461722039495498e+01,2.136846486356342324e-03
-3.208493356848907752e+01,2.238128998190023512e-03
-3.073524991658320005e+01,2.341048462116767249e-03
-2.938556626467733679e+01,2.445388778168990779e-03
-2.803588261277145932e+01,2.550917900969515342e-03
-2.668619896086558185e+01,2.657388438970658979e-03
-2.533651530895970438e+01,2.764538389096211392e-03
-2.398683165705384113e+01,2.872092006438079371e-03
-2.263714800514796366e+01,2.979760807304979511e-03
-2.128746435324208619e+01,3.087244702528251991e-03
-1.993778070133620872e+01,3.194233256516141543e-03
-1.858809704943033125e+01,3.300407066129509848e-03
-1.723841339752446800e+01,3.405439252047115940e-03
-1.588872974561859053e+01,3.508997053915463918e-03
-1.453904609371271306e+01,3.610743519255429478e-03
-1.318936244180683559e+01,3.710339274843942742e-03
-1.183967878990095812e+01,3.807444368122055080e-03
-1.048999513799509486e+01,3.901720165118311833e-03
-9.140311486089217397e+00,3.992831290435056718e-03
-7.790627834183339928e+00,4.080447594040377719e-03
-6.440944182277462460e+00,4.164246128954021860e-03
-5.091260530371599202e+00,4.243913123423414049e-03
-3.741576878465707523e+00,4.319145930866574723e-03
-2.391893226559830055e+00,4.389654940719775293e-03
-1.042209574653981008e+00,4.455165433375134036e-03
3.074740772518964604e-01,4.515419362629854647e-03
1.657157729157773929e+00,4.570177049495257639e-03
3.006841381063651397e+00,4.619218771827824331e-03
4.356525032969528866e+00,4.662346235041448482e-03
5.706208684875406334e+00,4.699383910132613057e-03
7.055892336781283802e+00,4.730180226388256727e-03
8.405575988687161271e+00,4.754608607437320507e-03
9.755259640593038739e+00,4.772568340736650302e-03
1.110494329249888779e+01,4.783985272133529400e-03
1.245462694440476525e+01,4.788812318801796523e-03
1.380431059631064272e+01,4.787029795586421332e-03
1.515399424821652019e+01,4.778645551591063391e-03
1.650367790012239766e+01,4.763694915682274537e-03
1.785336155202827513e+01,4.742240451439592303e-03
1.920304520393415260e+01,4.714371523929943887e-03
2.055272885584003006e+01,4.680203682504067118e-03
2.190241250774590753e+01,4.639877865579829751e-03
2.325209615965175658e+01,4.593559435070367417e-03
2.460177981155763405e+01,4.541437049713203770e-03
2.595146346346351152e+01,4.483721388040811696e-03
2.730114711536938898e+01,4.420643733085661761e-03
2.865083076727526645e+01,4.352454432118515841e-03
3.000051441918114392e+01,4.279421245763554739e-03
3.135019807108702139e+01,4.201827601707659385e-03
3.269988172299289886e+01,4.119970768914398875e-03
3.404956537489877633e+01,4.034159968760948900e-03
3.539924902680462537e+01,3.944714439834339295e-03
3.674893267871050284e+01,3.851961473251862278e-03
3.809861633061638031e+01,3.756234435311145425e-03
3.944829998252225778e+01,3.657870794032637950e-03
4.079798363442813525e+01,3.557210165738385575e-03
4.214766728633401272e+01,3.454592397224828804e-03
4.349735093823989018e+01,3.350355698345627159e-03
4.484703459014576765e+01,3.244834838935993851e-03
4.619671824205164512e+01,3.138359422997755600e-03
4.754640189395749417e+01,3.031252251940216424e-03
4.889608554586337164e+01,2.923827787453179422e-03
5.024576919776924910e+01,2.816390723293077120e-03
5.159545284967512657e+01,2.709234673909296891e-03
5.294513650158100404e+01,2.602640986444416851e-03
5.429482015348688151e+01,2.496877681227225448e-03
5.564450380539275898e+01,2.392198524459547733e-03
5.699418745729863645e+01,2.288842235394336101e-03
5.834387110920451391e+01,2.187031828929871663e-03
5.969355476111036296e+01,2.086974093218788712e-03
6.104323841301624043e+01,1.988859200625199553e-03
6.239292206492211790e+01,1.892860449171430634e-03
6.374260571682799537e+01,1.799134130508761543e-03
6.509228936873387283e+01,1.707819519434062129e-03
6.644197302063975030e+01,1.619038979063947914e-03
6.779165667254562777e+01,1.532898174976254826e-03
6.914134032445150524e+01,1.449486390939669573e-03
7.049102397635738271e+01,1.368876938278741585e-03
7.184070762826323175e+01,1.291127650464277046e-03
7.319039128016910922e+01,1.216281454177489067e-03
7.454007493207498669e+01,1.144367007868128108e-03
7.588975858398086416e+01,1.075399398708345522e-03
7.723944223588674163e+01,1.009380888830603562e-03
7.858912588779261910e+01,9.463017018232582327e-04
7.993880953969849656e+01,8.861408406347121187e-04
8.128849319160437403e+01,8.288669282983160804e-04
8.263817684351025150e+01,7.744390632271710333e-04
8.398786049541610055e+01,7.228076812316109505e-04
8.533754414732197802e+01,6.739154168732606033e-04
8.668722779922785548e+01,6.276979572787753231e-04
8.803691145113373295e+01,5.840848820841588757e-04
8.938659510303961042e+01,5.430004837578333507e-04
9.073627875494548789e+01,5.043645631481670803e-04
9.208596240685136536e+01,4.680931957104863292e-04
9.343564605875724283e+01,4.340994644813785629e-04
9.478532971066312030e+01,4.022941564768206307e-04
9.613501336256899776e+01,3.725864197882887115e-04
9.748469701447484681e+01,3.448843792312146278e-04
9.883438066638072428e+01,3.190957089573713047e-04
1.001840643182866017e+02,2.951281609721848791e-04
1.015337479701924792e+02,2.728900489953862778e-04
1.028834316220983567e+02,2.522906875656886409e-04
1.042331152740042342e+02,2.332407867145309596e-04
1.055827989259101116e+02,2.156528029186420429e-04
1.069324825778159891e+02,1.994412473850160539e-04
1.082821662297218666e+02,1.845229530243071823e-04
1.096318498816277156e+02,1.708173017297446520e-04
1.109815335335335931e+02,1.582464137990196966e-04
1.123312171854394705e+02,1.467353015172920337e-04
1.136809008373453480e+02,1.362119890620226183e-04
1.150305844892512255e+02,1.266076009966371843e-04
1.163802681411571029e+02,1.178564216922378959e-04
1.177299517930629804e+02,1.098959280571186394e-04
1.190796354449688579e+02,1.026667979653216229e-04
1.204293190968747354e+02,9.611289676061490718e-05
1.217790027487805844e+02,9.018124417388843407e-05
1.231286864006864619e+02,8.482196393288225127e-05
1.244783700525923678e+02,7.998821826621125100e-05
1.258280537044982452e+02,7.563612941157171505e-05
1.271777373564041227e+02,7.172469013350502400e-05
1.285274210083099433e+02,6.821566514169243956e-05
1.298771046602158208e+02,6.507348517887029740e-05
1.312267883121216983e+02,6.226513542035384602e-05
1.325764719640275757e+02,5.976003969688553950e-05
1.339261556159334532e+02,5.752994192099422269e-05
1.352758392678393307e+02,5.554878596592843938e-05
1.366255229197452081e+02,5.379259511702287047e-05
1.379752065716510856e+02,5.223935208936275723e-05
1.393248902235569631e+02,5.086888048393396029e-05
1.406745738754628405e+02,4.966272843801123818e-05
1.420242575273687180e+02,4.860405511508566313e-05
1.433739411792745955e+02,4.767752057574385952e-05
1.447236248311804729e+02,4.686917947401082253e-05
1.460733084830863504e+02,4.616637893403334670e-05
1.474229921349922279e+02,4.555766087976672164e-05
1.487726757868981053e+02,4.503266901556957200e-05
1.501223594388039828e+02,4.458206058824531196e-05
1.514720430907098603e+02,4.419742300094275543e-05
1.528217267426156809e+02,4.387119529621513373e-05
1.541714103945215584e+02,4.359659447914897984e-05
1.555210940464274358e+02,4.336754661147324751e-05
1.568707776983333133e+02,4.317862257356845553e-05
1.582204613502391908e+02,4.302497836291328766e-05
1.595701450021450682e+02,4.290229977430652371e-05
1.609198286540509457e+02,4.280675128875566368e-05
1.622695123059568232e+02,4.273492898379368718e-05
1.636191959578627007e+02,4.268381726774126604e-05
1.649688796097685781e+02,4.265074923365286161e-05
1.663185632616744556e+02,4.263337042496320798e-05
1.676682469135803331e+02,4.262960580379737994e-05
1.690179305654862105e+02,4.263762971415444952e-05
1.703676142173920880e+02,4.265583863537665565e-05
1.717172978692979655e+02,4.268282652615201333e-05
1.730669815212038429e+02,4.271736256547547004e-05
1.744166651731097204e+02,4.275837110424091038e-05
1.757663488250155979e+02,4.280491364921289133e-05
1.771160324769214185e+02,4.285617270981507498e-05
1.784657161288272960e+02,4.291143734727960359e-05
1.798153997807331734e+02,4.297009027505955999e-05
1.811650834326390509e+02,4.303159636886947102e-05
1.825147670845449284e+02,4.309549245416144711e-05
1.838644507364508058e+02,4.316137824816153394e-05
1.852141343883566833e+02,4.322890834269539243e-05
1.865638180402625608e+02,4.329778512285307221e-05
1.879135016921684382e+02,4.336775252502429598e-05
1.892631853440743157e+02,4.343859054593442577e-05
1.906128689959801932e+02,4.351011042199748883e-05
1.919625526478860706e+02,4.358215040555432764e-05
1.933122362997919481e+02,4.365457207137032241e-05
1.946619199516978256e+02,4.372725709312287639e-05
1.960116036036037030e+02,4.380010443551777031e-05
1.973612872555095805e+02,4.387302791314077078e-05
1.987109709074154580e+02,4.394595407219083243e-05
2.000606545593213355e+02,4.401882035586704293e-05
2.014103382112271561e+02,4.409157351841245728e-05
2.027600218631330335e+02,4.416416825667284889e-05
2.041097055150389110e+02,4.423656603152918492e-05
2.054593891669447885e+02,4.430873405473088937e-05
2.068090728188506660e+02,4.438064441951482600e-05
2.081587564707565434e+02,4.445227335596487855e-05
2.095084401226624209e+02,4.452360059437147086e-05
2.108581237745682984e+02,4.459460882190970283e-05
2.122078074264741758e+02,4.466528321979078671e-05
2.135574910783800533e+02,4.473561106967281282e-05
2.149071747302859308e+02,4.480558141956367387e-05
2.162568583821918082e+02,4.487518480072681117e-05
2.176065420340976857e+02,4.494441298822819198e-05
2.189562256860035632e+02,4.501325879875413933e-05
2.203059093379094406e+02,4.508171592019884016e-05
2.216555929898153181e+02,4.514977876828163693e-05
2.230052766417211956e+02,4.521744236611830917e-05
2.243549602936270730e+02,4.528470224324864744e-05
2.257046439455329505e+02,4.535155435112529960e-05
2.270543275974387711e+02,4.541799499250415568e-05
2.284040112493446486e+02,4.548402076255325053e-05
2.297536949012505261e+02,4.554962849982187545e-05
2.311033785531564035e+02,4.561481524549127321e-05
2.324530622050622810e+02,4.567957820956863158e-05
2.338027458569681585e+02,4.574391474289173635e-05
2.351524295088740359e+02,4.580782231398792284e-05
2.365021131607799134e+02,4.587129848998103168e-05
2.378517968126857909e+02,4.593434092086809883e-05
2.392014804645916684e+02,4.599694732659626880e-05
2.405511641164975458e+02,4.605911548646250252e-05
2.419008477684034233e+02,4.612084323043681586e-05
2.432505314203093008e+02,4.618212843207552079e-05
2.446002150722151782e+02,4.624296900274667656e-05
2.459498987241210557e+02,4.630336288693649043e-05
2.472995823760269332e+02,4.636330805844478443e-05
2.486492660279328106e+02,4.642280251731030645e-05
2.499989496798386881e+02,4.648184428733453445e-05
2.513486333317445087e+02,4.654043141409489628e-05
2.526983169836503862e+02,4.659856196335822282e-05
2.540480006355562637e+02,4.665623401982048487e-05
2.553976842874621411e+02,4.671344568611243068e-05
2.567473679393680186e+02,4.677019508202144734e-05
2.580970515912738961e+02,4.682648034388912374e-05
2.594467352431797735e+02,4.688229962415139311e-05
2.607964188950856510e+02,4.693765109099431228e-05
2.621461025469915285e+02,4.699253292810344165e-05
2.634957861988974059e+02,4.704694333448924791e-05
2.648454698508032834e+02,4.710088052437385242e-05
2.661951535027091609e+02,4.715434272712782217e-05
2.675448371546150383e+02,4.720732818724747610e-05
2.688945208065209158e+02,4.725983516436540186e-05
2.702442044584267933e+02,4.731186193328800306e-05
2.715938881103326707e+02,4.736340678405563187e-05
2.729435717622385482e+02,4.741446802202141050e-05
2.742932554141444257e+02,4.746504396794590236e-05
2.756429390660502463e+02,4.751513295810545778e-05
2.769926227179561238e+02,4.756473334441249943e-05
2.783423063698620012e+02,4.761384349454658206e-05
2.796919900217678787e+02,4.766246179209536585e-05
2.810416736736737562e+02,4.771058663670481911e-05
2.823913573255796337e+02,4.775821644423870440e-05
2.837410409774855111e+02,4.780534964694686025e-05
2.850907246293913886e+02,4.785198469364269186e-05
2.864404082812972661e+02,4.789812004988993846e-05
2.877900919332031435e+02,4.794375419819932722e-05
2.891397755851090210e+02,4.798888563823549332e-05
2.904894592370148985e+02,4.803351288703485708e-05
2.918391428889207759e+02,4.807763447923534607e-05
2.931888265408266534e+02,4.812124896731866694e-05
2.945385101927325309e+02,4.816435492186621091e-05
2.958881938446384083e+02,4.820695093182973169e-05
2.972378774965442858e+02,4.824903560481790687e-05
2.985875611484501633e+02,4.829060756740007716e-05
2.999372448003559839e+02,4.833166546542881008e-05
3.012869284522618614e+02,4.837220796438246041e-05
3.026366121041677388e+02,4.841223374972979419e-05
3.039862957560736163e+02,4.845174152731830246e-05
3.053359794079794938e+02,4.849073002378810902e-05
3.066856630598853712e+02,4.852919798701371505e-05
3.080353467117912487e+02,4.856714418657581678e-05
3.093850303636971262e+02,4.860456741426558147e-05
3.107347140156030036e+02,4.864146648462411933e-05
3.120843976675088811e+02,4.867784023551982792e-05
3.134340813194147586e+02,4.871368752876685499e-05
3.147837649713206361e+02,4.874900725078775603e-05
3.161334486232265135e+02,4.878379831332387711e-05
3.174831322751323910e+02,4.881805965419738639e-05
3.188328159270382685e+02,4.885179023812870829e-05
3.201824995789441459e+02,4.888498905761392774e-05
3.215321832308500234e+02,4.891765513386663652e-05
3.228818668827559009e+02,4.894978751782914157e-05
3.242315505346617783e+02,4.898138529125854420e-05
3.255812341865675990e+02,4.901244756789313828e-05
3.269309178384734764e+02,4.904297349470524656e-05
3.282806014903793539e+02,4.907296225324709503e-05
3.296302851422852314e+02,4.910241306109645420e-05
3.309799687941911088e+02,4.913132517340969096e-05
3.323296524460969863e+02,4.915969788458987458e-05
3.336793360980028638e+02,4.918753053007858349e-05
3.350290197499087412e+02,4.921482248828034376e-05
3.363787034018146187e+02,4.924157318262921331e-05
3.377283870537204962e+02,4.926778208380792017e-05
3.390780707056263736e+02,4.929344871213031540e-05
3.404277543575322511e+02,4.931857264009887053e-05
3.417774380094381286e+02,4.934315349514940309e-05
3.431271216613440060e+02,4.936719096259658965e-05
3.444768053132498835e+02,4.939068478879370366e-05
3.458264889651557610e+02,4.941363478452208890e-05
3.471761726170616384e+02,4.943604082862570337e-05
3.485258562689675159e+02,4.945790287190790448e-05
3.498755399208733365e+02,4.947922094130819564e-05
3.512252235727792140e+02,4.949999514437785351e-05
3.525749072246850915e+02,4.952022567407477816e-05
3.539245908765909689e+02,4.953991281389876931e-05
3.552742745284968464e+02,4.955905694338978652e-05
3.566239581804027239e+02,4.957765854401362883e-05
3.579736418323086014e+02,4.959571820545976022e-05
3.593233254842144788e+02,4.961323663237893493e-05
3.606730091361203563e+02,4.963021465158860861e-05
3.620226927880262338e+02,4.964665321977647936e-05
3.633723764399321112e+02,4.966255343173409516e-05
3.647220600918379887e+02,4.967791652915407713e-05
3.660717437437438662e+02,4.969274391002652028e-05
3.674214273956497436e+02,4.970703713867253242e-05
3.687711110475556211e+02,4.972079795645402390e-05
3.701207946994614986e+02,4.973402829320205232e-05
3.714704783513673760e+02,4.974673027940767307e-05
3.728201620032732535e+02,4.975890625922182829e-05
3.741698456551790741e+02,4.977055880431334125e-05
3.755195293070849516e+02,4.978169072863652240e-05
3.768692129589908291e+02,4.979230510416279382e-05
3.782188966108967065e+02,4.980240527763349660e-05
3.795685802628025840e+02,4.981199488839374264e-05
3.809182639147085183e+02,4.982107788737079768e-05
3.822679475666143389e+02,4.982965855726284734e-05
3.836176312185202733e+02,4.983774153400832109e-05
3.849673148704260939e+02,4.984533182960821247e-05
3.863169985223320282e+02,4.985243485637855682e-05
3.876666821742378488e+02,4.985905645271293838e-05
3.890163658261436694e+02,4.986520291043944542e-05
3.903660494780496037e+02,4.987088100385992767e-05
3.917157331299554244e+02,4.987609802056401138e-05
3.930654167818613587e+02,4.988086179411394596e-05
3.944151004337671793e+02,4.988518073870137031e-05
3.957647840856731136e+02,4.988906388588108532e-05
3.971144677375789342e+02,4.989252092349193325e-05
3.984641513894848686e+02,4.989556223687944495e-05
3.998138350413906892e+02,4.989819895253980886e-05
4.011635186932966235e+02,4.990044298431020386e-05
4.025132023452024441e+02,4.990230708223503808e-05
4.038628859971083784e+02,4.990380488424364582e-05
4.052125696490141991e+02,4.990495097078010437e-05
4.065622533009201334e+02,4.990576092253130088e-05
4.079119369528259540e+02,4.990625138140581004e-05
4.092616206047318883e+02,4.990644011492076468e-05
4.106113042566377089e+02,4.990634608416121335e-05
4.119609879085435296e+02,4.990598951548156086e-05
4.133106715604494639e+02,4.990539197612525464e-05
4.146603552123552845e+02,4.990457645394518789e-05
4.160100388642612188e+02,4.990356744141332177e-05
4.173597225161670394e+02,4.990239102411505565e-05
4.187094061680729737e+02,4.990107497392976986e-05
4.200590898199787944e+02,4.989964884710582977e-05
4.214087734718847287e+02,4.989814408744513654e-05
4.227584571237905493e+02,4.989659413481861862e-05
4.241081407756964836e+02,4.989503453924083439e-05
4.254578244276023042e+02,4.989350308073888998e-05
4.268075080795082386e+02,4.989203989525691418e-05
4.281571917314140592e+02,4.989068760684467062e-05
4.295068753833199935e+02,4.988949146638497985e-05
4.308565590352258141e+02,4.988849949712142676e-05
4.322062426871317484e+02,4.988776264725424629e-05
4.335559263390375691e+02,4.988733494987856852e-05
4.349056099909435034e+02,4.988727369054549274e-05
4.362552936428493240e+02,4.988763958273264676e-05
4.376049772947551446e+02,4.988849695151621386e-05
4.389546609466610789e+02,4.988991392574313192e-05
4.403043445985668995e+02,4.989196263900627556e-05
4.416540282504728339e+02,4.989471943973185604e-05
4.430037119023786545e+02,4.989826511069206182e-05
4.443533955542845888e+02,4.990268509826144424e-05
4.457030792061904094e+02,4.990806975173869744e-05
4.470527628580963437e+02,4.991451457306018405e-05
4.484024465100021644e+02,4.992212047723398416e-05
4.497521301619080987e+02,4.993099406382667401e-05
4.511018138138139193e+02,4.994124789983696500e-05
4.524514974657198536e+02,4.995300081429199419e-05
4.538011811176256742e+02,4.996637820490331744e-05
4.551508647695316085e+02,4.998151235711983291e-05
4.565005484214374292e+02,4.999854277591469966e-05
4.578502320733433635e+02,5.001761653064213054e-05
4.591999157252491841e+02,5.003888861329799351e-05
4.605495993771550047e+02,5.006252231051558084e-05
4.618992830290609390e+02,5.008868958962394796e-05
4.632489666809667597e+02,5.011757149909169752e-05
4.645986503328726940e+02,5.014935858367363584e-05
4.659483339847785146e+02,5.018425131457018038e-05
4.672980176366844489e+02,5.022246053490264748e-05
4.686477012885902695e+02,5.026420792079724323e-05
4.699973849404962039e+02,5.030972645836108642e-05
4.713470685924020245e+02,5.035926093682142261e-05
4.726967522443079588e+02,5.041306845808631341e-05
4.740464358962137794e+02,5.047141896297065833e-05
4.753961195481197137e+02,5.053459577431515716e-05
4.767458032000255344e+02,5.060289615720856829e-05
4.780954868519314687e+02,5.067663189650434708e-05
4.794451705038372893e+02,5.075612989180195155e-05
4.807948541557432236e+02,5.084173277004060576e-05
4.821445378076490442e+02,5.093379951582897099e-05
4.834942214595549785e+02,5.103270611960795706e-05
4.848439051114607992e+02,5.113884624371615111e-05
4.861935887633666198e+02,5.125263190639702367e-05
4.875432724152725541e+02,5.137449418375539983e-05
4.888929560671783747e+02,5.150488392963642931e-05
4.902426397190843090e+02,5.164427251336467316e-05
4.915923233709901297e+02,5.179315257524218485e-05
4.929420070228960640e+02,5.195203879966453779e-05
4.942916906748018846e+02,5.212146870567107464e-05
4.956413743267078189e+02,5.230200345470086898e-05
4.969910579786136395e+02,5.249422867527913419e-05
4.983407416305195738e+02,5.269875530430907621e-05
4.996904252824253945e+02,5.291622044459301288e-05
5.010401089343313288e+02,5.314728823815294121e-05
5.023897925862371494e+02,5.339265075486358342e-05
5.037394762381430837e+02,5.365302889585396058e-05
5.050891598900489043e+02,5.392917331107122841e-05
5.064388435419548387e+02,5.422186533033887952e-05
5.077885271938606593e+02,5.453191790717462970e-05
5.091382108457665936e+02,5.486017657456750135e-05
5.104878944976724142e+02,5.520752041184185673e-05
5.118375781495782348e+02,5.557486302166601952e-05
5.131872618014841692e+02,5.596315351618795422e-05
5.145369454533899898e+02,5.637337751120449064e-05
5.158866291052959241e+02,5.680655812719329067e-05
5.172363127572017447e+02,5.726375699595556121e-05
5.185859964091076790e+02,5.774607527153698827e-05
5.199356800610134997e+02,5.825465464400938597e-05
5.212853637129194340e+02,5.879067835461244322e-05
5.226350473648252546e+02,5.935537221066569408e-05
5.239847310167311889e+02,5.995000559857580248e-05
5.253344146686370095e+02,6.057589249317208097e-05
5.266840983205429438e+02,6.123439246151584465e-05
5.280337819724487645e+02,6.192691165923485514e-05
5.293834656243546988e+02,6.265490381734595726e-05
5.307331492762605194e+02,6.341987121743201559e-05
5.320828329281664537e+02,6.422336565295138342e-05
5.334325165800722743e+02,6.506698937436043663e-05
5.347822002319780950e+02,6.595239601564125418e-05
5.361318838838840293e+02,6.688129149972976218e-05
5.374815675357898499e+02,6.785543492025124148e-05
5.388312511876957842e+02,6.887663939687708808e-05
5.401809348396016048e+02,6.994677290152581846e-05
5.415306184915075391e+02,7.106775905254583659e-05
5.428803021434133598e+02,7.224157787392526762e-05
5.442299857953192941e+02,7.347026651649538249e-05
5.455796694472251147e+02,7.475591993800424404e-05
5.469293530991310490e+02,7.610069153886358747e-05
5.482790367510368696e+02,7.750679375028847831e-05
5.496287204029428040e+02,7.897649857148089127e-05
5.509784040548486246e+02,8.051213805243126671e-05
5.523280877067545589e+02,8.211610471885322910e-05
5.536777713586603795e+02,8.379085193569514893e-05
5.550274550105663138e+02,8.553889420562415852e-05
5.563771386624721345e+02,8.736280739881594490e-05
5.577268223143780688e+02,8.926522891034585844e-05
5.590765059662838894e+02,9.124885774142540333e-05
5.604261896181897100e+02,9.331645450070375457e-05
5.617758732700956443e+02,9.547084132181403362e-05
5.631255569220014650e+02,9.771490169333010259e-05
5.644752405739073993e+02,1.000515801972842679e-04
5.658249242258132199e+02,1.024838821523825288e-04
5.671746078777191542e+02,1.050148731580669622e-04
5.685242915296249748e+02,1.076476785355712711e-04
5.698739751815309091e+02,1.103854826621469387e-04
5.712236588334367298e+02,1.132315281946524995e-04
5.725733424853426641e+02,1.161891151787486137e-04
5.739230261372484847e+02,1.192616000399751271e-04
5.752727097891544190e+02,1.224523944530568598e-04
5.766223934410602396e+02,1.257649640858407797e-04
5.779720770929661740e+02,1.292028272143569368e-04
5.793217607448719946e+02,1.327695532055727160e-04
5.806714443967779289e+02,1.364687608645267602e-04
5.820211280486837495e+02,1.403041166426240844e-04
5.833708117005896838e+02,1.442793327040162252e-04
5.847204953524955044e+02,1.483981648471105691e-04
5.860701790044013251e+02,1.526644102784176042e-04
5.874198626563072594e+02,1.570819052360923802e-04
5.887695463082130800e+02,1.616545224607089540e-04
5.901192299601190143e+02,1.663861685109965815e-04
5.914689136120248349e+02,1.712807809224487496e-04
5.928185972639307693e+02,1.763423252069568363e-04
5.941682809158365899e+02,1.815747916918110871e-04
5.955179645677425242e+02,1.869821921966846536e-04
5.968676482196483448e+02,1.925685565474344980e-04
5.982173318715542791e+02,1.983379289258464361e-04
5.995670155234600998e+02,2.042943640546975948e-04
6.009166991753660341e+02,2.104419232178297806e-04
6.022663828272718547e+02,2.167846701151925060e-04
6.036160664791777890e+02,2.233266665531634767e-04
6.049657501310836096e+02,2.300719679707415792e-04
6.063154337829895439e+02,2.370246188025777409e-04
6.076651174348953646e+02,2.441886476801194438e-04
6.090148010868011852e+02,2.515680624725385637e-04
6.103644847387071195e+02,2.591668451694421004e-04
6.117141683906129401e+02,2.669889466077638124e-04
6.130638520425188744e+02,2.750382810456228821e-04
6.144135356944246951e+02,2.833187205862984352e-04
6.157632193463306294e+02,2.918340894559153702e-04
6.171129029982364500e+02,3.005881581387934176e-04
6.184625866501423843e+02,3.095846373748740261e-04
6.198122703020482049e+02,3.188271720240139998e-04
6.211619539539541393e+02,3.283193348023997647e-04
6.225116376058599599e+02,3.380646198967216898e-04
6.238613212577658942e+02,3.480664364622249344e-04
6.252110049096717148e+02,3.583281020111311931e-04
6.265606885615776491e+02,3.688528356984155506e-04
6.279103722134834697e+02,3.796437515123021874e-04
6.292600558653894041e+02,3.907038513773215642e-04
6.306097395172952247e+02,4.020360181781538990e-04
6.319594231692011590e+02,4.136430087129635614e-04
6.333091068211069796e+02,4.255274465852859839e-04
6.346587904730128002e+02,4.376918150440138144e-04
6.360084741249187346e+02,4.501384497813742469e-04
6.373581577768245552e+02,4.628695316992285122e-04
6.387078414287304895e+02,4.758870796544163967e-04
6.400575250806363101e+02,4.891929431942096396e-04
6.414072087325422444e+02,5.027887952933655577e-04
6.427568923844480651e+02,5.166761251045656885e-04
6.441065760363539994e+02,5.308562307344245283e-04
6.454562596882598200e+02,5.453302120575154394e-04
6.468059433401657543e+02,5.600989635812400570e-04
6.481556269920715749e+02,5.751631673745783444e-04
6.495053106439775092e+02,5.905232860741058349e-04
6.508549942958833299e+02,6.061795559808404524e-04
6.522046779477892642e+02,6.221319802617733888e-04
6.535543615996950848e+02,6.383803222700858582e-04
6.549040452516010191e+02,6.549240989982852432e-04
6.562537289035068397e+02,6.717625746785946522e-04
6.576034125554127741e+02,6.888947545451201866e-04
6.589530962073185947e+02,7.063193787723450433e-04
6.603027798592244153e+02,7.240349166046537504e-04
6.616524635111303496e+02,7.420395606915569870e-04
6.630021471630361702e+02,7.603312216433401240e-04
6.643518308149421046e+02,7.789075228218456191e-04
6.657015144668479252e+02,7.977657953809959594e-04
6.670511981187538595e+02,8.169030735716562627e-04
6.684008817706596801e+02,8.363160903252209698e-04
6.697505654225656144e+02,8.560012731302662397e-04
6.711002490744714351e+02,8.759547402163020673e-04
6.724499327263773694e+02,8.961722970585542800e-04
6.737996163782831900e+02,9.166494332173368530e-04
6.751493000301891243e+02,9.373813195253822162e-04
6.764989836820949449e+02,9.583628056360679864e-04
6.778486673340008792e+02,9.795884179452205194e-04
6.791983509859066999e+02,1.001052357898651358e-03
6.805480346378126342e+02,1.022748500697271594e-03
6.818977182897184548e+02,1.044670394411040216e-03
6.832474019416242754e+02,1.066811259512586742e-03
6.845970855935302097e+02,1.089163988840737354e-03
6.859467692454360304e+02,1.111721148003629728e-03
6.872964528973419647e+02,1.134474976230502585e-03
6.886461365492477853e+02,1.157417387680531118e-03
6.899958202011537196e+02,1.180539973216524060e-03
6.913455038530595402e+02,1.203834002650439961e-03
6.926951875049654745e+02,1.227290427467086706e-03
6.940448711568712952e+02,1.250899884031481460e-03
6.953945548087772295e+02,1.274652697284650192e-03
6.967442384606830501e+02,1.298538884931727628e-03
6.980939221125889844e+02,1.322548162125484041e-03
6.994436057644948050e+02,1.346669946647404770e-03
7.007932894164007394e+02,1.370893364587693133e-03
7.021429730683065600e+02,1.395207256524522415e-03
7.034926567202124943e+02,1.419600184202059016e-03
7.048423403721183149e+02,1.444060437705701810e-03
7.061920240240242492e+02,1.468576043132164806e-03
7.075417076759300699e+02,1.493134770750897478e-03
7.088913913278358905e+02,1.517724143652518509e-03
7.102410749797418248e+02,1.542331446878799891e-03
7.115907586316476454e+02,1.566943737027830155e-03
7.129404422835535797e+02,1.591547852326981143e-03
7.142901259354594004e+02,1.616130423165226945e-03
7.156398095873653347e+02,1.640677883075477000e-03
7.169894932392711553e+02,1.665176480156457979e-03
7.183391768911770896e+02,1.689612288922828429e-03
7.196888605430829102e+02,1.713971222571079953e-03
7.210385441949888445e+02,1.738239045647956048e-03
7.223882278468946652e+02,1.762401387107018344e-03
7.237379114988005995e+02,1.786443753738185553e-03
7.250875951507064201e+02,1.810351543954021557e-03
7.264372788026123544e+02,1.834110061915760186e-03
7.277869624545181750e+02,1.857704531981077198e-03
7.291366461064241093e+02,1.881120113454863140e-03
7.304863297583299300e+02,1.904341915623327958e-03
7.318360134102357506e+02,1.927355013051083605e-03
7.331856970621416849e+02,1.950144461119993544e-03
7.345353807140475055e+02,1.972695311787915368e-03
7.358850643659534398e+02,1.994992629544776238e-03
7.372347480178592605e+02,2.017021507542727382e-03
7.385844316697651948e+02,2.038767083876583119e-03
7.399341153216710154e+02,2.060214557990136183e-03
7.412837989735769497e+02,2.081349207183474069e-03
7.426334826254827703e+02,2.102156403195902436e-03
7.439831662773887047e+02,2.122621628838724898e-03
7.453328499292945253e+02,2.142730494651688775e-03
7.466825335812004596e+02,2.162468755556684347e-03
7.480322172331062802e+02,2.181822327481907405e-03
7.493819008850122145e+02,2.200777303929617700e-03
7.507315845369180352e+02,2.219319972460346603e-03
7.520812681888239695e+02,2.237436831066426813e-03
7.534309518407297901e+02,2.255114604407579444e-03
7.547806354926357244e+02,2.272340259881404020e-03
7.561303191445415450e+02,2.289101023501612531e-03
7.574800027964473657e+02,2.305384395557056026e-03
7.588296864483533000e+02,2.321178166024733154e-03
7.601793701002591206e+02,2.336470429710258041e-03
7.615290537521650549e+02,2.351249601089577552e-03
7.628787374040708755e+02,2.365504428826056740e-03
7.642284210559768098e+02,2.379224009937556082e-03
7.655781047078826305e+02,2.392397803588521780e-03
7.669277883597885648e+02,2.405015644482736640e-03
7.682774720116943854e+02,2.417067755832899480e-03
7.696271556636003197e+02,2.428544761883927403e-03
7.709768393155061403e+02,2.439437699967512366e-03
7.723265229674120746e+02,2.449738032066276633e-03
7.736762066193178953e+02,2.459437655866627149e-03
7.750258902712238296e+02,2.468528915280320500e-03
7.763755739231296502e+02,2.477004610415591435e-03
7.777252575750355845e+02,2.484858006979701484e-03
7.790749412269414051e+02,2.492082845095701382e-03
7.804246248788473395e+02,2.498673347517281745e-03
7.817743085307531601e+02,2.504624227226597347e-03
7.831239921826589807e+02,2.509930694401115228e-03
7.844736758345649150e+02,2.514588462736618013e-03
7.858233594864707356e+02,2.518593755114686451e-03
7.871730431383766700e+02,2.521943308604194731e-03
7.885227267902824906e+02,2.524634378787529113e-03
7.898724104421884249e+02,2.526664743403518945e-03
7.912220940940942455e+02,2.528032705300318518e-03
7.925717777460001798e+02,2.528737094692743315e-03
7.939214613979060005e+02,2.528777270719868679e-03
7.952711450498119348e+02,2.528153122299998685e-03
7.966208287017177554e+02,2.526865068281397130e-03
7.979705123536236897e+02,2.524914056888524338e-03
7.993201960055295103e+02,2.522301564464782871e-03
8.006698796574354446e+02,2.519029593514136595e-03
8.020195633093412653e+02,2.515100670045228651e-03
8.033692469612471996e+02,2.510517840222935369e-03
8.047189306131530202e+02,2.505284666333595055e-03
8.060686142650588408e+02,2.499405222071356212e-03
8.074182979169647751e+02,2.492884087154441115e-03
8.087679815688705958e+02,2.485726341281228706e-03
8.101176652207765301e+02,2.477937557437373539e-03
8.114673488726823507e+02,2.469523794566287275e-03
8.128170325245882850e+02,2.460491589616484523e-03
8.141667161764941056e+02,2.450847948980423678e-03
8.155163998284000400e+02,2.440600339340514690e-03
8.168660834803058606e+02,2.429756677939072431e-03
8.182157671322117949e+02,2.418325322289937174e-03
8.195654507841176155e+02,2.406315059350506731e-03
8.209151344360235498e+02,2.393735094173786090e-03
8.222648180879293704e+02,2.380595038061010180e-03
8.236145017398353048e+02,2.366904896236133021e-03
8.249641853917411254e+02,2.352675055064349166e-03
8.263138690436470597e+02,2.337916268837451645e-03
8.276635526955528803e+02,2.322639646149595675e-03
8.290132363474588146e+02,2.306856635887551306e-03
8.303629199993646353e+02,2.290579012860222054e-03
8.317126036512704559e+02,2.273818863092585615e-03
8.330622873031763902e+02,2.256588568809775232e-03
8.344119709550822108e+02,2.238900793137351200e-03
8.357616546069881451e+02,2.220768464544159351e-03
8.371113382588939658e+02,2.202204761054490402e-03
8.384610219107999001e+02,2.183223094256414067e-03
8.398107055627057207e+02,2.163837093133387773e-03
8.411603892146116550e+02,2.144060587746273675e-03
8.425100728665174756e+02,2.123907592793036411e-03
8.438597565184234099e+02,2.103392291073248772e-03
8.452094401703292306e+02,2.082529016884627875e-03
8.465591238222351649e+02,2.061332239378515629e-03
8.479088074741409855e+02,2.039816545901208204e-03
8.492584911260469198e+02,2.017996625347647129e-03
8.506081747779527404e+02,1.995887251553831159e-03
8.519578584298586748e+02,1.973503266753823607e-03
8.533075420817644954e+02,1.950859565126981335e-03
8.546572257336704297e+02,1.927971076460436185e-03
8.560069093855762503e+02,1.904852749951507209e-03
8.573565930374820709e+02,1.881519538174055133e-03
8.587062766893880053e+02,1.857986381232308148e-03
8.600559603412938259e+02,1.834268191124996698e-03
8.614056439931997602e+02,1.810379836341973738e-03
8.627553276451055808e+02,1.786336126714837104e-03
8.641050112970115151e+02,1.762151798542248597e-03
8.654546949489173358e+02,1.737841500009951147e-03
8.668043786008232701e+02,1.713419776924590947e-03
8.681540622527290907e+02,1.688901058779703791e-03
8.695037459046350250e+02,1.664299645171252087e-03
8.708534295565408456e+02,1.639629692579327308e-03
8.722031132084467799e+02,1.614905201531592225e-03
8.735527968603526006e+02,1.590140004163231695e-03
8.749024805122585349e+02,1.565347752187100936e-03
8.762521641641643555e+02,1.540541905286927542e-03
8.776018478160702898e+02,1.515735719945308490e-03
8.789515314679761104e+02,1.490942238717394251e-03
8.803012151198819311e+02,1.466174279960020437e-03
8.816508987717878654e+02,1.441444428025172655e-03
8.830005824236936860e+02,1.416765023925584989e-03
8.843502660755996203e+02,1.392148156479276321e-03
8.856999497275054409e+02,1.367605653938904582e-03
8.870496333794113752e+02,1.343149076110705491e-03
8.883993170313171959e+02,1.318789706966916764e-03
8.897490006832231302e+02,1.294538547754496300e-03
8.910986843351289508e+02,1.270406310602091972e-03
8.924483679870348851e+02,1.246403412626141899e-03
8.937980516389408194e+02,1.222539970536175432e-03
8.951477352908465264e+02,1.198825795738354700e-03
8.964974189427524607e+02,1.175270389935443921e-03
8.978471025946583950e+02,1.151882941220565585e-03
8.991967862465643293e+02,1.128672320661108395e-03
9.005464698984700362e+02,1.105647079368470096e-03
9.018961535503759706e+02,1.082815446048392225e-03
9.032458372022819049e+02,1.060185325025981120e-03
9.045955208541878392e+02,1.037764294738609868e-03
9.059452045060935461e+02,1.015559606689325593e-03
9.072948881579994804e+02,9.935781848525717871e-04
9.086445718099054147e+02,9.718266255235045916e-04
9.099942554618111217e+02,9.503111976013986929e-04
9.113439391137170560e+02,9.290378432971745657e-04
9.126936227656229903e+02,9.080121792545012499e-04
9.140433064175289246e+02,8.872394980733157256e-04
9.153929900694346316e+02,8.667247702242264441e-04
9.167426737213405659e+02,8.464726463417304855e-04
9.180923573732465002e+02,8.264874598838321774e-04
9.194420410251524345e+02,8.067732301451722293e-04
9.207917246770581414e+02,7.873336656105277189e-04
9.221414083289640757e+02,7.681721676351592433e-04
9.234910919808700100e+02,7.492918344382888847e-04
9.248407756327759444e+02,7.306954653956383239e-04
9.261904592846816513e+02,7.123855656168777200e-04
9.275401429365875856e+02,6.943643507935663359e-04
9.288898265884935199e+02,6.766337523031297832e-04
9.302395102403992269e+02,6.591954225542056081e-04
9.315891938923051612e+02,6.420507405587111633e-04
9.329388775442110955e+02,6.252008177159492242e-04
9.342885611961170298e+02,6.086465037939867932e-04
9.356382448480227367e+02,5.923883930936690596e-04
9.369879284999286710e+02,5.764268307806111888e-04
9.383376121518346054e+02,5.607619193706771428e-04
9.396872958037405397e+02,5.453935253544680726e-04
9.410369794556462466e+02,5.303212859465890458e-04
9.423866631075521809e+02,5.155446159455512323e-04
9.437363467594581152e+02,5.010627146904413033e-04
9.450860304113640495e+02,4.868745731006009800e-04
9.464357140632697565e+02,4.729789807849109524e-04
9.477853977151756908e+02,4.593745332074448550e-04
9.491350813670816251e+02,4.460596388966224079e-04
9.504847650189875594e+02,4.330325266851981912e-04
9.518344486708932664e+02,4.202912529688264875e-04
9.531841323227992007e+02,4.078337089712150382e-04
9.545338159747051350e+02,3.956576280042866452e-04
9.558834996266108419e+02,3.837605927120577368e-04
9.572331832785167762e+02,3.721400422873797319e-04
9.585828669304227105e+02,3.607932796510711663e-04
9.599325505823286449e+02,3.497174785833082229e-04
9.612822342342343518e+02,3.389096907976215560e-04
9.626319178861402861e+02,3.283668529481991241e-04
9.639816015380462204e+02,3.180857935616715221e-04
9.653312851899521547e+02,3.080632398849047679e-04
9.666809688418578617e+02,2.982958246408350176e-04
9.680306524937637960e+02,2.887800926847429472e-04
9.693803361456697303e+02,2.795125075538564094e-04
9.707300197975756646e+02,2.704894579035395808e-04
9.720797034494813715e+02,2.617072638238208287e-04
9.734293871013873058e+02,2.531621830303899161e-04
9.747790707532932402e+02,2.448504169246800170e-04
9.761287544051991745e+02,2.367681165180081804e-04
9.774784380571048814e+02,2.289113882152297292e-04
9.788281217090108157e+02,2.212762994537375910e-04
9.801778053609167500e+02,2.138588841940806484e-04
9.815274890128224570e+02,2.066551482588393205e-04
9.828771726647283913e+02,1.996610745168244446e-04
9.842268563166343256e+02,1.928726279100563263e-04
9.855765399685402599e+02,1.862857603213222959e-04
9.869262236204459668e+02,1.798964152805277122e-04
9.882759072723519012e+02,1.737005325083837903e-04
9.896255909242578355e+02,1.676940522963478052e-04
9.909752745761637698e+02,1.618729197220487349e-04
9.923249582280694767e+02,1.562330886997804374e-04
9.936746418799754110e+02,1.507705258659468653e-04
9.950243255318813453e+02,1.454812142996672435e-04
9.963740091837872797e+02,1.403611570790141907e-04
9.977236928356929866e+02,1.354063806736683392e-04
9.990733764875989209e+02,1.306129381750212879e-04
1.000423060139504855e+03,1.259769123650330799e-04
1.001772743791410790e+03,1.214944186253680259e-04
1.003122427443316496e+03,1.171616076885924655e-04
1.004472111095222431e+03,1.129746682334106014e-04
1.005821794747128365e+03,1.089298293261448130e-04
1.007171478399034072e+03,1.050233627108302433e-04
1.008521162050940006e+03,1.012515849504957527e-04
1.009870845702845941e+03,9.761085942236649292e-05
1.011220529354751875e+03,9.409759816986367517e-05
1.012570213006657582e+03,9.070826361443681124e-05
1.013919896658563516e+03,8.743937013038128757e-05
1.015269580310469451e+03,8.428748548592376183e-05
1.016619263962375385e+03,8.124923215394688509e-05
1.017968947614281092e+03,7.832128849583760923e-05
1.019318631266187026e+03,7.550038982201285058e-05
1.020668314918092960e+03,7.278332933276221699e-05
1.022017998569998895e+03,7.016695894309107711e-05
1.023367682221904602e+03,6.764818999531784568e-05
1.024717365873810650e+03,6.522399386320561004e-05
1.026067049525716357e+03,6.289140245145461306e-05
1.027416733177622518e+03,6.064750859438247394e-05
1.028766416829528225e+03,5.848946635766432063e-05
1.030116100481433932e+03,5.641449124697090964e-05
1.031465784133340094e+03,5.441986032737837074e-05
1.032815467785245801e+03,5.250291225738506367e-05
1.034165151437151508e+03,5.066104724135544183e-05
1.035514835089057669e+03,4.889172690420260519e-05
1.036864518740963376e+03,4.719247409206894561e-05
1.038214202392869083e+03,4.556087260272836682e-05
1.039563886044775245e+03,4.399456684940365107e-05
1.040913569696680952e+03,4.249126146162512718e-05
1.042263253348587114e+03,4.104872082670325552e-05
1.043612937000492821e+03,3.966476857534415387e-05
1.044962620652398527e+03,3.833728701484388052e-05
1.046312304304304689e+03,3.706421651325735831e-05
1.047661987956210396e+03,3.584355483784552410e-05
1.049011671608116103e+03,3.467335645103172099e-05
1.050361355260022265e+03,3.355173176702881254e-05
1.051711038911927972e+03,3.247684637220637507e-05
1.053060722563833679e+03,3.144692021218255978e-05
1.054410406215739840e+03,3.046022674855021673e-05
1.055760089867645547e+03,2.951509208804744465e-05
1.057109773519551709e+03,2.860989408689400200e-05
1.058459457171457416e+03,2.774306143293561760e-05
1.059809140823363123e+03,2.691307270812851732e-05
1.061158824475269284e+03,2.611845543382203987e-05
1.062508508127174991e+03,2.535778510119268028e-05
1.063858191779080698e+03,2.462968418909173874e-05
1.065207875430986860e+03,2.393282117148223326e-05
1.066557559082892567e+03,2.326590951654122492e-05
1.067907242734798729e+03,2.262770667941158134e-05
1.069256926386704436e+03,2.201701309050377805e-05
1.070606610038610143e+03,2.143267114114529753e-05
1.071956293690516304e+03,2.087356416829724501e-05
1.073305977342422011e+03,2.033861543996214321e-05
1.074655660994327718e+03,1.982678714281985060e-05
1.076005344646233880e+03,1.933707937354808319e-05
1.077355028298139587e+03,1.886852913519424093e-05
1.078704711950045294e+03,1.842020933988350147e-05
1.080054395601951455e+03,1.799122781907155821e-05
1.081404079253857162e+03,1.758072634246663906e-05
1.082753762905763324e+03,1.718787964666939857e-05
1.084103446557669031e+03,1.681189447450844761e-05
1.085453130209574738e+03,1.645200862596936869e-05
1.086802813861480900e+03,1.610749002155156801e-05
1.088152497513386606e+03,1.577763577881409471e-05
1.089502181165292313e+03,1.546177130280579706e-05
1.090851864817198475e+03,1.515924939101406559e-05
1.092201548469104182e+03,1.486944935340156570e-05
1.093551232121010344e+03,1.459177614804108541e-05
1.094900915772916051e+03,1.432565953280483045e-05
1.096250599424821758e+03,1.407055323350437306e-05
1.097600283076727919e+03,1.382593412883002894e-05
1.098949966728633626e+03,1.359130145238507852e-05
1.100299650380539333e+03,1.336617601206230165e-05
1.101649334032445495e+03,1.315009942696705066e-05
1.102999017684351202e+03,1.294263338204504833e-05
1.104348701336256909e+03,1.274335890053223508e-05
1.105698384988163070e+03,1.255187563430671356e-05
1.107048068640068777e+03,1.236780117218386968e-05
1.108397752291974939e+03,1.219077036616095542e-05
1.109747435943880646e+03,1.202043467558685898e-05
1.111097119595786353e+03,1.185646152919853563e-05
1.112446803247692515e+03,1.169853370493994163e-05
1.113796486899598221e+03,1.154634872745048530e-05
1.115146170551503928e+03,1.139961828308483080e-05
1.116495854203410090e+03,1.125806765230429555e-05
1.117845537855315797e+03,1.112143515925676036e-05
1.119195221507221959e+03,1.098947163834258186e-05
1.120544905159127666e+03,1.086193991754701725e-05
1.121894588811033373e+03,1.073861431830084369e-05
1.123244272462939534e+03,1.061928017161798114e-05
1.124593956114845241e+03,1.050373335024377267e-05
1.125943639766750948e+03,1.039177981653544491e-05
1.127293323418657110e+03,1.028323518578638127e-05
1.128643007070562817e+03,1.017792430469504608e-05
1.129992690722468524e+03,1.007568084467119348e-05
1.131342374374374685e+03,9.976346909665470910e-06
1.132692058026280392e+03,9.879772658201657758e-06
1.134041741678186554e+03,9.785815939285443202e-06
1.135391425330092261e+03,9.694341941860842204e-06
1.136741108981997968e+03,9.605222857480411855e-06
1.138090792633904130e+03,9.518337555854779867e-06
1.139440476285809837e+03,9.433571272944610040e-06
1.140790159937715543e+03,9.350815311257429897e-06
1.142139843589621705e+03,9.269966752012738384e-06
1.143489527241527412e+03,9.190928178838582842e-06
1.144839210893433574e+03,9.113607412664503774e-06
1.146188894545339281e+03,9.037917257478424250e-06
1.147538578197244988e+03,8.963775256616319460e-06
1.148888261849151149e+03,8.891103459257957361e-06
1.150237945501056856e+03,8.819828196804672862e-06
1.151587629152962563e+03,8.749879868819054703e-06
1.152937312804868725e+03,8.681192738211577516e-06
1.154286996456774432e+03,8.613704735363107912e-06
1.155636680108680139e+03,8.547357270877426082e-06
1.156986363760586300e+03,8.482095056663667602e-06
1.158336047412492007e+03,8.417865935053690985e-06
1.159685731064398169e+03,8.354620715665036368e-06
1.161035414716303876e+03,8.292313019727027122e-06
1.162385098368209583e+03,8.230899131592368855e-06
1.163734782020115745e+03,8.170337857164232005e-06
1.165084465672021452e+03,8.110590388974401476e-06
1.166434149323927159e+03,8.051620177654575147e-06
1.167783832975833320e+03,7.993392809550169131e-06
1.169133516627739027e+03,7.935875890231910111e-06
1.170483200279645189e+03,7.879038933667267949e-06
1.171832883931550896e+03,7.822853256821089962e-06
1.173182567583456603e+03,7.767291879460515744e-06
1.174532251235362764e+03,7.712329428946761194e-06
1.175881934887268471e+03,7.657942049802650482e-06
1.177231618539174178e+03,7.604107317851096942e-06
1.178581302191080340e+03,7.550804158726950600e-06
1.179930985842986047e+03,7.498012770570539782e-06
1.181280669494891754e+03,7.445714550717689508e-06
1.182630353146797916e+03,7.393892026207688383e-06
1.183980036798703622e+03,7.342528787936555785e-06
1.185329720450609784e+03,7.291609428288946330e-06
1.186679404102515491e+03,7.241119482088686208e-06
1.188029087754421198e+03,7.191045370712929309e-06
1.189378771406327360e+03,7.141374349221496524e-06
1.190728455058233067e+03,7.092094456358242888e-06
1.192078138710138774e+03,7.043194467286567456e-06
1.193427822362044935e+03,6.994663848927287906e-06
1.194777506013950642e+03,6.946492717771699587e-06
1.196127189665856804e+03,6.898671800047889440e-06
1.197476873317762511e+03,6.851192394123831859e-06
1.198826556969668218e+03,6.804046335034887212e-06
1.200176240621574379e+03,6.757225961028705858e-06
1.201525924273480086e+03,6.710724082024776433e-06
1.202875607925385793e+03,6.664533949890188118e-06
1.204225291577291955e+03,6.618649230437836945e-06
1.205574975229197662e+03,6.573063977057208491e-06
1.206924658881103369e+03,6.527772605891727528e-06
1.208274342533009531e+03,6.482769872481065566e-06
1.209624026184915238e+03,6.438050849790069278e-06
1.210973709836821399e+03,6.393610907549573548e-06
1.212323393488727106e+03,6.349445692838491340e-06
1.213673077140632813e+03,6.305551111838907816e-06
1.215022760792538975e+03,6.261923312700160818e-06
1.216372444444444682e+03,6.218558669450318239e-06


==> FLUORhist21.csv <==
-1.319615238095237828e+02,5.933248133145851673e-06
-1.151073492063491699e+02,2.373299253258342702e-05
-9.825317460317457119e+01,6.645237909123359024e-05
-8.139899999999997249e+01,2.527563704720132867e-04
-6.454482539682535958e+01,6.870701338182895858e-04
-4.769065079365074666e+01,1.745561600771510955e-03
-3.083647619047614796e+01,3.251419976963929211e-03
-1.398230158730154926e+01,4.591147405428260692e-03
2.871873015873063650e+00,4.970875285949594331e-03
1.972604761904767656e+01,4.315844692050293044e-03
3.658022222222228947e+01,2.796933169964959352e-03
5.343439682539687396e+01,1.601976995949380006e-03
7.028857142857148688e+01,9.113469132512029038e-04
8.714274603174609979e+01,5.280590838499816392e-04
1.039969206349206843e+02,2.978490562839217919e-04
1.208510952380952972e+02,2.230901298062840283e-04
1.377052698412699101e+02,1.151050137830295306e-04
1.545594444444445230e+02,1.020518678901086461e-04
1.714136190476191359e+02,7.831887535752523938e-05
1.882677936507937488e+02,7.950552498415442055e-05
2.051219682539683618e+02,6.882567834449211522e-05
2.219761428571429178e+02,5.577253245157100708e-05
2.388303174603175307e+02,4.390603618527930374e-05
2.556844920634921436e+02,6.526572946460436841e-05
2.725386666666667566e+02,4.034608730539178731e-05
2.893928412698413695e+02,4.983928431842515541e-05
3.062470158730159824e+02,5.102593394505432304e-05
3.231011904761905953e+02,4.509268581190862044e-05
3.399553650793651514e+02,5.221258357168349744e-05
3.568095396825397643e+02,4.390603618527930374e-05
3.736637142857143772e+02,3.797278805213332332e-05
3.905178888888890469e+02,3.915943767876275521e-05
4.073720634920636030e+02,4.390603618527944604e-05
4.242262380952381591e+02,5.933248133145832022e-05
4.410804126984128288e+02,3.085289029235853441e-05
4.579345873015873849e+02,4.509268581190832228e-05
4.747887619047620547e+02,4.390603618527944604e-05
4.916429365079366107e+02,2.610629178584166063e-05
5.084971111111112805e+02,5.102593394505449244e-05
5.253512857142858365e+02,4.271938655864999381e-05
5.422054603174605063e+02,4.627933543853780162e-05
5.590596349206350624e+02,6.882567834449211522e-05
5.759138095238096184e+02,8.187882423741248475e-05
5.927679841269842882e+02,1.388380063156134116e-04
6.096221587301588443e+02,2.147835824198791367e-04
6.264763333333335140e+02,3.987142745474025443e-04
6.433305079365080701e+02,5.719651200352582256e-04
6.601846825396827398e+02,8.555743807996347766e-04
6.770388571428572959e+02,1.221062465801420411e-03
6.938930317460318520e+02,1.572310755283645462e-03
7.107472063492065217e+02,1.930678942525666797e-03
7.276013809523810778e+02,2.241581144702495081e-03
7.444555555555557476e+02,2.402965493924077815e-03
7.613097301587303036e+02,2.573843040158661690e-03
7.781639047619049734e+02,2.478911070028345411e-03
7.950180793650795295e+02,2.346006311845877552e-03
8.118722539682540855e+02,2.233274597316091056e-03
8.287264285714287553e+02,2.032730810415775673e-03
8.455806031746033113e+02,1.723015257865549493e-03
8.624347777777779811e+02,1.503485076939163959e-03
8.792889523809525372e+02,1.251915356093770502e-03
8.961431269841272069e+02,9.861058397288373877e-04
9.129973015873018767e+02,8.543877311730112062e-04
9.298514761904763191e+02,6.265510028601998550e-04
9.467056507936509888e+02,4.924595950511040897e-04
9.635598253968256586e+02,3.310752458295419007e-04
9.804140000000001010e+02,2.230901298062832694e-04
9.972681746031747707e+02,1.174783130362874728e-04
1.014122349206349440e+03,7.238562722437865587e-05
1.030976523809524224e+03,5.339923319831393222e-05
1.047830698412698439e+03,5.221258357168332125e-05
1.064684873015873109e+03,2.017304365269582928e-05
1.081539047619047778e+03,9.493197013033330829e-06
1.098393222222222448e+03,8.306547386404164899e-06
1.115247396825397118e+03,5.933248133145832192e-06
1.132101571428571788e+03,2.373299253258332707e-06
1.148955746031746457e+03,0.000000000000000000e+00
1.165809920634920672e+03,3.559948879887499061e-06
1.182664095238095342e+03,2.373299253258332707e-06
1.199518269841270012e+03,1.186649626629166354e-06


==> LIFEFIThist21.csv <==
2.000000000000000000e+00,5.890817683205694724e-03
3.116116116116116164e+00,5.851752075692998739e-03
4.232232232232232327e+00,5.812945536067378773e-03
5.348348348348348935e+00,5.774396346291552941e-03
6.464464464464464655e+00,5.736102799721595237e-03
7.580580580580580374e+00,5.698063201031374446e-03
8.696696696696697870e+00,5.660275866137504802e-03
9.812812812812813590e+00,5.622739122124781504e-03
1.092892892892892931e+01,5.585451307172126234e-03
1.204504504504504503e+01,5.548410770479006264e-03
1.316116116116116075e+01,5.511615872192357490e-03
1.427727727727727824e+01,5.475064983333981054e-03
1.539339339339339396e+01,5.438756485728427417e-03
1.650950950950950968e+01,5.402688771931354883e-03
1.762562562562562718e+01,5.366860245158367772e-03
1.874174174174174112e+01,5.331269319214322969e-03
1.985785785785785862e+01,5.295914418423102246e-03
2.097397397397397611e+01,5.260793977557860768e-03
2.209009009009009006e+01,5.225906441771727487e-03
2.320620620620620755e+01,5.191250266528967851e-03
2.432232232232232150e+01,5.156823917536608806e-03
2.543843843843843899e+01,5.122625870676510498e-03
2.655455455455455649e+01,5.088654611937888129e-03
2.767067067067067043e+01,5.054908637350290050e-03
2.878678678678678793e+01,5.021386452917007796e-03
2.990290290290290542e+01,4.988086574548938022e-03
3.101901901901901937e+01,4.955007527998878114e-03
3.213513513513513686e+01,4.922147848796258954e-03
3.325125125125125436e+01,4.889506082182307894e-03
3.436736736736737186e+01,4.857080783045648019e-03
3.548348348348348225e+01,4.824870515858315466e-03
3.659959959959959974e+01,4.792873854612210438e-03
3.771571571571571724e+01,4.761089382755961941e-03
3.883183183183183473e+01,4.729515693132216661e-03
3.994794794794795223e+01,4.698151387915339844e-03
4.106406406406406262e+01,4.666995078549532501e-03
4.218018018018018012e+01,4.636045385687355413e-03
4.329629629629629761e+01,4.605300939128665130e-03
4.441241241241241511e+01,4.574760377759950689e-03
4.552852852852853260e+01,4.544422349494077126e-03
4.664464464464464299e+01,4.514285511210423645e-03
4.776076076076076049e+01,4.484348528695421623e-03
4.887687687687687799e+01,4.454610076583486421e-03
4.999299299299299548e+01,4.425068838298343819e-03
5.110910910910911298e+01,4.395723505994738982e-03
5.222522522522523047e+01,4.366572780500536585e-03
5.334134134134134086e+01,4.337615371259206064e-03
5.445745745745745836e+01,4.308849996272684155e-03
5.557357357357357586e+01,4.280275382044618215e-03
5.668968968968969335e+01,4.251890263523989445e-03
5.780580580580581085e+01,4.223693384049103001e-03
5.892192192192192124e+01,4.195683495291956285e-03
6.003803803803803874e+01,4.167859357202967178e-03
6.115415415415415623e+01,4.140219737956083931e-03
6.227027027027027373e+01,4.112763413894245448e-03
6.338638638638639122e+01,4.085489169475203276e-03
6.450250250250250872e+01,4.058395797217714818e-03
6.561861861861862621e+01,4.031482097648081755e-03
6.673473473473474371e+01,4.004746879247047565e-03
6.785085085085084700e+01,3.978188958397047177e-03
6.896696696696696449e+01,3.951807159329807050e-03
7.008308308308308199e+01,3.925600314074288721e-03
7.119919919919919948e+01,3.899567262404984944e-03
7.231531531531531698e+01,3.873706851790551051e-03
7.343143143143143448e+01,3.848017937342779800e-03
7.454754754754755197e+01,3.822499381765917525e-03
7.566366366366366947e+01,3.797150055306313787e-03
7.677977977977978696e+01,3.771968835702402354e-03
7.789589589589590446e+01,3.746954608135019595e-03
7.901201201201202196e+01,3.722106265178047255e-03
8.012812812812812524e+01,3.697422706749387868e-03
8.124424424424424274e+01,3.672902840062256327e-03
8.236036036036036023e+01,3.648545579576806253e-03
8.347647647647647773e+01,3.624349846952066873e-03
8.459259259259259522e+01,3.600314570998206475e-03
8.570870870870871272e+01,3.576438687629106359e-03
8.682482482482483022e+01,3.552721139815250093e-03
8.794094094094094771e+01,3.529160877536931511e-03
8.905705705705706521e+01,3.505756857737766727e-03
9.017317317317318270e+01,3.482508044278512759e-03
9.128928928928928599e+01,3.459413407891199707e-03
9.240540540540540349e+01,3.436471926133561738e-03
9.352152152152152098e+01,3.413682583343771639e-03
9.463763763763763848e+01,3.391044370595475924e-03
9.575375375375375597e+01,3.368556285653127001e-03
9.686986986986987347e+01,3.346217332927614151e-03
9.798598598598599096e+01,3.324026523432183772e-03
9.910210210210210846e+01,3.301982874738658424e-03
1.002182182182182260e+02,3.280085410933941681e-03
1.013343343343343435e+02,3.258333162576811364e-03
1.024504504504504609e+02,3.236725166655002924e-03
1.035665665665665642e+02,3.215260466542572970e-03
1.046826826826826817e+02,3.193938111957549467e-03
1.057987987987987992e+02,3.172757158919859918e-03
1.069149149149149167e+02,3.151716669709538413e-03
1.080310310310310342e+02,3.130815712825214554e-03
1.091471471471471517e+02,3.110053362942872147e-03
1.102632632632632692e+02,3.089428700874880234e-03
1.113793793793793867e+02,3.068940813529305589e-03
1.124954954954955042e+02,3.048588793869483685e-03
1.136116116116116217e+02,3.028371740873863748e-03
1.147277277277277392e+02,3.008288759496117494e-03
1.158438438438438425e+02,2.988338960625517172e-03
1.169599599599599600e+02,2.968521461047569487e-03
1.180760760760760775e+02,2.948835383404916667e-03
1.191921921921921950e+02,2.929279856158492536e-03
1.203083083083083125e+02,2.909854013548938793e-03
1.214244244244244300e+02,2.890556995558274129e-03
1.225405405405405475e+02,2.871387947871823550e-03
1.236566566566566649e+02,2.852346021840392737e-03
1.247727727727727824e+02,2.833430374442699132e-03
1.258888888888888999e+02,2.814640168248048503e-03
1.270050050050050174e+02,2.795974571379260427e-03
1.281211211211211207e+02,2.777432757475840116e-03
1.292372372372372524e+02,2.759013905657392227e-03
1.303533533533533557e+02,2.740717200487283612e-03
1.314694694694694874e+02,2.722541831936534616e-03
1.325855855855855907e+02,2.704486995347966244e-03
1.337017017017016940e+02,2.686551891400570241e-03
1.348178178178178257e+02,2.668735726074123772e-03
1.359339339339339290e+02,2.651037710614038284e-03
1.370500500500500607e+02,2.633457061496436487e-03
1.381661661661661640e+02,2.615993000393466994e-03
1.392822822822822957e+02,2.598644754138845769e-03
1.403983983983983990e+02,2.581411554693625269e-03
1.415145145145145307e+02,2.564292639112194291e-03
1.426306306306306340e+02,2.547287249508499007e-03
1.437467467467467657e+02,2.530394633022489941e-03
1.448628628628628690e+02,2.513614041786793596e-03
1.459789789789789722e+02,2.496944732893599615e-03
1.470950950950951039e+02,2.480385968361774763e-03
1.482112112112112072e+02,2.463937015104187677e-03
1.493273273273273389e+02,2.447597144895255223e-03
1.504434434434434422e+02,2.431365634338703962e-03
1.515595595595595739e+02,2.415241764835541084e-03
1.526756756756756772e+02,2.399224822552243046e-03
1.537917917917918089e+02,2.383314098389152386e-03
1.549079079079079122e+02,2.367508887949083991e-03
1.560240240240240439e+02,2.351808491506139111e-03
1.571401401401401472e+02,2.336212213974731000e-03
1.582562562562562505e+02,2.320719364878807891e-03
1.593723723723723822e+02,2.305329258321285862e-03
1.604884884884884855e+02,2.290041212953685540e-03
1.616046046046046172e+02,2.274854551945962224e-03
1.627207207207207205e+02,2.259768602956546343e-03
1.638368368368368522e+02,2.244782698102574300e-03
1.649529529529529555e+02,2.229896173930324011e-03
1.660690690690690872e+02,2.215108371385835634e-03
1.671851851851851904e+02,2.200418635785742622e-03
1.683013013013013222e+02,2.185826316788280592e-03
1.694174174174174254e+02,2.171330768364499592e-03
1.705335335335335287e+02,2.156931348769661975e-03
1.716496496496496604e+02,2.142627420514831103e-03
1.727657657657657637e+02,2.128418350338647826e-03
1.738818818818818954e+02,2.114303509179296051e-03
1.749979979979979987e+02,2.100282272146652626e-03
1.761141141141141304e+02,2.086354018494622400e-03
1.772302302302302337e+02,2.072518131593655867e-03
1.783463463463463654e+02,2.058773998903451127e-03
1.794624624624624687e+02,2.045121011945834951e-03
1.805785785785785720e+02,2.031558566277822091e-03
1.816946946946947037e+02,2.018086061464861511e-03
1.828108108108108070e+02,2.004702901054246540e-03
1.839269269269269387e+02,1.991408492548714555e-03
1.850430430430430420e+02,1.978202247380213621e-03
1.861591591591591737e+02,1.965083580883844779e-03
1.872752752752752770e+02,1.952051912271979750e-03
1.883913913913914087e+02,1.939106664608546918e-03
1.895075075075075119e+02,1.926247264783491646e-03
1.906236236236236437e+02,1.913473143487398782e-03
1.917397397397397469e+02,1.900783735186294945e-03
1.928558558558558502e+02,1.888178478096604095e-03
1.939719719719719819e+02,1.875656814160282662e-03
1.950880880880880852e+02,1.863218189020109713e-03
1.962042042042042169e+02,1.850862051995144511e-03
1.973203203203203202e+02,1.838587856056349973e-03
1.984364364364364519e+02,1.826395057802369416e-03
1.995525525525525552e+02,1.814283117435475491e-03
2.006686686686686869e+02,1.802251498737665472e-03
2.017847847847847902e+02,1.790299669046929157e-03
2.029009009009009219e+02,1.778427099233660528e-03
2.040170170170170252e+02,1.766633263677236387e-03
2.051331331331331285e+02,1.754917640242744173e-03
2.062492492492492602e+02,1.743279710257865682e-03
2.073653653653653635e+02,1.731718958489917790e-03
2.084814814814814952e+02,1.720234873123037585e-03
2.095975975975975985e+02,1.708826945735526662e-03
2.107137137137137302e+02,1.697494671277340484e-03
2.118298298298298334e+02,1.686237548047730397e-03
2.129459459459459651e+02,1.675055077673031148e-03
2.140620620620620684e+02,1.663946765084597370e-03
2.151781781781782001e+02,1.652912118496886002e-03
2.162942942942943034e+02,1.641950649385684642e-03
2.174104104104104067e+02,1.631061872466482579e-03
2.185265265265265384e+02,1.620245305672987331e-03
2.196426426426426417e+02,1.609500470135781687e-03
2.207587587587587734e+02,1.598826890161123872e-03
2.218748748748748767e+02,1.588224093209888218e-03
2.229909909909910084e+02,1.577691609876644184e-03
2.241071071071071117e+02,1.567228973868874369e-03
2.252232232232232434e+02,1.556835721986332601e-03
2.263393393393393467e+02,1.546511394100536689e-03
2.274554554554554784e+02,1.536255533134394963e-03
2.285715715715715817e+02,1.526067685041976579e-03
2.296876876876876850e+02,1.515947398788402385e-03
2.308038038038038167e+02,1.505894226329883246e-03
2.319199199199199199e+02,1.495907722593881745e-03
2.330360360360360517e+02,1.485987445459407237e-03
2.341521521521521549e+02,1.476132955737444056e-03
2.352682682682682866e+02,1.466343817151505909e-03
2.363843843843843899e+02,1.456619596318323639e-03
2.375005005005005216e+02,1.446959862728655274e-03
2.386166166166166249e+02,1.437364188728230095e-03
2.397327327327327566e+02,1.427832149498812825e-03
2.408488488488488599e+02,1.418363323039397708e-03
2.419649649649649632e+02,1.408957290147525108e-03
2.430810810810810949e+02,1.399613634400721481e-03
2.441971971971971982e+02,1.390331942138067507e-03
2.453133133133133299e+02,1.381111802441879624e-03
2.464294294294294332e+02,1.371952807119521459e-03
2.475455455455455649e+02,1.362854550685330384e-03
2.486616616616616682e+02,1.353816630342667476e-03
2.497777777777777999e+02,1.344838645966083034e-03
2.508938938938939032e+02,1.335920200083604839e-03
2.520100100100100349e+02,1.327060897859138732e-03
2.531261261261261382e+02,1.318260347074990410e-03
2.542422422422422414e+02,1.309518158114500192e-03
2.553583583583583732e+02,1.300833943944794228e-03
2.564744744744745049e+02,1.292207320099649772e-03
2.575905905905906366e+02,1.283637904662474939e-03
2.587067067067067114e+02,1.275125318249399490e-03
2.598228228228228431e+02,1.266669183992478369e-03
2.609389389389389748e+02,1.258269127523008657e-03
2.620550550550550497e+02,1.249924776954955798e-03
2.631711711711711814e+02,1.241635762868486094e-03
2.642872872872873131e+02,1.233401718293616282e-03
2.654034034034033880e+02,1.225222278693964377e-03
2.665195195195195197e+02,1.217097081950611545e-03
2.676356356356356514e+02,1.209025768346070001e-03
2.687517517517517831e+02,1.201007980548359552e-03
2.698678678678678580e+02,1.193043363595185829e-03
2.709839839839839897e+02,1.185131564878225217e-03
2.721001001001001214e+02,1.177272234127515809e-03
2.732162162162162531e+02,1.169465023395950282e-03
2.743323323323323280e+02,1.161709587043870031e-03
2.754484484484484597e+02,1.154005581723763826e-03
2.765645645645645914e+02,1.146352666365068164e-03
2.776806806806806662e+02,1.138750502159066504e-03
2.787967967967967979e+02,1.131198752543888459e-03
2.799129129129129296e+02,1.123697083189612641e-03
2.810290290290290613e+02,1.116245161983462101e-03
2.821451451451451362e+02,1.108842659015103413e-03
2.832612612612612679e+02,1.101489246562038565e-03
2.843773773773773996e+02,1.094184599075098989e-03
2.854934934934935313e+02,1.086928393164030221e-03
2.866096096096096062e+02,1.079720307583177403e-03
2.877257257257257379e+02,1.072560023217259241e-03
2.888418418418418696e+02,1.065447223067244546e-03
2.899579579579579445e+02,1.058381592236316360e-03
2.910740740740740762e+02,1.051362817915929126e-03
2.921901901901902079e+02,1.044390589371963418e-03
2.933063063063063396e+02,1.037464597930965902e-03
2.944224224224224145e+02,1.030584536966486870e-03
2.955385385385385462e+02,1.023750101885502126e-03
2.966546546546546779e+02,1.016960990114930928e-03
2.977707707707708096e+02,1.010216901088238292e-03
2.988868868868868844e+02,1.003517536232130958e-03
3.000030030030030161e+02,9.968625989533357653e-04
3.011191191191191479e+02,9.902517946254710442e-04
3.022352352352352227e+02,9.836848305760034512e-04
3.033513513513513544e+02,9.771614160732882814e-04
3.044674674674674861e+02,9.706812623137007481e-04
3.055835835835836178e+02,9.642440824088494445e-04
3.066996996996996927e+02,9.578495913728742647e-04
3.078158158158158244e+02,9.514975061098305186e-04
3.089319319319319561e+02,9.451875454011553386e-04
3.100480480480480878e+02,9.389194298932187609e-04
3.111641641641641627e+02,9.326928820849540638e-04
3.122802802802802944e+02,9.265076263155734310e-04
3.133963963963964261e+02,9.203633887523652570e-04
3.145125125125125010e+02,9.142598973785687547e-04
3.156286286286286327e+02,9.081968819813324807e-04
3.167447447447447644e+02,9.021740741397510322e-04
3.178608608608608961e+02,8.961912072129827331e-04
3.189769769769769709e+02,8.902480163284435394e-04
3.200930930930931027e+02,8.843442383700806340e-04
3.212092092092092344e+02,8.784796119667256020e-04
3.223253253253253661e+02,8.726538774805203550e-04
3.234414414414414409e+02,8.668667769954256728e-04
3.245575575575575726e+02,8.611180543057989165e-04
3.256736736736737043e+02,8.554074549050547918e-04
3.267897897897897792e+02,8.497347259743966933e-04
3.279059059059059109e+02,8.440996163716225345e-04
3.290220220220220426e+02,8.385018766200085308e-04
3.301381381381381743e+02,8.329412588972628061e-04
3.312542542542542492e+02,8.274175170245551096e-04
3.323703703703703809e+02,8.219304064556162475e-04
3.334864864864865126e+02,8.164796842659129746e-04
3.346026026026026443e+02,8.110651091418930340e-04
3.357187187187187192e+02,8.056864413703019711e-04
3.368348348348348509e+02,8.003434428275690111e-04
3.379509509509509826e+02,7.950358769692672046e-04
3.390670670670670575e+02,7.897635088196404678e-04
3.401831831831831892e+02,7.845261049611987119e-04
3.412992992992993209e+02,7.793234335243874556e-04
3.424154154154154526e+02,7.741552641773192384e-04
3.435315315315315274e+02,7.690213681155793008e-04
3.446476476476476591e+02,7.639215180520933903e-04
3.457637637637637908e+02,7.588554882070676659e-04
3.468798798798799226e+02,7.538230542979909446e-04
3.479959959959959974e+02,7.488239935297072046e-04
3.491121121121121291e+02,7.438580845845498869e-04
3.502282282282282608e+02,7.389251076125461296e-04
3.513443443443443357e+02,7.340248442216824746e-04
3.524604604604604674e+02,7.291570774682344354e-04
3.535765765765765991e+02,7.243215918471654531e-04
3.546926926926927308e+02,7.195181732825843991e-04
3.558088088088088057e+02,7.147466091182675882e-04
3.569249249249249374e+02,7.100066881082442178e-04
3.580410410410410691e+02,7.052982004074446901e-04
3.591571571571571440e+02,7.006209375624107344e-04
3.602732732732732757e+02,6.959746925020651601e-04
3.613893893893894074e+02,6.913592595285465540e-04
3.625055055055055391e+02,6.867744343081005724e-04
3.636216216216216139e+02,6.822200138620356348e-04
3.647377377377377456e+02,6.776957965577346714e-04
3.658538538538538774e+02,6.732015820997306211e-04
3.669699699699700091e+02,6.687371715208377662e-04
3.680860860860860839e+02,6.643023671733424814e-04
3.692022022022022156e+02,6.598969727202541559e-04
3.703183183183183473e+02,6.555207931266127108e-04
3.714344344344344222e+02,6.511736346508544470e-04
3.725505505505505539e+02,6.468553048362332952e-04
3.736666666666666856e+02,6.425656125023013719e-04
3.747827827827828173e+02,6.383043677364455895e-04
3.758988988988988922e+02,6.340713818854794509e-04
3.770150150150150239e+02,6.298664675472900312e-04
3.781311311311311556e+02,6.256894385625431801e-04
3.792472472472472873e+02,6.215401100064397912e-04
3.803633633633633622e+02,6.174182981805311594e-04
3.814794794794794939e+02,6.133238206045842121e-04
3.825955955955956256e+02,6.092564960085043117e-04
3.837117117117117004e+02,6.052161443243090147e-04
3.848278278278278322e+02,6.012025866781563676e-04
3.859439439439439639e+02,5.972156453824267611e-04
3.870600600600600956e+02,5.932551439278552002e-04
3.881761761761761704e+02,5.893209069757180014e-04
3.892922922922923021e+02,5.854127603500679537e-04
3.904084084084084338e+02,5.815305310300263996e-04
3.915245245245245655e+02,5.776740471421212874e-04
3.926406406406406404e+02,5.738431379526786735e-04
3.937567567567567721e+02,5.700376338602633399e-04
3.948728728728729038e+02,5.662573663881705858e-04
3.959889889889889787e+02,5.625021681769683257e-04
3.971051051051051104e+02,5.587718729770862428e-04
3.982212212212212421e+02,5.550663156414573085e-04
3.993373373373373738e+02,5.513853321182042968e-04
4.004534534534534487e+02,5.477287594433790990e-04
4.015695695695695804e+02,5.440964357337464913e-04
4.026856856856857121e+02,5.404882001796178833e-04
4.038018018018018438e+02,5.369038930377323382e-04
4.049179179179179187e+02,5.333433556241834548e-04
4.060340340340340504e+02,5.298064303073943878e-04
4.071501501501501821e+02,5.262929605011401396e-04
4.082662662662662569e+02,5.228027906576145209e-04
4.093823823823823886e+02,5.193357662605435155e-04
4.104984984984985203e+02,5.158917338183445066e-04
4.116146146146146521e+02,5.124705408573319073e-04
4.127307307307307269e+02,5.090720359149660500e-04
4.138468468468468586e+02,5.056960685331472879e-04
4.149629629629629903e+02,5.023424892515561749e-04
4.160790790790791220e+02,4.990111496010353866e-04
4.171951951951951969e+02,4.957019020970175041e-04
4.183113113113113286e+02,4.924146002329948639e-04
4.194274274274274603e+02,4.891490984740347282e-04
4.205435435435435352e+02,4.859052522503341364e-04
4.216596596596596669e+02,4.826829179508214862e-04
4.227757757757757986e+02,4.794819529167977960e-04
4.238918918918919303e+02,4.763022154356207939e-04
4.250080080080080052e+02,4.731435647344316695e-04
4.261241241241241369e+02,4.700058609739218873e-04
4.272402402402402686e+02,4.668889652421425005e-04
4.283563563563564003e+02,4.637927395483550986e-04
4.294724724724724751e+02,4.607170468169219488e-04
4.305885885885886069e+02,4.576617508812372823e-04
4.317047047047047386e+02,4.546267164776991851e-04
4.328208208208208134e+02,4.516118092397217111e-04
4.339369369369369451e+02,4.486168956917849443e-04
4.350530530530530768e+02,4.456418432435276140e-04
4.361691691691692085e+02,4.426865201838751647e-04
4.372852852852852834e+02,4.397507956752102175e-04
4.384014014014014151e+02,4.368345397475789193e-04
4.395175175175175468e+02,4.339376232929378950e-04
4.406336336336336785e+02,4.310599180594382250e-04
4.417497497497497534e+02,4.282012966457467737e-04
4.428658658658658851e+02,4.253616324954063868e-04
4.439819819819820168e+02,4.225407998912333310e-04
4.450980980980980917e+02,4.197386739497514872e-04
4.462142142142142234e+02,4.169551306156625949e-04
4.473303303303303551e+02,4.141900466563552016e-04
4.484464464464464868e+02,4.114432996564484153e-04
4.495625625625625617e+02,4.087147680123728996e-04
4.506786786786786934e+02,4.060043309269858037e-04
4.517947947947948251e+02,4.033118684042250502e-04
4.529109109109109568e+02,4.006372612437946834e-04
4.540270270270270316e+02,3.979803910358894136e-04
4.551431431431431633e+02,3.953411401559508726e-04
4.562592592592592950e+02,3.927193917594619800e-04
4.573753753753753699e+02,3.901150297767718290e-04
4.584914914914915016e+02,3.875279389079589539e-04
4.596076076076076333e+02,3.849580046177256045e-04
4.607237237237237650e+02,3.824051131303280175e-04
4.618398398398398399e+02,3.798691514245385622e-04
4.629559559559559716e+02,3.773500072286422560e-04
4.640720720720721033e+02,3.748475690154660770e-04
4.651881881881882350e+02,3.723617259974425372e-04
4.663043043043043099e+02,3.698923681217037218e-04
4.674204204204204416e+02,3.674393860652093186e-04
4.685365365365365733e+02,3.650026712299067936e-04
4.696526526526526482e+02,3.625821157379240382e-04
4.707687687687687799e+02,3.601776124267923752e-04
4.718848848848849116e+02,3.577890548447034986e-04
4.730010010010010433e+02,3.554163372457952550e-04
4.741171171171171181e+02,3.530593545854715759e-04
4.752332332332332498e+02,3.507180025157507087e-04
4.763493493493493816e+02,3.483921773806462983e-04
4.774654654654655133e+02,3.460817762115781762e-04
4.785815815815815881e+02,3.437866967228135075e-04
4.796976976976977198e+02,3.415068373069384032e-04
4.808138138138138515e+02,3.392420970303601621e-04
4.819299299299299264e+02,3.369923756288382977e-04
4.830460460460460581e+02,3.347575735030453264e-04
4.841621621621621898e+02,3.325375917141579142e-04
4.852782782782783215e+02,3.303323319794764824e-04
4.863943943943943964e+02,3.281416966680741963e-04
4.875105105105105281e+02,3.259655887964740882e-04
4.886266266266266598e+02,3.238039120243561050e-04
4.897427427427427915e+02,3.216565706502914771e-04
4.908588588588588664e+02,3.195234696075062528e-04
4.919749749749749981e+02,3.174045144596719377e-04
4.930910910910911298e+02,3.152996113967254611e-04
4.942072072072072046e+02,3.132086672307151645e-04
4.953233233233233364e+02,3.111315893916753576e-04
4.964394394394394681e+02,3.090682859235289017e-04
4.975555555555555998e+02,3.070186654800152173e-04
4.986716716716716746e+02,3.049826373206465354e-04
4.997877877877878063e+02,3.029601113066907113e-04
5.009039039039039380e+02,3.009509978971801683e-04
5.020200200200200698e+02,2.989552081449487592e-04
5.031361361361361446e+02,2.969726536926929682e-04
5.042522522522522763e+02,2.950032467690604887e-04
5.053683683683684080e+02,2.930469001847642264e-04
5.064844844844844829e+02,2.911035273287229728e-04
5.076006006006006146e+02,2.891730421642259318e-04
5.087167167167167463e+02,2.872553592251246763e-04
5.098328328328328780e+02,2.853503936120485780e-04
5.109489489489489529e+02,2.834580609886469624e-04
5.120650650650650277e+02,2.815782775778546835e-04
5.131811811811812731e+02,2.797109601581832840e-04
5.142972972972972912e+02,2.778560260600374736e-04
5.154134134134134229e+02,2.760133931620538860e-04
5.165295295295295546e+02,2.741829798874660207e-04
5.176456456456456863e+02,2.723647052004930899e-04
5.187617617617618180e+02,2.705584886027519610e-04
5.198778778778779497e+02,2.687642501296929492e-04
5.209939939939939677e+02,2.669819103470609826e-04
5.221101101101100994e+02,2.652113903473769319e-04
5.232262262262262311e+02,2.634526117464460458e-04
5.243423423423423628e+02,2.617054966798869320e-04
5.254584584584584945e+02,2.599699677996844451e-04
5.265745745745746262e+02,2.582459482707649082e-04
5.276906906906907579e+02,2.565333617675954591e-04
5.288068068068067760e+02,2.548321324708044291e-04
5.299229229229229077e+02,2.531421850638239488e-04
5.310390390390390394e+02,2.514634447295572726e-04
5.321551551551551711e+02,2.497958371470645361e-04
5.332712712712713028e+02,2.481392884882742075e-04
5.343873873873874345e+02,2.464937254147133512e-04
5.355035035035035662e+02,2.448590750742613096e-04
5.366196196196196979e+02,2.432352650979240929e-04
5.377357357357357159e+02,2.416222235966311853e-04
5.388518518518518476e+02,2.400198791580515417e-04
5.399679679679679793e+02,2.384281608434336527e-04
5.410840840840841111e+02,2.368469981844639608e-04
5.422002002002002428e+02,2.352763211801470417e-04
5.433163163163163745e+02,2.337160602937070624e-04
5.444324324324325062e+02,2.321661464495089185e-04
5.455485485485485242e+02,2.306265110300004045e-04
5.466646646646646559e+02,2.290970858726736287e-04
5.477807807807807876e+02,2.275778032670483020e-04
5.488968968968969193e+02,2.260685959516736752e-04
5.500130130130130510e+02,2.245693971111506417e-04
5.511291291291291827e+02,2.230801403731738717e-04
5.522452452452453144e+02,2.216007598055931094e-04
5.533613613613613325e+02,2.201311899134947715e-04
5.544774774774774642e+02,2.186713656363014355e-04
5.555935935935935959e+02,2.172212223448926325e-04
5.567097097097097276e+02,2.157806958387429056e-04
5.578258258258258593e+02,2.143497223430794116e-04
5.589419419419419910e+02,2.129282385060591459e-04
5.600580580580581227e+02,2.115161813959634887e-04
5.611741741741742544e+02,2.101134884984128079e-04
5.622902902902902724e+02,2.087200977135981658e-04
5.634064064064064041e+02,2.073359473535324330e-04
5.645225225225225358e+02,2.059609761393192098e-04
5.656386386386386675e+02,2.045951231984398280e-04
5.667547547547547993e+02,2.032383280620586737e-04
5.678708708708709310e+02,2.018905306623454800e-04
5.689869869869870627e+02,2.005516713298167541e-04
5.701031031031030807e+02,1.992216907906937669e-04
5.712192192192192124e+02,1.979005301642779971e-04
5.723353353353353441e+02,1.965881309603451977e-04
5.734514514514514758e+02,1.952844350765555077e-04
5.745675675675676075e+02,1.939893847958807217e-04
5.756836836836837392e+02,1.927029227840499096e-04
5.767997997997998709e+02,1.914249920870105405e-04
5.779159159159158889e+02,1.901555361284071159e-04
5.790320320320320207e+02,1.888944987070765550e-04
5.801481481481481524e+02,1.876418239945598144e-04
5.812642642642642841e+02,1.863974565326306668e-04
5.823803803803804158e+02,1.851613412308401993e-04
5.834964964964965475e+02,1.839334233640777384e-04
5.846126126126126792e+02,1.827136485701483357e-04
5.857287287287286972e+02,1.815019628473661640e-04
5.868448448448448289e+02,1.802983125521628492e-04
5.879609609609609606e+02,1.791026443967139344e-04
5.890770770770770923e+02,1.779149054465788973e-04
5.901931931931932240e+02,1.767350431183575387e-04
5.913093093093093557e+02,1.755630051773625529e-04
5.924254254254254874e+02,1.743987397353066531e-04
5.935415415415416192e+02,1.732421952480053915e-04
5.946576576576576372e+02,1.720933205130954552e-04
5.957737737737737689e+02,1.709520646677672475e-04
5.968898898898899006e+02,1.698183771865138672e-04
5.980060060060060323e+02,1.686922078788938577e-04
5.991221221221221640e+02,1.675735068873091883e-04
6.002382382382382957e+02,1.664622246847978189e-04
6.013543543543544274e+02,1.653583120728413893e-04
6.024704704704704454e+02,1.642617201791870835e-04
6.035865865865865771e+02,1.631724004556833188e-04
6.047027027027027088e+02,1.620903046761315342e-04
6.058188188188188406e+02,1.610153849341500957e-04
6.069349349349349723e+02,1.599475936410540305e-04
6.080510510510511040e+02,1.588868835237479881e-04
6.091671671671672357e+02,1.578332076226332970e-04
6.102832832832832537e+02,1.567865192895291691e-04
6.113993993993993854e+02,1.557467721856069969e-04
6.125155155155155171e+02,1.547139202793396660e-04
6.136316316316316488e+02,1.536879178444630384e-04
6.147477477477477805e+02,1.526687194579518013e-04
6.158638638638639122e+02,1.516562799980082990e-04
6.169799799799800439e+02,1.506505546420652158e-04
6.180960960960961756e+02,1.496514988648009708e-04
6.192122122122121937e+02,1.486590684361687202e-04
6.203283283283283254e+02,1.476732194194376640e-04
6.214444444444444571e+02,1.466939081692485841e-04
6.225605605605605888e+02,1.457210913296812542e-04
6.236766766766767205e+02,1.447547258323349944e-04
6.247927927927928522e+02,1.437947688944220487e-04
6.259089089089089839e+02,1.428411780168731846e-04
6.270250250250250019e+02,1.418939109824568197e-04
6.281411411411411336e+02,1.409529258539091525e-04
6.292572572572572653e+02,1.400181809720783062e-04
6.303733733733733970e+02,1.390896349540796670e-04
6.314894894894895288e+02,1.381672466914635558e-04
6.326056056056056605e+02,1.372509753483957195e-04
6.337217217217217922e+02,1.363407803598491535e-04
6.348378378378378102e+02,1.354366214298084725e-04
6.359539539539539419e+02,1.345384585294853686e-04
6.370700700700700736e+02,1.336462518955473225e-04
6.381861861861862053e+02,1.327599620283563444e-04
6.393023023023023370e+02,1.318795496902209693e-04
6.404184184184184687e+02,1.310049759036587414e-04
6.415345345345346004e+02,1.301362019496704625e-04
6.426506506506507321e+02,1.292731893660265018e-04
6.437667667667667502e+02,1.284158999455637588e-04
6.448828828828828819e+02,1.275642957344938196e-04
6.459989989989990136e+02,1.267183390307233921e-04
6.471151151151151453e+02,1.258779923821846350e-04
6.482312312312312770e+02,1.250432185851770874e-04
6.493473473473474087e+02,1.242139806827209821e-04
6.504634634634635404e+02,1.233902419629207242e-04
6.515795795795795584e+02,1.225719659573396448e-04
6.526956956956956901e+02,1.217591164393856375e-04
6.538118118118118218e+02,1.209516574227071083e-04
6.549279279279279535e+02,1.201495531596000660e-04
6.560440440440440852e+02,1.193527681394253087e-04
6.571601601601602169e+02,1.185612670870364122e-04
6.582762762762763487e+02,1.177750149612178282e-04
6.593923923923923667e+02,1.169939769531339334e-04
6.605085085085084984e+02,1.162181184847874019e-04
6.616246246246246301e+02,1.154474052074890033e-04
6.627407407407407618e+02,1.146818030003365891e-04
6.638568568568568935e+02,1.139212779687043649e-04
6.649729729729730252e+02,1.131657964427427077e-04
6.660890890890891569e+02,1.124153249758872108e-04
6.672052052052052886e+02,1.116698303433779764e-04
6.683213213213213066e+02,1.109292795407890029e-04
6.694374374374374383e+02,1.101936397825664367e-04
6.705535535535535701e+02,1.094628785005776931e-04
6.716696696696697018e+02,1.087369633426693994e-04
6.727857857857858335e+02,1.080158621712347438e-04
6.739019019019019652e+02,1.072995430617914626e-04
6.750180180180180969e+02,1.065879743015676076e-04
6.761341341341341149e+02,1.058811243880981542e-04
6.772502502502502466e+02,1.051789620278301753e-04
6.783663663663663783e+02,1.044814561347371773e-04
6.794824824824825100e+02,1.037885758289434907e-04
6.805985985985986417e+02,1.031002904353564006e-04
6.817147147147147734e+02,1.024165694823084678e-04
6.828308308308309051e+02,1.017373827002087815e-04
6.839469469469469232e+02,1.010627000202022344e-04
6.850630630630630549e+02,1.003924915728387872e-04
6.861791791791791866e+02,9.972672768675095822e-05
6.872952952952953183e+02,9.906537888734006888e-05
6.884114114114114500e+02,9.840841589547182631e-05
6.895275275275275817e+02,9.775580962617936014e-05
6.906436436436437134e+02,9.710753118737630162e-05
6.917597597597598451e+02,9.646355187857711332e-05
6.928758758758758631e+02,9.582384318962679725e-05
6.939919919919919948e+02,9.518837679943853111e-05
6.951081081081081265e+02,9.455712457473986984e-05
6.962242242242242583e+02,9.393005856882749875e-05
6.973403403403403900e+02,9.330715102032950833e-05
6.984564564564565217e+02,9.268837435197661368e-05
6.995725725725726534e+02,9.207370116938143779e-05
7.006886886886886714e+02,9.146310425982527570e-05
7.018048048048048031e+02,9.085655659105366792e-05
7.029209209209209348e+02,9.025403131007950891e-05
7.040370370370370665e+02,8.965550174199419240e-05
7.051531531531531982e+02,8.906094138878691512e-05
7.062692692692693299e+02,8.847032392817114998e-05
7.073853853853854616e+02,8.788362321241948111e-05
7.085015015015014797e+02,8.730081326720639417e-05
7.096176176176176114e+02,8.672186829045738224e-05
7.107337337337337431e+02,8.614676265120783656e-05
7.118498498498498748e+02,8.557547088846735833e-05
7.129659659659660065e+02,8.500796771009296092e-05
7.140820820820821382e+02,8.444422799166950917e-05
7.151981981981982699e+02,8.388422677539688070e-05
7.163143143143142879e+02,8.332793926898576027e-05
7.174304304304304196e+02,8.277534084455908541e-05
7.185465465465465513e+02,8.222640703756281630e-05
7.196626626626626830e+02,8.168111354568200464e-05
7.207787787787788147e+02,8.113943622776518378e-05
7.218948948948949464e+02,8.060135110275580615e-05
7.230110110110110782e+02,8.006683434863014529e-05
7.241271271271272099e+02,7.953586230134285500e-05
7.252432432432432279e+02,7.900841145377958939e-05
7.263593593593593596e+02,7.848445845471551828e-05
7.274754754754754913e+02,7.796398010778257041e-05
7.285915915915916230e+02,7.744695337044162336e-05
7.297077077077077547e+02,7.693335535296274359e-05
7.308238238238238864e+02,7.642316331741191827e-05
7.319399399399400181e+02,7.591635467664408887e-05
7.330560560560560361e+02,7.541290699330339487e-05
7.341721721721721678e+02,7.491279797882978702e-05
7.352882882882882996e+02,7.441600549247218653e-05
7.364044044044044313e+02,7.392250754030852897e-05
7.375205205205205630e+02,7.343228227427164921e-05
7.386366366366366947e+02,7.294530799118249841e-05
7.397527527527528264e+02,7.246156313178880903e-05
7.408688688688688444e+02,7.198102627981102400e-05
7.419849849849849761e+02,7.150367616099393157e-05
7.431011011011011078e+02,7.102949164216487308e-05
7.442172172172172395e+02,7.055845173029834752e-05
7.453333333333333712e+02,7.009053557158619974e-05
7.464494494494495029e+02,6.962572245051461208e-05
7.475655655655656346e+02,6.916399178894719454e-05
7.486816816816817663e+02,6.870532314521353673e-05
7.497977977977977844e+02,6.824969621320446818e-05
7.509139139139139161e+02,6.779709082147305154e-05
7.520300300300300478e+02,6.734748693234144388e-05
7.531461461461461795e+02,6.690086464101407352e-05
7.542622622622623112e+02,6.645720417469600752e-05
7.553783783783784429e+02,6.601648589171781078e-05
7.564944944944945746e+02,6.557869028066611072e-05
7.576106106106105926e+02,6.514379795951946110e-05
7.587267267267267243e+02,6.471178967479048057e-05
7.598428428428428560e+02,6.428264630067341231e-05
7.609589589589589878e+02,6.385634883819733495e-05
7.620750750750751195e+02,6.343287841438526899e-05
7.631911911911912512e+02,6.301221628141824333e-05
7.643073073073073829e+02,6.259434381580574510e-05
7.654234234234234009e+02,6.217924251756080445e-05
7.665395395395395326e+02,6.176689400938124570e-05
7.676556556556556643e+02,6.135728003583596651e-05
7.687717717717717960e+02,6.095038246255673293e-05
7.698878878878879277e+02,6.054618327543555132e-05
7.710040040040040594e+02,6.014466457982677684e-05
7.721201201201201911e+02,5.974580859975511734e-05
7.732362362362363228e+02,5.934959767712875327e-05
7.743523523523523409e+02,5.895601427095732304e-05
7.754684684684684726e+02,5.856504095657549190e-05
7.765845845845846043e+02,5.817666042487153535e-05
7.777007007007007360e+02,5.779085548152099118e-05
7.788168168168168677e+02,5.740760904622553595e-05
7.799329329329329994e+02,5.702690415195667267e-05
7.810490490490491311e+02,5.664872394420452783e-05
7.821651651651651491e+02,5.627305168023205573e-05
7.832812812812812808e+02,5.589987072833311902e-05
7.843973973973974125e+02,5.552916456709693202e-05
7.855135135135135442e+02,5.516091678467608197e-05
7.866296296296296759e+02,5.479511107806012035e-05
7.877457457457458077e+02,5.443173125235397888e-05
7.888618618618619394e+02,5.407076122006059362e-05
7.899779779779779574e+02,5.371218500036917368e-05
7.910940940940940891e+02,5.335598671844712232e-05
7.922102102102102208e+02,5.300215060473784665e-05
7.933263263263263525e+02,5.265066099426213839e-05
7.944424424424424842e+02,5.230150232592481306e-05
7.955585585585586159e+02,5.195465914182596372e-05
7.966746746746747476e+02,5.161011608657631447e-05
7.977907907907908793e+02,5.126785790661752049e-05
7.989069069069068973e+02,5.092786944954710317e-05
8.000230230230230291e+02,5.059013566344707820e-05
8.011391391391391608e+02,5.025464159621824867e-05
8.022552552552552925e+02,4.992137239491772368e-05
8.033713713713714242e+02,4.959031330510153265e-05
8.044874874874875559e+02,4.926144967017159006e-05
8.056036036036036876e+02,4.893476693072648870e-05
8.067197197197197056e+02,4.861025062391716514e-05
8.078358358358358373e+02,4.828788638280654278e-05
8.089519519519519690e+02,4.796765993573341691e-05
8.100680680680681007e+02,4.764955710568079175e-05
8.111841841841842324e+02,4.733356380964799182e-05
8.123003003003003641e+02,4.701966605802744906e-05
8.134164164164164958e+02,4.670784995398511509e-05
8.145325325325325139e+02,4.639810169284537983e-05
8.156486486486486456e+02,4.609040756147983215e-05
8.167647647647647773e+02,4.578475393770016765e-05
8.178808808808809090e+02,4.548112728965525030e-05
8.189969969969970407e+02,4.517951417523177223e-05
8.201131131131131724e+02,4.487990124145929102e-05
8.212292292292293041e+02,4.458227522391919047e-05
8.223453453453454358e+02,4.428662294615717170e-05
8.234614614614614538e+02,4.399293131910009475e-05
8.245775775775775855e+02,4.370118734047646571e-05
8.256936936936937173e+02,4.341137809424072539e-05
8.268098098098098490e+02,4.312349075000163079e-05
8.279259259259259807e+02,4.283751256245396378e-05
8.290420420420421124e+02,4.255343087081442751e-05
8.301581581581582441e+02,4.227123309826120870e-05
8.312742742742742621e+02,4.199090675137694172e-05
8.323903903903903938e+02,4.171243941959579932e-05
8.335065065065065255e+02,4.143581877465399191e-05
8.346226226226226572e+02,4.116103257004391914e-05
8.357387387387387889e+02,4.088806864047217054e-05
8.368548548548549206e+02,4.061691490132067017e-05
8.379709709709710523e+02,4.034755934811196175e-05
8.390870870870870704e+02,4.007999005597750905e-05
8.402032032032032021e+02,3.981419517912987926e-05
8.413193193193193338e+02,3.955016295033828721e-05
8.424354354354354655e+02,3.928788168040762274e-05
8.435515515515515972e+02,3.902733975766103550e-05
8.446676676676677289e+02,3.876852564742571820e-05
8.457837837837838606e+02,3.851142789152230161e-05
8.468998998998999923e+02,3.825603510775770540e-05
8.480160160160160103e+02,3.800233598942100453e-05
8.491321321321321420e+02,3.775031930478302245e-05
8.502482482482482737e+02,3.749997389659904146e-05
8.513643643643644054e+02,3.725128868161479956e-05
8.524804804804805372e+02,3.700425265007594317e-05
8.535965965965966689e+02,3.675885486524044785e-05
8.547127127127128006e+02,3.651508446289448138e-05
8.558288288288288186e+02,3.627293065087158720e-05
8.569449449449449503e+02,3.603238270857451737e-05
8.580610610610610820e+02,3.579342998650107710e-05
8.591771771771772137e+02,3.555606190577225958e-05
8.602932932932933454e+02,3.532026795766417563e-05
8.614094094094094771e+02,3.508603770314262603e-05
8.625255255255256088e+02,3.485336077240100774e-05
8.636416416416416268e+02,3.462222686440135760e-05
8.647577577577577586e+02,3.439262574641797096e-05
8.658738738738738903e+02,3.416454725358480151e-05
8.669899899899900220e+02,3.393798128844511077e-05
8.681061061061061537e+02,3.371291782050456676e-05
8.692222222222222854e+02,3.348934688578726317e-05
8.703383383383384171e+02,3.326725858639438137e-05
8.714544544544544351e+02,3.304664309006617945e-05
8.725705705705705668e+02,3.282749062974659701e-05
8.736866866866866985e+02,3.260979150315087530e-05
8.748028028028028302e+02,3.239353607233611150e-05
8.759189189189189619e+02,3.217871476327438806e-05
8.770350350350350936e+02,3.196531806542901897e-05
8.781511511511512253e+02,3.175333653133358125e-05
8.792672672672673571e+02,3.154276077617346706e-05
8.803833833833833751e+02,3.133358147737054619e-05
8.814994994994995068e+02,3.112578937417039677e-05
8.826156156156156385e+02,3.091937526723225995e-05
8.837317317317317702e+02,3.071433001822191527e-05
8.848478478478479019e+02,3.051064454940692763e-05
8.859639639639640336e+02,3.030830984325492327e-05
8.870800800800801653e+02,3.010731694203422053e-05
8.881961961961961833e+02,2.990765694741735406e-05
8.893123123123123150e+02,2.970932102008708929e-05
8.904284284284284468e+02,2.951230037934508303e-05
8.915445445445445785e+02,2.931658630272324109e-05
8.926606606606607102e+02,2.912217012559738987e-05
8.937767767767768419e+02,2.892904324080377377e-05
8.948928928928929736e+02,2.873719709825807333e-05
8.960090090090089916e+02,2.854662320457671709e-05
8.971251251251251233e+02,2.835731312270097515e-05
8.982412412412412550e+02,2.816925847152338381e-05
8.993573573573573867e+02,2.798245092551672136e-05
9.004734734734735184e+02,2.779688221436547085e-05
9.015895895895896501e+02,2.761254412259956303e-05
9.027057057057057818e+02,2.742942848923072481e-05
9.038218218218219135e+02,2.724752720739124338e-05
9.049379379379379316e+02,2.706683222397492252e-05
9.060540540540540633e+02,2.688733553928066469e-05
9.071701701701701950e+02,2.670902920665824864e-05
9.082862862862863267e+02,2.653190533215654979e-05
9.094024024024024584e+02,2.635595607417408841e-05
9.105185185185185901e+02,2.618117364311176297e-05
9.116346346346347218e+02,2.600755030102813489e-05
9.127507507507507398e+02,2.583507836129671559e-05
9.138668668668668715e+02,2.566375018826575402e-05
9.149829829829830032e+02,2.549355819692015871e-05
9.160990990990991349e+02,2.532449485254568649e-05
9.172152152152152667e+02,2.515655267039544187e-05
9.183313313313313984e+02,2.498972421535840258e-05
9.194474474474475301e+02,2.482400210163028626e-05
9.205635635635635481e+02,2.465937899238669403e-05
9.216796796796796798e+02,2.449584759945802262e-05
9.227957957957958115e+02,2.433340068300712087e-05
9.239119119119119432e+02,2.417203105120853534e-05
9.250280280280280749e+02,2.401173155993019869e-05
9.261441441441442066e+02,2.385249511241720180e-05
9.272602602602603383e+02,2.369431465897749371e-05
9.283763763763764700e+02,2.353718319666982112e-05
9.294924924924924881e+02,2.338109376899379571e-05
9.306086086086086198e+02,2.322603946558169603e-05
9.317247247247247515e+02,2.307201342189280047e-05
9.328408408408408832e+02,2.291900881890924485e-05
9.339569569569570149e+02,2.276701888283431599e-05
9.350730730730731466e+02,2.261603688479242255e-05
9.361891891891892783e+02,2.246605614053125448e-05
9.373053053053052963e+02,2.231707001012593814e-05
9.384214214214214280e+02,2.216907189768485163e-05
9.395375375375375597e+02,2.202205525105789641e-05
9.406536536536536914e+02,2.187601356154620562e-05
9.417697697697698231e+02,2.173094036361406813e-05
9.428858858858859548e+02,2.158682923460272969e-05
9.440020020020020866e+02,2.144367379444596941e-05
9.451181181181181046e+02,2.130146770538768206e-05
9.462342342342342363e+02,2.116020467170130344e-05
9.473503503503503680e+02,2.101987843941104513e-05
9.484664664664664997e+02,2.088048279601511454e-05
9.495825825825826314e+02,2.074201157021055464e-05
9.506986986986987631e+02,2.060445863162006899e-05
9.518148148148148948e+02,2.046781789052071375e-05
9.529309309309310265e+02,2.033208329757414475e-05
9.540470470470470445e+02,2.019724884355888735e-05
9.551631631631631763e+02,2.006330855910430031e-05
9.562792792792793080e+02,1.993025651442624732e-05
9.573953953953954397e+02,1.979808681906466923e-05
9.585115115115115714e+02,1.966679362162267080e-05
9.596276276276277031e+02,1.953637110950761665e-05
9.607437437437438348e+02,1.940681350867366365e-05
9.618598598598598528e+02,1.927811508336620442e-05
9.629759759759759845e+02,1.915027013586793013e-05
9.640920920920921162e+02,1.902327300624655028e-05
9.652082082082082479e+02,1.889711807210429115e-05
9.663243243243243796e+02,1.877179974832888503e-05
9.674404404404405113e+02,1.864731248684634170e-05
9.685565565565566430e+02,1.852365077637539690e-05
9.696726726726726611e+02,1.840080914218340084e-05
9.707887887887887928e+02,1.827878214584401597e-05
9.719049049049049245e+02,1.815756438499642244e-05
9.730210210210210562e+02,1.803715049310614991e-05
9.741371371371371879e+02,1.791753513922752879e-05
9.752532532532533196e+02,1.779871302776760188e-05
9.763693693693694513e+02,1.768067889825172324e-05
9.774854854854855830e+02,1.756342752509070204e-05
9.786016016016016010e+02,1.744695371734938640e-05
9.797177177177177327e+02,1.733125231851688705e-05
9.808338338338338644e+02,1.721631820627829521e-05
9.819499499499499962e+02,1.710214629228787422e-05
9.830660660660661279e+02,1.698873152194386741e-05
9.841821821821822596e+02,1.687606887416459676e-05
9.852982982982983913e+02,1.676415336116631328e-05
9.864144144144144093e+02,1.665298002824226034e-05
9.875305305305305410e+02,1.654254395354337004e-05
9.886466466466466727e+02,1.643284024786036569e-05
9.897627627627628044e+02,1.632386405440729404e-05
9.908788788788789361e+02,1.621561054860654839e-05
9.919949949949950678e+02,1.610807493787519597e-05
9.931111111111111995e+02,1.600125246141285385e-05
9.942272272272272176e+02,1.589513838999096745e-05
9.953433433433433493e+02,1.578972802574328169e-05
9.964594594594594810e+02,1.568501670195805364e-05
9.975755755755756127e+02,1.558099978287131552e-05
9.986916916916917444e+02,1.547767266346165889e-05
9.998078078078078761e+02,1.537503076924643522e-05
1.000923923923924008e+03,1.527306955607914552e-05
1.002040040040040140e+03,1.517178450994829042e-05
1.003156156156156158e+03,1.507117114677759229e-05
1.004272272272272289e+03,1.497122501222733222e-05
1.005388388388388421e+03,1.487194168149732160e-05
1.006504504504504553e+03,1.477331675913086150e-05
1.007620620620620684e+03,1.467534587882026046e-05
1.008736736736736816e+03,1.457802470321343827e-05
1.009852852852852948e+03,1.448134892372194764e-05
1.010968968968968966e+03,1.438531426033026640e-05
1.012085085085085097e+03,1.428991646140618075e-05
1.013201201201201229e+03,1.419515130351273711e-05
1.014317317317317361e+03,1.410101459122111229e-05
1.015433433433433493e+03,1.400750215692494211e-05
1.016549549549549624e+03,1.391460986065583254e-05
1.017665665665665756e+03,1.382233358990001440e-05
1.018781781781781774e+03,1.373066925941631931e-05
1.019897897897897906e+03,1.363961281105530428e-05
1.021014014014014037e+03,1.354916021357957912e-05
1.022130130130130169e+03,1.345930746248539414e-05
1.023246246246246301e+03,1.337005057982526133e-05
1.024362362362362546e+03,1.328138561403188160e-05
1.025478478478478564e+03,1.319330863974329688e-05
1.026594594594594582e+03,1.310581575762891290e-05
1.027710710710710828e+03,1.301890309421701957e-05
1.028826826826826846e+03,1.293256680172330072e-05
1.029942942942943091e+03,1.284680305788035347e-05
1.031059059059059109e+03,1.276160806576868649e-05
1.032175175175175127e+03,1.267697805364839084e-05
1.033291291291291373e+03,1.259290927479230502e-05
1.034407407407407391e+03,1.250939800732014384e-05
1.035523523523523636e+03,1.242644055403358283e-05
1.036639639639639654e+03,1.234403324225280629e-05
1.037755755755755899e+03,1.226217242365365841e-05
1.038871871871871917e+03,1.218085447410632757e-05
1.039987987987987935e+03,1.210007579351478444e-05
1.041104104104104181e+03,1.201983280565742799e-05
1.042220220220220199e+03,1.194012195802881401e-05
1.043336336336336444e+03,1.186093972168224926e-05
1.044452452452452462e+03,1.178228259107371717e-05
1.045568568568568708e+03,1.170414708390654898e-05
1.046684684684684726e+03,1.162652974097735349e-05
1.047800800800800744e+03,1.154942712602280917e-05
1.048916916916916989e+03,1.147283582556752173e-05
1.050033033033033007e+03,1.139675244877299482e-05
1.051149149149149252e+03,1.132117362728740364e-05
1.052265265265265271e+03,1.124609601509656116e-05
1.053381381381381516e+03,1.117151628837569924e-05
1.054497497497497534e+03,1.109743114534241524e-05
1.055613613613613552e+03,1.102383730611037584e-05
1.056729729729729797e+03,1.095073151254420850e-05
1.057845845845845815e+03,1.087811052811524323e-05
1.058961961961962061e+03,1.080597113775817260e-05
1.060078078078078079e+03,1.073431014772878243e-05
1.061194194194194324e+03,1.066312438546248705e-05
1.062310310310310342e+03,1.059241069943396755e-05
1.063426426426426360e+03,1.052216595901752818e-05
1.064542542542542606e+03,1.045238705434859632e-05
1.065658658658658624e+03,1.038307089618602712e-05
1.066774774774774869e+03,1.031421441577527883e-05
1.067890890890890887e+03,1.024581456471264536e-05
1.069007007007007132e+03,1.017786831481017816e-05
1.070123123123123150e+03,1.011037265796175681e-05
1.071239239239239396e+03,1.004332460600980329e-05
1.072355355355355414e+03,9.976721190613071984e-06
1.073471471471471432e+03,9.910559463115178319e-06
1.074587587587587677e+03,9.844836494414060824e-06
1.075703703703703695e+03,9.779549374832361368e-06
1.076819819819819941e+03,9.714695213988537242e-06
1.077935935935935959e+03,9.650271140668957486e-06
1.079052052052052204e+03,9.586274302700725978e-06
1.080168168168168222e+03,9.522701866825483686e-06
1.081284284284284240e+03,9.459551018573919044e-06
1.082400400400400486e+03,9.396818962141159244e-06
1.083516516516516504e+03,9.334502920263066151e-06
1.084632632632632749e+03,9.272600134093201383e-06
1.085748748748748767e+03,9.211107863080746839e-06
1.086864864864865012e+03,9.150023384849121491e-06
1.087980980980981030e+03,9.089343995075523132e-06
1.089097097097097048e+03,9.029067007371117262e-06
1.090213213213213294e+03,8.969189753162178035e-06
1.091329329329329312e+03,8.909709581571933939e-06
1.092445445445445557e+03,8.850623859303167340e-06
1.093561561561561575e+03,8.791929970521700010e-06
1.094677677677677821e+03,8.733625316740490228e-06
1.095793793793793839e+03,8.675707316704703957e-06
1.096909909909909857e+03,8.618173406277355233e-06
1.098026026026026102e+03,8.561021038325813915e-06
1.099142142142142120e+03,8.504247682609072378e-06
1.100258258258258365e+03,8.447850825665640696e-06
1.101374374374374383e+03,8.391827970702380352e-06
1.102490490490490629e+03,8.336176637483873257e-06
1.103606606606606647e+03,8.280894362222686946e-06
1.104722722722722665e+03,8.225978697470253008e-06
1.105838838838838910e+03,8.171427212008497700e-06
1.106954954954954928e+03,8.117237490742312800e-06
1.108071071071071174e+03,8.063407134592477099e-06
1.109187187187187192e+03,8.009933760389589230e-06
1.110303303303303437e+03,7.956815000768461307e-06
1.111419419419419455e+03,7.904048504063373125e-06
1.112535535535535473e+03,7.851631934203929467e-06
1.113651651651651719e+03,7.799562970611617049e-06
1.114767767767767737e+03,7.747839308097137352e-06
1.115883883883883982e+03,7.696458656758276468e-06
1.117000000000000000e+03,7.645418741878584718e-06


==> LIFEhist21.csv <==
2.000000000000000000e+00,7.174887892376681682e-03
2.987500000000000000e+01,5.381165919282511478e-03
5.775000000000000000e+01,2.242152466367712971e-03
8.562500000000000000e+01,2.017937219730941804e-03
1.135000000000000000e+02,3.811659192825112008e-03
1.413750000000000000e+02,2.466367713004484138e-03
1.692500000000000000e+02,2.690582959641255739e-03
1.971250000000000000e+02,1.121076233183856486e-03
2.250000000000000000e+02,4.484304932735426051e-04
2.528750000000000000e+02,1.121076233183856486e-03
2.807500000000000000e+02,1.121076233183856486e-03
3.086250000000000000e+02,6.726457399103139348e-04
3.365000000000000000e+02,6.726457399103139348e-04
3.643750000000000000e+02,4.484304932735426051e-04
3.922500000000000000e+02,8.968609865470852103e-04
4.201250000000000000e+02,6.726457399103139348e-04
4.480000000000000000e+02,1.121076233183856486e-03
4.758750000000000000e+02,6.726457399103139348e-04
5.037500000000000000e+02,2.242152466367713026e-04
5.316250000000000000e+02,0.000000000000000000e+00
5.595000000000000000e+02,0.000000000000000000e+00
5.873750000000000000e+02,0.000000000000000000e+00
6.152500000000000000e+02,2.242152466367713026e-04
6.431250000000000000e+02,0.000000000000000000e+00
6.710000000000000000e+02,2.242152466367713026e-04
6.988750000000000000e+02,0.000000000000000000e+00
7.267500000000000000e+02,0.000000000000000000e+00
7.546250000000000000e+02,0.000000000000000000e+00
7.825000000000000000e+02,0.000000000000000000e+00
8.103750000000000000e+02,0.000000000000000000e+00
8.382500000000000000e+02,2.242152466367713026e-04
8.661250000000000000e+02,0.000000000000000000e+00
8.940000000000000000e+02,0.000000000000000000e+00
9.218750000000000000e+02,0.000000000000000000e+00
9.497500000000000000e+02,0.000000000000000000e+00
9.776250000000000000e+02,0.000000000000000000e+00
1.005500000000000000e+03,0.000000000000000000e+00
1.033375000000000000e+03,0.000000000000000000e+00
1.061250000000000000e+03,0.000000000000000000e+00
1.089125000000000000e+03,2.242152466367713026e-04


==> TRACE21b.csv <==
3.333333333333333287e-02,-1.552558730158725275e+01
1.666666666666666574e-01,-1.765726984126981591e+01
2.999999999999999889e-01,1.106857142857147736e+01
4.333333333333333481e-01,8.630120634920633904e+01
5.666666666666666519e-01,3.735796825396826648e+01
6.999999999999999556e-01,-1.588698412698411389e+01
8.333333333333333703e-01,1.957511111111112001e+01
9.666666666666666741e-01,-2.469790476190473782e+01
1.100000000000000089e+00,-4.562819047619043999e+01
1.233333333333333393e+00,-8.934476190476175361e+00
1.366666666666666696e+00,-1.484673015873013391e+01
1.500000000000000000e+00,-3.400622222222221325e+01
1.633333333333333304e+00,-3.594717460317460933e+01
1.766666666666666607e+00,-7.261968253968282383e+00
1.899999999999999911e+00,1.950653968253968529e+01
2.033333333333333215e+00,3.835009523809528531e+01
2.166666666666666519e+00,-2.212317460317445139e+00
2.299999999999999822e+00,-3.201295238095235618e+01
2.433333333333333126e+00,-4.438082539682539363e+01
2.566666666666666874e+00,-1.981130158730158897e+01
2.700000000000000178e+00,6.193142857142857949e+00
2.833333333333333481e+00,-4.696507936507941849e+00
2.966666666666666785e+00,-7.004190476190477632e+00
3.100000000000000089e+00,-5.856977777777779437e+01
3.233333333333333393e+00,-6.386742857142856877e+01
3.366666666666666696e+00,-3.331161904761907522e+01
3.500000000000000000e+00,2.052571428571422985e+01
3.633333333333333304e+00,2.199657142857145331e+01
3.766666666666666607e+00,2.230120634920633904e+01
3.899999999999999911e+00,-1.429879365079364284e+01
4.033333333333333215e+00,6.083644444444442456e+01
4.166666666666666963e+00,3.096558730158728778e+01
4.299999999999999822e+00,5.113155555555556475e+01
4.433333333333333570e+00,1.082025396825396797e+02
4.566666666666666430e+00,6.245638095238096810e+01
4.700000000000000178e+00,-7.518857142857109821e+00
4.833333333333333037e+00,-3.473688888888887050e+01
4.966666666666666785e+00,-2.706374603174599969e+01
5.099999999999999645e+00,-2.788812698412696278e+01
5.233333333333333393e+00,-3.462400000000000944e+01
5.366666666666666252e+00,-6.465523809523824994e+00
5.500000000000000000e+00,5.124533333333332052e+01
5.633333333333333748e+00,8.035187301587299658e+01
5.766666666666666607e+00,1.020829206349206260e+02
5.900000000000000355e+00,1.605320634920635570e+01
6.033333333333333215e+00,7.123936507936448059e+00
6.166666666666666963e+00,1.236977777777776666e+01
6.299999999999999822e+00,-5.475047619047588299e+00
6.433333333333333570e+00,-1.442031746031743822e+01
6.566666666666666430e+00,-2.148888888888889426e+01
6.700000000000000178e+00,-1.993066666666666009e+01
6.833333333333333037e+00,-1.850438095238096281e+01
6.966666666666666785e+00,-6.315860317460317219e+01
7.099999999999999645e+00,-6.920723809523806835e+01
7.233333333333333393e+00,-4.350298412698410289e+01
7.366666666666666252e+00,-3.488266666666668669e+01
7.500000000000000000e+00,-4.248787301587302068e+01
7.633333333333333748e+00,-1.187276190476188731e+01
7.766666666666666607e+00,4.482031746031770680e+00
7.900000000000000355e+00,-4.771987301587298447e+01
8.033333333333333215e+00,-2.924012698412702349e+01
8.166666666666666075e+00,-2.422412698412702170e+01
8.300000000000000711e+00,-4.762603174603175660e+01
8.433333333333333570e+00,-4.362323809523812201e+01
8.566666666666666430e+00,-7.361053968253966673e+01
8.699999999999999289e+00,-2.407238095238096776e+01
8.833333333333333925e+00,-3.733599999999999852e+01
8.966666666666666785e+00,-4.201790476190478785e+01
9.099999999999999645e+00,3.652520634920631437e+01
9.233333333333332504e+00,7.151365079365043620e+00
9.366666666666667140e+00,-4.938488888888892347e+01
9.500000000000000000e+00,-2.313396825396830891e+01
9.633333333333332860e+00,-2.437930158730159746e+01
9.766666666666667496e+00,3.793269841269841436e+01
9.900000000000000355e+00,-1.401726984126987752e+01
1.003333333333333321e+01,-1.195187301587302642e+01
1.016666666666666607e+01,4.002476190476190965e+01
1.030000000000000071e+01,1.515352380952379008e+01
1.043333333333333357e+01,1.326780952380950751e+01
1.056666666666666643e+01,1.429041269841268225e+01
1.069999999999999929e+01,-2.577815873015872583e+01
1.083333333333333393e+01,4.634526984126987514e+01
1.096666666666666679e+01,6.157855238095239656e+02
1.109999999999999964e+01,7.545577142857143826e+02
1.123333333333333250e+01,8.257165714285714557e+02
1.136666666666666714e+01,8.423516190476191241e+02
1.150000000000000000e+01,9.377125079365080182e+02
1.163333333333333286e+01,8.570954920634920882e+02
1.176666666666666750e+01,7.315090793650792875e+02
1.190000000000000036e+01,7.298700952380952458e+02
1.203333333333333321e+01,9.449606349206350160e+02
1.216666666666666607e+01,8.528248888888890633e+02
1.230000000000000071e+01,8.270645079365078800e+02
1.243333333333333357e+01,8.815333333333334167e+02
1.256666666666666643e+01,7.924115555555556512e+02
1.269999999999999929e+01,8.485259682539683581e+02
1.283333333333333393e+01,7.945459047619049215e+02
1.296666666666666679e+01,8.414645079365079710e+02
1.309999999999999964e+01,7.784321269841269668e+02
1.323333333333333250e+01,7.512482539682539482e+02
1.336666666666666714e+01,6.501652063492064144e+02
1.350000000000000000e+01,7.247648253968253584e+02
1.363333333333333286e+01,7.589391746031745924e+02
1.376666666666666750e+01,6.912264126984127870e+02
1.390000000000000036e+01,7.662200634920635594e+02
1.403333333333333321e+01,8.620690793650793466e+02
1.416666666666666607e+01,7.878311111111111131e+02
1.430000000000000071e+01,7.324421587301587806e+02
1.443333333333333357e+01,6.800354285714286107e+02
1.456666666666666643e+01,5.992323809523809359e+02
1.469999999999999929e+01,6.849263492063493004e+02
1.483333333333333393e+01,7.930344126984127797e+02
1.496666666666666679e+01,8.122453333333334058e+02
1.509999999999999964e+01,7.642476190476190823e+02
1.523333333333333250e+01,7.948773333333334676e+02
1.536666666666666714e+01,8.476460952380953131e+02
1.550000000000000000e+01,8.878029206349206106e+02
1.563333333333333286e+01,8.753874285714285861e+02
1.576666666666666750e+01,8.415922539682539991e+02
1.590000000000000036e+01,8.631381587301586933e+02
1.603333333333333499e+01,8.271715555555555284e+02
1.616666666666666785e+01,7.189857777777776846e+02
1.630000000000000071e+01,8.034932063492063889e+02
1.643333333333333357e+01,7.413238095238095866e+02
1.656666666666666643e+01,7.561671111111111259e+02
1.669999999999999929e+01,7.808184126984126578e+02
1.683333333333333215e+01,8.068198095238094538e+02
1.696666666666666501e+01,8.044750476190477002e+02
1.710000000000000142e+01,7.709859047619048624e+02
1.723333333333333428e+01,6.425074285714285907e+02
1.736666666666666714e+01,7.981702857142856828e+02
1.750000000000000000e+01,8.137466666666666697e+02
1.763333333333333286e+01,8.887911111111110358e+02
1.776666666666666572e+01,8.223136507936508224e+02
1.789999999999999858e+01,7.956838095238096003e+02
1.803333333333333499e+01,7.095610158730160038e+02
1.816666666666666785e+01,6.439348571428572541e+02
1.830000000000000071e+01,6.294892698412699019e+02
1.843333333333333357e+01,7.339022222222222354e+02
1.856666666666666643e+01,6.601925079365080364e+02
1.869999999999999929e+01,6.268915555555555557e+02
1.883333333333333215e+01,7.388895238095237801e+02
1.896666666666666501e+01,7.711591111111112014e+02
1.910000000000000142e+01,8.117009523809524580e+02
1.923333333333333428e+01,8.218652698412698783e+02
1.936666666666666714e+01,8.530530793650793839e+02
1.950000000000000000e+01,7.518370793650793757e+02
1.963333333333333286e+01,7.426779682539681744e+02
1.976666666666666572e+01,8.091093333333333248e+02
1.989999999999999858e+01,8.563060317460317492e+02
2.003333333333333499e+01,7.818891428571429287e+02
2.016666666666666785e+01,7.960102857142857147e+02
2.030000000000000071e+01,8.610294603174603481e+02
2.043333333333333357e+01,7.327443809523809932e+02
2.056666666666666643e+01,7.093909841269841081e+02
2.069999999999999929e+01,6.426026666666666642e+02
2.083333333333333215e+01,8.991348571428571859e+02
2.096666666666666501e+01,8.587794285714285252e+02
2.110000000000000142e+01,8.693982222222222163e+02
2.123333333333333428e+01,8.068001269841270187e+02
2.136666666666666714e+01,8.833221587301587761e+02
2.150000000000000000e+01,7.979617777777777974e+02
2.163333333333333286e+01,8.325399365079365452e+02
2.176666666666666572e+01,8.504191746031746106e+02
2.189999999999999858e+01,7.160886349206349450e+02
2.203333333333333499e+01,8.010313650793650595e+02
2.216666666666666785e+01,8.540304761904761790e+02
2.230000000000000071e+01,8.475740952380951967e+02
2.243333333333333357e+01,7.533358730158731760e+02
2.256666666666666643e+01,8.672610793650794676e+02
2.269999999999999929e+01,9.639493333333334704e+02
2.283333333333333215e+01,9.040298412698413131e+02
2.296666666666666501e+01,8.894504126984128334e+02
2.310000000000000142e+01,9.102387301587301636e+02
2.323333333333333428e+01,8.985036190476191678e+02
2.336666666666666714e+01,7.845542857142858111e+02
2.350000000000000000e+01,7.563993650793649977e+02
2.363333333333333286e+01,8.740773333333331720e+02
2.376666666666666572e+01,8.835959365079365853e+02
2.389999999999999858e+01,8.961263492063493459e+02
2.403333333333333499e+01,8.335773968253969315e+02
2.416666666666666785e+01,7.543281269841271524e+02
2.430000000000000071e+01,7.972410158730159537e+02
2.443333333333333357e+01,8.809419682539684118e+02
2.456666666666666643e+01,8.533451428571430597e+02
2.469999999999999929e+01,8.769024761904761363e+02
2.483333333333333215e+01,8.033520000000000891e+02
2.496666666666666501e+01,7.840765714285714694e+02
2.510000000000000142e+01,8.541998730158730950e+02
2.523333333333333428e+01,7.929404444444445517e+02
2.536666666666666714e+01,7.753823492063493177e+02
2.550000000000000000e+01,8.358593015873016157e+02
2.563333333333333286e+01,8.370670476190476847e+02
2.576666666666666572e+01,8.014648888888889360e+02
2.589999999999999858e+01,8.082435555555555311e+02
2.603333333333333499e+01,7.869853968253969470e+02
2.616666666666666785e+01,7.851427301587302736e+02
2.630000000000000071e+01,7.939290158730158282e+02
2.643333333333333357e+01,8.541113650793652141e+02
2.656666666666666643e+01,4.343332063492064208e+02
2.669999999999999929e+01,-1.790349206349196809e+00
2.683333333333333215e+01,-1.654501587301586341e+01
2.696666666666666501e+01,-4.440546031746032440e+01
2.710000000000000142e+01,-2.820012698412699592e+01
2.723333333333333428e+01,-3.183657142857143185e+01
2.736666666666666714e+01,-2.901206349206350055e+01
2.750000000000000000e+01,-4.007746031746032855e+01
2.763333333333333286e+01,-1.315225396825399073e+01
2.776666666666666572e+01,2.399111111111110972e+01
2.789999999999999858e+01,7.304634920634929252e+00
2.803333333333333499e+01,-1.782603174603173102e+01
2.816666666666666785e+01,-2.969104761904759826e+01
2.830000000000000071e+01,9.645714285714355185e-01
2.843333333333333357e+01,8.665142857142836164e+00
2.856666666666666643e+01,1.322526984126982441e+01
2.869999999999999929e+01,-2.695669841269841527e+01
2.883333333333333215e+01,2.798019047619047939e+01
2.896666666666666501e+01,2.935987301587304543e+01
2.910000000000000142e+01,2.486323809523809913e+01
2.923333333333333428e+01,-1.190031746031743154e+01
2.936666666666666714e+01,-2.529041269841268402e+01
2.950000000000000000e+01,-4.949536507936509366e+01
2.963333333333333286e+01,1.900855873015873101e+02
2.976666666666666572e+01,7.258505396825397611e+02
2.989999999999999858e+01,7.795873015873016811e+02
3.003333333333333499e+01,7.250125714285713912e+02
3.016666666666666785e+01,7.690831746031747116e+02
3.030000000000000071e+01,8.041829841269842518e+02
3.043333333333333357e+01,8.119770158730159437e+02
3.056666666666666643e+01,7.496147301587302536e+02
3.069999999999999929e+01,7.156267936507937293e+02
3.083333333333333215e+01,7.961815873015873422e+02
3.096666666666666501e+01,8.433500952380952640e+02
3.110000000000000142e+01,8.829738412698413867e+02
3.123333333333333428e+01,8.517855238095237382e+02
3.136666666666666714e+01,8.193582222222221390e+02
3.150000000000000000e+01,7.657128888888889833e+02
3.163333333333333286e+01,7.788256507936509934e+02
3.176666666666666572e+01,7.775174603174605181e+02
3.189999999999999858e+01,7.941451428571429005e+02
3.203333333333333144e+01,8.145584761904760853e+02
3.216666666666666430e+01,6.881588571428573005e+02
3.229999999999999716e+01,7.335389206349206006e+02
3.243333333333333002e+01,6.892553650793651059e+02
3.256666666666666998e+01,7.450624761904762181e+02
3.270000000000000284e+01,2.070808888888888930e+02
3.283333333333333570e+01,2.304850793650791729e+01
3.296666666666666856e+01,-9.923301587301601501e+00
3.310000000000000142e+01,3.442412698412752547e+00
3.323333333333333428e+01,-1.235593650793653175e+01
3.336666666666666714e+01,-3.140584126984131075e+01
3.350000000000000000e+01,-3.097333333333331140e+01
3.363333333333333286e+01,-3.404444444444447271e+00
3.376666666666666572e+01,3.595593650793651364e+01
3.389999999999999858e+01,4.750806349206350632e+01
3.403333333333333144e+01,-2.348444444444430346e+00
3.416666666666666430e+01,-1.292774603174600578e+01
3.429999999999999716e+01,5.212520634920637974e+01
3.443333333333333002e+01,8.123390476190476761e+01
3.456666666666666998e+01,1.441384126984128322e+01
3.470000000000000284e+01,-1.439073015873011663e+01
3.483333333333333570e+01,-9.918857142857133269e+00
3.496666666666666856e+01,-1.886895238095235072e+01
3.510000000000000142e+01,7.837841269841284486e+00
3.523333333333333428e+01,1.443024761904762272e+02
3.536666666666666714e+01,9.808673015873019096e+01
3.550000000000000000e+01,3.840634920634922622e+00
3.563333333333333286e+01,-1.640761904761905043e+01
3.576666666666666572e+01,1.535301587301587389e+01
3.589999999999999858e+01,5.620965079365078765e+01
3.603333333333333144e+01,5.337053968253970027e+01
3.616666666666666430e+01,5.209015873015911069e+00
3.629999999999999716e+01,-3.649790476190476340e+01
3.643333333333333002e+01,1.179695238095237286e+01
3.656666666666666998e+01,9.336863492063490355e+01
3.670000000000000284e+01,9.217396825396825477e+00
3.683333333333333570e+01,2.136025396825396427e+01
3.696666666666666856e+01,2.423250793650795032e+01
3.710000000000000142e+01,-1.475111111111109707e+01
3.723333333333333428e+01,7.036558730158729702e+01
3.736666666666666714e+01,3.291936507936509315e+01
3.750000000000000000e+01,1.579517460317459054e+01
3.763333333333333286e+01,-9.886857142857138570e+00
3.776666666666666572e+01,1.051161904761904786e+01
3.789999999999999858e+01,2.403034920634923211e+01
3.803333333333333144e+01,7.662031746031746593e+01
3.816666666666666430e+01,5.652038095238101789e+01
3.829999999999999716e+01,-1.812660317460315440e+01
3.843333333333333002e+01,3.139568253968255362e+01
3.856666666666666998e+01,-9.322920634920636829e+00
3.870000000000000284e+01,-2.313180952380949051e+01
3.883333333333333570e+01,-4.645320634920631164e+01
3.896666666666666856e+01,-3.320457142857142685e+01
3.910000000000000142e+01,8.123390476190475340e+01
3.923333333333333428e+01,1.153514920634920600e+02
3.936666666666666714e+01,3.474146031746031582e+01
3.950000000000000000e+01,6.303415873015870119e+01
3.963333333333333286e+01,-6.610336507936510486e+01
3.976666666666666572e+01,-2.982095238095239864e+01
3.989999999999999858e+01,-2.796152380952390004e+01
4.003333333333333144e+01,-4.375555555555556708e+01
4.016666666666666430e+01,-2.493117460317460043e+01
4.029999999999999716e+01,-2.140698412698430086e+00
4.043333333333333002e+01,-3.652330158730158161e+01
4.056666666666666998e+01,-8.939682539680560147e-02
4.070000000000000284e+01,-4.086704761904763927e+01
4.083333333333333570e+01,6.103720634920637167e+01
4.096666666666666856e+01,6.760341587301588788e+02
4.110000000000000142e+01,7.750532063492064481e+02
4.123333333333333428e+01,7.005794285714285934e+02
4.136666666666666714e+01,7.469975873015873731e+02
4.150000000000000000e+01,7.035726984126985144e+02
4.163333333333333286e+01,6.865818412698412203e+02
4.176666666666666572e+01,5.874533333333332621e+02
4.189999999999999858e+01,6.848902857142857101e+02
4.203333333333333144e+01,8.397111111111112223e+02
4.216666666666666430e+01,8.141699047619047178e+02
4.229999999999999716e+01,8.356647619047619173e+02
4.243333333333333002e+01,8.521398095238095038e+02
4.256666666666666998e+01,7.232002539682540601e+02
4.270000000000000284e+01,7.864113015873015229e+02
4.283333333333333570e+01,7.148205714285714976e+02
4.296666666666666856e+01,8.851432380952380754e+02
4.310000000000000142e+01,8.580481269841270660e+02
4.323333333333333428e+01,7.085593650793650795e+02
4.336666666666666714e+01,8.062961269841271132e+02
4.350000000000000000e+01,8.050652698412698101e+02
4.363333333333333286e+01,7.812370793650793530e+02
4.376666666666666572e+01,8.386619682539683254e+02
4.389999999999999858e+01,8.324071111111112486e+02
4.403333333333333144e+01,7.343570793650794712e+02
4.416666666666666430e+01,8.276640000000001010e+02
4.429999999999999716e+01,6.704960000000000946e+02
4.443333333333333002e+01,6.987372698412698355e+02
4.456666666666666998e+01,6.813401904761904007e+02
4.470000000000000284e+01,7.570439365079364507e+02
4.483333333333333570e+01,7.067426031746032322e+02
4.496666666666666856e+01,7.729272380952381809e+02
4.510000000000000142e+01,7.122971428571429442e+02
4.523333333333333428e+01,2.176628571428571775e+02
4.536666666666666714e+01,2.903939047619048210e+02
4.550000000000000000e+01,6.992223492063492358e+02
4.563333333333333286e+01,6.834328888888890106e+02
4.576666666666666572e+01,6.169512380952381818e+02
4.589999999999999858e+01,7.973227936507936420e+02
4.603333333333333144e+01,6.940521904761905034e+02
4.616666666666666430e+01,8.321065396825397329e+02
4.629999999999999716e+01,7.570902857142857556e+02
4.643333333333333002e+01,8.210660317460317401e+02
4.656666666666666998e+01,8.968253968253968651e+02
4.670000000000000284e+01,8.551676190476191550e+02
4.683333333333333570e+01,7.655268571428572386e+02
4.696666666666666856e+01,7.345160634920636085e+02
4.710000000000000142e+01,7.379320634920635484e+02
4.723333333333333428e+01,7.115340952380954604e+02
4.736666666666666714e+01,7.752758095238094711e+02
4.750000000000000000e+01,7.390772063492063353e+02
4.763333333333333286e+01,6.246960000000000264e+02
4.776666666666666572e+01,6.750910476190476857e+02
4.789999999999999858e+01,7.696556190476190977e+02
4.803333333333333144e+01,8.235031111111111386e+02
4.816666666666666430e+01,8.490835555555556766e+02
4.829999999999999716e+01,7.194666666666666970e+02
4.843333333333333002e+01,7.793931428571429478e+02
4.856666666666666998e+01,7.853554285714286607e+02
4.870000000000000284e+01,7.035646984126983625e+02
4.883333333333333570e+01,7.769090793650793785e+02
4.896666666666666856e+01,8.266911746031745452e+02
4.910000000000000142e+01,8.831116190476190013e+02
4.923333333333333428e+01,9.503537777777778501e+02
4.936666666666666714e+01,8.744500317460317547e+02
4.950000000000000000e+01,7.412994285714285070e+02
4.963333333333333286e+01,7.726821587301587897e+02
4.976666666666666572e+01,6.974210793650793221e+02
4.989999999999999858e+01,8.359721904761904625e+02
5.003333333333333144e+01,8.299070476190477166e+02
5.016666666666666430e+01,7.653805714285715567e+02
5.029999999999999716e+01,8.589431111111111932e+02
5.043333333333333002e+01,8.600838095238095775e+02
5.056666666666666998e+01,7.616946031746031167e+02
5.070000000000000284e+01,7.477810793650794494e+02
5.083333333333333570e+01,6.309092063492064426e+02
5.096666666666666856e+01,7.425206349206348477e+02
5.110000000000000142e+01,8.669533968253970215e+02
5.123333333333333428e+01,7.617908571428571349e+02
5.136666666666666714e+01,7.185464126984127233e+02
5.150000000000000000e+01,7.899775238095238592e+02
5.163333333333333286e+01,7.901208888888888850e+02
5.176666666666666572e+01,8.334458412698413667e+02
5.189999999999999858e+01,8.220924444444444816e+02
5.203333333333333144e+01,8.504412698412699001e+02
5.216666666666666430e+01,9.188374603174604545e+02
5.229999999999999716e+01,8.979756190476191478e+02
5.243333333333333002e+01,8.657017142857142744e+02
5.256666666666666998e+01,7.355726984126985144e+02
5.270000000000000284e+01,7.082300952380953731e+02
5.283333333333333570e+01,6.626171428571428805e+02
5.296666666666666856e+01,6.877608888888888714e+02
5.310000000000000142e+01,7.037092063492063971e+02
5.323333333333333428e+01,7.844932063492063889e+02
5.336666666666666714e+01,7.902471111111112805e+02
5.350000000000000000e+01,8.378010158730160128e+02
5.363333333333333286e+01,7.535094603174603662e+02
5.376666666666666572e+01,7.583961904761905544e+02
5.389999999999999858e+01,9.047419682539682526e+02
5.403333333333333144e+01,8.636504126984127652e+02
5.416666666666666430e+01,7.313382857142856892e+02
5.429999999999999716e+01,7.890129523809523562e+02
5.443333333333333002e+01,7.621047619047619719e+02
5.456666666666666998e+01,6.463715555555555738e+02
5.470000000000000284e+01,7.640991746031746743e+02
5.483333333333333570e+01,7.867125079365079046e+02
5.496666666666666856e+01,7.389136507936508451e+02
5.510000000000000142e+01,6.914460952380953813e+02
5.523333333333333428e+01,7.665382857142857347e+02
5.536666666666666714e+01,7.423142857142858020e+02
5.550000000000000000e+01,6.657836190476191405e+02
5.563333333333333286e+01,6.782493968253968433e+02
5.576666666666666572e+01,6.981853968253969924e+02
5.589999999999999858e+01,9.323071746031746443e+02
5.603333333333333144e+01,9.270657777777778392e+02
5.616666666666666430e+01,8.104300952380954186e+02
5.629999999999999716e+01,8.092440634920635603e+02
5.643333333333333002e+01,8.286012698412698683e+02
5.656666666666666998e+01,8.528361904761906089e+02
5.670000000000000284e+01,7.448006349206350478e+02
5.683333333333333570e+01,7.201509841269842127e+02
5.696666666666666856e+01,6.400910476190475720e+02
5.710000000000000142e+01,5.822826666666667279e+02
5.723333333333333428e+01,6.858363174603175594e+02
5.736666666666666714e+01,7.684772063492063126e+02
5.750000000000000000e+01,8.512304761904763382e+02
5.763333333333333286e+01,6.947357460317459754e+02
5.776666666666666572e+01,6.755921269841269350e+02
5.789999999999999858e+01,7.639808253968253666e+02
5.803333333333333144e+01,7.928756825396826571e+02
5.816666666666666430e+01,7.700991746031745606e+02
5.829999999999999716e+01,7.080824126984127815e+02
5.843333333333333002e+01,7.461403174603175330e+02
5.856666666666666998e+01,7.267713015873016502e+02
5.870000000000000284e+01,7.608133333333335031e+02
5.883333333333333570e+01,8.403833650793651486e+02
5.896666666666666856e+01,8.439260952380952858e+02
5.910000000000000142e+01,7.822257777777779211e+02
5.923333333333333428e+01,7.476733968253968214e+02
5.936666666666666714e+01,6.820476190476190368e+02
5.950000000000000000e+01,7.244789841269841872e+02
5.963333333333333286e+01,6.728878730158730832e+02
5.976666666666666572e+01,5.625748571428571267e+02
5.989999999999999858e+01,5.022874920634920954e+02
6.003333333333333144e+01,-7.336634920634922175e+00
6.016666666666666430e+01,-2.259492063492064062e+01
6.029999999999999716e+01,1.258120634920637571e+01
6.043333333333333002e+01,8.284698412698389802e+00
6.056666666666666998e+01,2.263873015873013372e+00
6.070000000000000284e+01,-2.305765079365075820e+01
6.083333333333333570e+01,1.618526984126981816e+01
6.096666666666666856e+01,-3.784380952380950447e+01
6.110000000000000142e+01,-3.179492063492064347e+01
6.123333333333333428e+01,3.607657142857140542e+01
6.136666666666666714e+01,-4.067682539682552445e+00
6.150000000000000000e+01,-8.880253968253942531e+00
6.163333333333333286e+01,3.390019047619048820e+01
6.176666666666666572e+01,-4.956317460317450241e+00
6.189999999999999858e+01,1.406298412698415490e+01
6.203333333333333144e+01,2.519796825396825213e+01
6.216666666666666430e+01,-2.095733333333328474e+01
6.229999999999999716e+01,2.513523809523810826e+01
6.243333333333333002e+01,4.609371428571428453e+01
6.256666666666666998e+01,4.413121269841269623e+02
6.270000000000000284e+01,8.188928253968255149e+02
6.283333333333333570e+01,7.561076825396826280e+02
6.296666666666666856e+01,7.476720000000000255e+02
6.310000000000000142e+01,6.607073015873016857e+02
6.323333333333333428e+01,7.114920634920636076e+02
6.336666666666666714e+01,6.982773333333333312e+02
6.350000000000000000e+01,7.474778412698412922e+02
6.363333333333333286e+01,7.374358095238095530e+02
6.376666666666666572e+01,7.032483809523808986e+02
6.389999999999999858e+01,7.310167619047618928e+02
6.403333333333333144e+01,8.053064126984127142e+02
6.416666666666667140e+01,8.501799365079364179e+02
6.429999999999999716e+01,8.620797460317460263e+02
6.443333333333333712e+01,7.881389206349207370e+02
6.456666666666666288e+01,7.970349206349206952e+02
6.470000000000000284e+01,7.275860317460319493e+02
6.483333333333332860e+01,8.103467936507936429e+02
6.496666666666666856e+01,8.127046349206350442e+02
6.509999999999999432e+01,7.638186666666667861e+02
6.523333333333333428e+01,9.121669841269840617e+02
6.536666666666666003e+01,8.198728888888889514e+02
6.550000000000000000e+01,7.821805714285713975e+02
6.563333333333333997e+01,6.866916825396825743e+02
6.576666666666666572e+01,7.654924444444444589e+02
6.590000000000000568e+01,7.655682539682539982e+02
6.603333333333333144e+01,7.688778412698412694e+02
6.616666666666667140e+01,8.369352380952381054e+02
6.629999999999999716e+01,8.726187936507938048e+02
6.643333333333333712e+01,8.912257777777779211e+02
6.656666666666666288e+01,8.577749841269842364e+02
6.670000000000000284e+01,6.593757460317460755e+02
6.683333333333332860e+01,6.931309206349206988e+02
6.696666666666666856e+01,4.491118730158730159e+02
6.709999999999999432e+01,-8.838095238093046646e-02
6.723333333333333428e+01,8.432076190476192323e+01
6.736666666666666003e+01,3.633168253968253936e+01
6.750000000000000000e+01,4.064660317460316463e+01
6.763333333333333997e+01,4.257060317460317265e+02
6.776666666666666572e+01,7.135481904761905980e+02
6.790000000000000568e+01,6.755203809523809468e+02
6.803333333333333144e+01,7.781522539682540582e+02
6.816666666666667140e+01,7.437601269841270550e+02
6.829999999999999716e+01,7.162504126984126742e+02
6.843333333333333712e+01,6.315041269841269695e+02
6.856666666666666288e+01,6.576314920634921464e+02
6.870000000000000284e+01,7.570603174603174921e+02
6.883333333333332860e+01,6.882491428571428287e+02
6.896666666666666856e+01,6.965898412698413722e+02
6.909999999999999432e+01,7.546433015873017212e+02
6.923333333333333428e+01,6.684959999999999809e+02
6.936666666666666003e+01,7.518120634920635439e+02
6.950000000000000000e+01,8.318679365079366335e+02
6.963333333333333997e+01,8.487946666666666715e+02
6.976666666666666572e+01,7.838129523809525381e+02
6.990000000000000568e+01,6.693522539682539900e+02
7.003333333333333144e+01,6.923368888888890069e+02
7.016666666666667140e+01,7.084883809523810214e+02
7.029999999999999716e+01,6.195175873015873549e+02
7.043333333333333712e+01,7.364002539682541055e+02
7.056666666666666288e+01,7.165695238095239574e+02
7.070000000000000284e+01,7.136617142857143108e+02
7.083333333333332860e+01,7.224488888888888596e+02
7.096666666666666856e+01,7.285222857142858857e+02
7.109999999999999432e+01,7.673883174603174666e+02
7.123333333333333428e+01,7.700476190476190368e+02
7.136666666666666003e+01,7.734312380952382000e+02
7.150000000000000000e+01,7.321516190476190786e+02
7.163333333333333997e+01,6.172764444444444507e+02
7.176666666666666572e+01,7.441550476190476502e+02
7.190000000000000568e+01,7.353286349206349541e+02
7.203333333333333144e+01,7.312665396825397011e+02
7.216666666666667140e+01,6.690617142857144017e+02
7.229999999999999716e+01,7.352182857142856847e+02
7.243333333333333712e+01,7.988620952380952076e+02
7.256666666666666288e+01,8.097789206349207234e+02
7.270000000000000284e+01,7.582548571428571904e+02
7.283333333333332860e+01,6.746662857142857774e+02
7.296666666666666856e+01,6.652652698412698555e+02
7.309999999999999432e+01,7.622016507936508560e+02
7.323333333333333428e+01,6.774278095238096284e+02
7.336666666666666003e+01,6.744850793650795140e+02
7.350000000000000000e+01,6.734413968253968505e+02
7.363333333333333997e+01,6.313933968253968487e+02
7.376666666666666572e+01,6.916906666666666297e+02
7.390000000000000568e+01,7.108346666666666351e+02
7.403333333333333144e+01,7.046185396825396765e+02
7.416666666666667140e+01,7.303870476190477348e+02
7.429999999999999716e+01,6.524168888888889342e+02
7.443333333333333712e+01,6.251480634920635566e+02
7.456666666666666288e+01,6.705919999999999845e+02
7.470000000000000284e+01,7.899443809523810387e+02
7.483333333333332860e+01,6.535532698412698664e+02
7.496666666666666856e+01,7.150916825396825516e+02
7.509999999999999432e+01,7.258059682539683308e+02
7.523333333333333428e+01,8.277846349206349714e+02
7.536666666666666003e+01,8.206833015873017985e+02
7.550000000000000000e+01,7.678074920634920772e+02
7.563333333333333997e+01,7.897393015873014974e+02
7.576666666666666572e+01,7.957365079365079055e+02
7.590000000000000568e+01,7.198295873015872530e+02
7.603333333333333144e+01,7.933333333333333712e+02
7.616666666666667140e+01,7.475516190476190559e+02
7.629999999999999716e+01,7.279622857142858265e+02
7.643333333333333712e+01,7.438220952380953577e+02
7.656666666666666288e+01,8.613092063492064199e+02
7.670000000000000284e+01,9.124993015873016020e+02
7.683333333333332860e+01,8.100040634920635512e+02
7.696666666666666856e+01,8.885156825396825298e+02
7.709999999999999432e+01,8.337471746031744715e+02
7.723333333333333428e+01,6.992528253968255285e+02
7.736666666666666003e+01,7.194876190476192050e+02
7.750000000000000000e+01,8.265977142857144599e+02
7.763333333333333997e+01,8.185446349206349623e+02
7.776666666666666572e+01,7.491588571428571868e+02
7.790000000000000568e+01,8.183074285714286589e+02
7.803333333333333144e+01,8.546660317460318765e+02
7.816666666666667140e+01,7.459107301587303027e+02
7.829999999999999716e+01,7.794157460317461528e+02
7.843333333333333712e+01,7.304118095238095520e+02
7.856666666666666288e+01,7.826815238095238101e+02
7.870000000000000284e+01,7.443445079365078527e+02
7.883333333333332860e+01,7.509926349206348277e+02
7.896666666666666856e+01,6.743005714285715158e+02
7.909999999999999432e+01,6.818171428571429260e+02
7.923333333333333428e+01,6.967650793650794867e+02
7.936666666666666003e+01,6.485734603174603308e+02
7.950000000000000000e+01,6.919405714285715021e+02
7.963333333333333997e+01,7.482096507936507805e+02
7.976666666666666572e+01,7.762744126984125614e+02
7.990000000000000568e+01,8.210822857142857174e+02
8.003333333333333144e+01,8.516977777777777874e+02
8.016666666666667140e+01,9.346770793650794076e+02
8.029999999999999716e+01,8.444990476190477011e+02
8.043333333333333712e+01,7.890722539682540173e+02
8.056666666666666288e+01,9.617843809523809568e+02
8.070000000000000284e+01,8.193236825396825225e+02
8.083333333333332860e+01,6.523936507936515916e+00
8.096666666666666856e+01,5.978806349206345061e+01
8.109999999999999432e+01,5.620126984126984837e+01
8.123333333333333428e+01,-4.041396825396780912e+00
8.136666666666666003e+01,-6.088914285714284347e+01
8.150000000000000000e+01,-4.592863492063493425e+01
8.163333333333333997e+01,-1.382095238095239509e+01
8.176666666666666572e+01,-5.394933333333331404e+01
8.190000000000000568e+01,-5.612317460317468587e+00
8.203333333333333144e+01,1.310730158730154926e+01
8.216666666666667140e+01,-6.975238095238092129e+00
8.229999999999999716e+01,1.067702857142857198e+02
8.243333333333333712e+01,6.408799999999996544e+01
8.256666666666666288e+01,2.519492063492066336e+00
8.270000000000000284e+01,1.907555555555585869e+00
8.283333333333332860e+01,-2.773333333333560802e-01
8.296666666666666856e+01,-3.670057142857145038e+01
8.309999999999999432e+01,-4.226374603174606648e+01
8.323333333333333428e+01,-4.378069841269842044e+01
8.336666666666666003e+01,-4.940203174603175995e+01
8.350000000000000000e+01,1.694057142857143816e+01
8.363333333333333997e+01,-1.569993650793655959e+01
8.376666666666666572e+01,4.827225396825392778e+01
8.390000000000000568e+01,6.154920634920628686e+00
8.403333333333333144e+01,1.145144126984126558e+02
8.416666666666667140e+01,8.329384126984128045e+01
8.429999999999999716e+01,-3.981688888888884748e+01
8.443333333333333712e+01,-2.492139682539684742e+01
8.456666666666666288e+01,-1.322984126984129105e+01
8.470000000000000284e+01,5.082316190476191196e+02
8.483333333333332860e+01,8.626370793650793303e+02
8.496666666666666856e+01,9.527023492063492540e+02
8.509999999999999432e+01,8.200711111111112359e+02
8.523333333333333428e+01,8.238055873015874795e+02
8.536666666666666003e+01,8.010565079365078418e+02
8.550000000000000000e+01,7.483045079365078891e+02
8.563333333333333997e+01,7.919653333333334331e+02
8.576666666666666572e+01,7.850080000000000382e+02
8.590000000000000568e+01,7.268027936507936602e+02
8.603333333333333144e+01,6.341324444444444453e+02
8.616666666666667140e+01,6.803702857142857283e+02
8.629999999999999716e+01,6.432187936507937138e+02
8.643333333333333712e+01,6.202560000000000855e+02
8.656666666666666288e+01,6.461586031746031722e+02
8.670000000000000284e+01,7.345600000000000591e+02
8.683333333333332860e+01,7.073864126984127552e+02
8.696666666666666856e+01,8.182666666666667652e+02
8.709999999999999432e+01,8.512991746031744924e+02
8.723333333333333428e+01,9.341954285714285788e+02
8.736666666666666003e+01,8.490510476190477220e+02
8.750000000000000000e+01,7.829434920634921582e+02
8.763333333333333997e+01,8.042761904761904361e+02
8.776666666666666572e+01,7.892965079365079646e+02
8.790000000000000568e+01,8.080074920634921227e+02
8.803333333333333144e+01,5.608745396825396483e+02
8.816666666666667140e+01,-2.373409523809523236e+01
8.829999999999999716e+01,-3.601523809523836661e+00
8.843333333333333712e+01,-4.744152380952382941e+01
8.856666666666666288e+01,-6.789511111111109187e+01
8.870000000000000284e+01,-6.527200000000000557e+01
8.883333333333332860e+01,-4.979517460317462962e+01
8.896666666666666856e+01,-7.560774603174604636e+01
8.909999999999999432e+01,-2.588190476190477796e+01
8.923333333333333428e+01,-9.311873015873015191e+00
8.936666666666666003e+01,-3.051263492063492322e+01
8.950000000000000000e+01,-2.267809523809500405e+00
8.963333333333333997e+01,-1.901307936507931018e+01
8.976666666666666572e+01,-2.231568253968252691e+01
8.990000000000000568e+01,-3.718539682539685742e+01
9.003333333333333144e+01,1.014895238095239272e+01
9.016666666666667140e+01,-4.872241269841272526e+01
9.029999999999999716e+01,7.368888888888857736e+00
9.043333333333333712e+01,-2.411631746031746104e+01
9.056666666666666288e+01,-3.700063492063493698e+01
9.070000000000000284e+01,-2.356380952380953175e+01
9.083333333333332860e+01,1.073142857142828532e+00
9.096666666666666856e+01,-2.643326984126986545e+01
9.109999999999999432e+01,3.611428571428586309e+00
9.123333333333333428e+01,-1.155199999999997473e+01
9.136666666666666003e+01,1.480472380952381570e+02
9.150000000000000000e+01,8.258264126984126960e+02
9.163333333333333997e+01,8.447234285714287125e+02
9.176666666666666572e+01,6.934289523809524098e+02
9.190000000000000568e+01,7.358567619047619246e+02
9.203333333333333144e+01,8.998407619047619619e+02
9.216666666666667140e+01,8.454401269841271187e+02
9.229999999999999716e+01,8.039325714285714639e+02
9.243333333333333712e+01,8.126632380952381709e+02
9.256666666666666288e+01,7.921937777777778820e+02
9.270000000000000284e+01,8.258398730158730814e+02
9.283333333333332860e+01,7.620171428571429715e+02
9.296666666666666856e+01,8.431761269841269950e+02
9.309999999999999432e+01,7.560618412698413522e+02
9.323333333333333428e+01,8.141873015873015902e+02
9.336666666666666003e+01,7.567507301587302209e+02
9.350000000000000000e+01,7.652539682539683099e+02
9.363333333333333997e+01,8.194834285714284761e+02
9.376666666666666572e+01,7.583787936507936820e+02
9.390000000000000568e+01,6.590893968253967614e+02
9.403333333333333144e+01,7.359305396825396883e+02
9.416666666666667140e+01,7.154580317460317929e+02
9.429999999999999716e+01,8.146349206349206042e+02
9.443333333333333712e+01,7.069765079365080283e+02
9.456666666666666288e+01,8.160661587301588042e+02
9.470000000000000284e+01,9.303165714285713648e+02
9.483333333333332860e+01,7.973417142857142608e+02
9.496666666666666856e+01,8.156401269841270505e+02
9.509999999999999432e+01,7.920827936507937466e+02
9.523333333333333428e+01,8.314926984126983598e+02
9.536666666666666003e+01,7.280121904761905398e+02
9.550000000000000000e+01,7.221666031746032104e+02
9.563333333333333997e+01,7.218641269841270969e+02
9.576666666666666572e+01,6.900525714285714685e+02
9.590000000000000568e+01,7.891395555555554893e+02
9.603333333333333144e+01,7.268575238095238547e+02
9.616666666666667140e+01,8.034212063492064999e+02
9.629999999999999716e+01,8.242124444444445999e+02
9.643333333333333712e+01,8.642761904761905498e+02
9.656666666666666288e+01,8.527417142857143517e+02
9.670000000000000284e+01,8.312026666666665733e+02
9.683333333333332860e+01,8.365596190476189804e+02
9.696666666666666856e+01,7.967933968253968260e+02
9.709999999999999432e+01,8.146168888888888659e+02
9.723333333333333428e+01,7.457536507936508769e+02
9.736666666666666003e+01,6.713079365079365743e+02
9.750000000000000000e+01,6.672708571428571531e+02
9.763333333333333997e+01,7.449914920634921600e+02
9.776666666666666572e+01,7.262761904761905498e+02
9.790000000000000568e+01,1.547955555555555804e+02
9.803333333333333144e+01,4.622222222222265309e-01
9.816666666666667140e+01,-1.382628571428574560e+01
9.829999999999999716e+01,-3.645587301587308371e+00
9.843333333333333712e+01,-1.987390476190473976e+01
9.856666666666666288e+01,6.781460317460300757e+00
9.870000000000000284e+01,3.186590476190476906e+01
9.883333333333332860e+01,3.655666031746031877e+02
9.896666666666666856e+01,7.142744126984127888e+02
9.909999999999999432e+01,7.226699682539683636e+02
9.923333333333333428e+01,8.006910476190477084e+02
9.936666666666666003e+01,9.058267936507936611e+02
9.950000000000000000e+01,9.012236190476191950e+02
9.963333333333333997e+01,8.574551111111111368e+02
9.976666666666666572e+01,7.731566984126984607e+02
9.990000000000000568e+01,8.414740317460317556e+02
1.000333333333333314e+02,8.153795555555554984e+02
1.001666666666666714e+02,8.064562539682541455e+02
1.002999999999999972e+02,7.060653968253968742e+02
1.004333333333333371e+02,6.647249523809523453e+02
1.005666666666666629e+02,1.436223492063491847e+02
1.007000000000000028e+02,1.974996825396824462e+01
1.008333333333333286e+02,-5.557282539682540801e+01
1.009666666666666686e+02,1.616990476190476400e+01
1.010999999999999943e+02,4.860985396825396947e+02
1.012333333333333343e+02,8.169396825396826216e+02
1.013666666666666600e+02,7.996650158730159319e+02
1.015000000000000000e+02,4.139612698412698251e+02
1.016333333333333400e+02,2.983682539682541446e+01
1.017666666666666657e+02,-1.041062857142856899e+02
1.019000000000000057e+02,-7.764076190476190220e+01
1.020333333333333314e+02,8.901460317460307081e+00
1.021666666666666714e+02,-3.924736507936508900e+01
1.022999999999999972e+02,-8.863974603174602862e+01
1.024333333333333371e+02,-5.862069841269838832e+01
1.025666666666666629e+02,-2.650082539682544436e+01
1.027000000000000028e+02,6.114573968253969269e+02
1.028333333333333286e+02,7.503455238095237974e+02
1.029666666666666686e+02,1.600661587301587190e+02
1.030999999999999943e+02,-3.329206349206351945e+01
1.032333333333333343e+02,-2.547784126984131348e+01
1.033666666666666600e+02,-2.474323809523812301e+01
1.035000000000000000e+02,-1.457231746031748187e+01
1.036333333333333400e+02,-5.010793650793678111e+00
1.037666666666666657e+02,2.181866666666667598e+01
1.039000000000000057e+02,-2.369142857142855974e+01
1.040333333333333314e+02,-1.034057142857145983e+01
1.041666666666666714e+02,2.286857142857183334e+00
1.042999999999999972e+02,-8.177777777777805568e+00
1.044333333333333371e+02,8.736761904761877418e+00
1.045666666666666629e+02,-3.786539682539682872e+00
1.047000000000000028e+02,7.127999999999998337e+00
1.048333333333333286e+02,4.126400000000005974e+01
1.049666666666666686e+02,3.298031746031747247e+01
1.050999999999999943e+02,5.817434920634923401e+01
1.052333333333333343e+02,2.886920634920636886e+01
1.053666666666666600e+02,-7.833523809523807557e+00
1.055000000000000000e+02,-1.134920634920640481e+01
1.056333333333333400e+02,-4.233180952380955375e+01
1.057666666666666657e+02,-4.283885714285714386e+01
1.059000000000000057e+02,-2.127999999999997627e+01
1.060333333333333314e+02,-1.629130158730158939e+01
1.061666666666666714e+02,-4.307085714285713607e+01
1.062999999999999972e+02,-4.321142857142859128e+01
1.064333333333333371e+02,3.261625396825395740e+01
1.065666666666666629e+02,1.641230476190476111e+02
1.067000000000000028e+02,1.003871746031746000e+02
1.068333333333333286e+02,4.079504761904760812e+01
1.069666666666666686e+02,-2.067415873015874794e+01
1.070999999999999943e+02,-2.524939682539682195e+01
1.072333333333333343e+02,4.838095238095236539e+01
1.073666666666666600e+02,1.482526984126980274e+01
1.075000000000000000e+02,-1.606476190476192301e+01
1.076333333333333400e+02,-1.272571428571427354e+01
1.077666666666666657e+02,1.469726984126980440e+01
1.079000000000000057e+02,7.067047619047594154e+00
1.080333333333333314e+02,-2.973396825396823573e+01
1.081666666666666714e+02,-6.257777777777778994e+00
1.082999999999999972e+02,4.243809523809500384e+00
1.084333333333333371e+02,2.532761904761901306e+01
1.085666666666666629e+02,1.675098412698410044e+01
1.087000000000000028e+02,1.445005714285714475e+02
1.088333333333333286e+02,5.741362539682540955e+02
1.089666666666666686e+02,7.464411428571429497e+02
1.090999999999999943e+02,8.506490158730159692e+02
1.092333333333333343e+02,7.410948571428572222e+02
1.093666666666666600e+02,7.791003174603174557e+02
1.095000000000000000e+02,7.772337777777778456e+02
1.096333333333333400e+02,7.365031111111110249e+02
1.097666666666666657e+02,7.148448253968253994e+02
1.099000000000000057e+02,7.045525079365079364e+02
1.100333333333333314e+02,8.219457777777779484e+02
1.101666666666666714e+02,7.078862222222222726e+02
1.102999999999999972e+02,6.617004444444444289e+02
1.104333333333333371e+02,6.943876825396824870e+02
1.105666666666666629e+02,6.570347936507937447e+02
1.107000000000000028e+02,6.997715555555556648e+02
1.108333333333333286e+02,7.228535873015873676e+02
1.109666666666666686e+02,8.010436825396825498e+02
1.110999999999999943e+02,7.689558095238094211e+02
1.112333333333333343e+02,7.638066031746033104e+02
1.113666666666666600e+02,7.383107301587301663e+02
1.115000000000000000e+02,8.803696507936508624e+02
1.116333333333333400e+02,7.842675555555555320e+02
1.117666666666666657e+02,8.698316190476190286e+02
1.119000000000000057e+02,7.898855873015872930e+02
1.120333333333333314e+02,8.474798730158729541e+02
1.121666666666666714e+02,7.055968253968254658e+02
1.122999999999999972e+02,6.613669841269841072e+02
1.124333333333333371e+02,6.899240634920635102e+02
1.125666666666666629e+02,7.309692698412699201e+02
1.127000000000000028e+02,6.901483174603173438e+02
1.128333333333333286e+02,7.627385396825396811e+02
1.129666666666666686e+02,8.098709841269842400e+02
1.130999999999999943e+02,8.196416507936507969e+02
1.132333333333333343e+02,8.132078730158730195e+02
1.133666666666666600e+02,7.838537142857143181e+02
1.135000000000000000e+02,7.934130793650793976e+02
1.136333333333333400e+02,6.695681269841270478e+02
1.137666666666666657e+02,7.359304126984127379e+02
1.139000000000000057e+02,6.822175238095237546e+02
1.140333333333333314e+02,6.793817142857142244e+02
1.141666666666666714e+02,6.675241904761903697e+02
1.142999999999999972e+02,7.351927619047619373e+02
1.144333333333333371e+02,7.022203174603174602e+02
1.145666666666666629e+02,7.403582222222222526e+02
1.147000000000000028e+02,6.743352380952381964e+02
1.148333333333333286e+02,6.676841904761904516e+02
1.149666666666666686e+02,7.134924444444445726e+02
1.150999999999999943e+02,7.260667936507937839e+02
1.152333333333333343e+02,6.841394285714286525e+02
1.153666666666666600e+02,7.483346031746032168e+02
1.155000000000000000e+02,7.176892698412698337e+02
1.156333333333333400e+02,6.205503492063493240e+02
1.157666666666666657e+02,6.754887619047619864e+02
1.159000000000000057e+02,7.212453333333334058e+02
1.160333333333333314e+02,7.356402539682541146e+02
1.161666666666666714e+02,7.690191746031746334e+02
1.162999999999999972e+02,8.754749206349206361e+02
1.164333333333333371e+02,8.144095238095238756e+02
1.165666666666666629e+02,7.467813333333333503e+02
1.167000000000000028e+02,6.797352380952380599e+02
1.168333333333333286e+02,7.380911746031746361e+02
1.169666666666666686e+02,7.744798730158731814e+02
1.170999999999999943e+02,7.474073650793651495e+02
1.172333333333333343e+02,7.482971428571429442e+02
1.173666666666666600e+02,7.040699682539682271e+02
1.175000000000000000e+02,7.756269206349206797e+02
1.176333333333333400e+02,8.867700317460318047e+02
1.177666666666666657e+02,8.552073650793652178e+02
1.179000000000000057e+02,8.977803174603175194e+02
1.180333333333333314e+02,8.293940317460317146e+02
1.181666666666666714e+02,8.482433015873017439e+02
1.182999999999999972e+02,6.849281269841269477e+02
1.184333333333333371e+02,7.669532698412700711e+02
1.185666666666666629e+02,7.219657142857145118e+02
1.187000000000000028e+02,8.010723809523809678e+02
1.188333333333333286e+02,8.295953015873016057e+02
1.189666666666666686e+02,8.719888253968254048e+02
1.190999999999999943e+02,7.964732698412699392e+02
1.192333333333333343e+02,7.609172063492063671e+02
1.193666666666666600e+02,6.922733968253968442e+02
1.195000000000000000e+02,6.035937777777778592e+02
1.196333333333333400e+02,7.207309206349206079e+02
1.197666666666666657e+02,6.640448253968254448e+02
1.199000000000000057e+02,7.259826031746031276e+02
1.200333333333333314e+02,2.186632380952381425e+02
1.201666666666666714e+02,6.148685714285711867e+01
1.202999999999999972e+02,7.214107936507937779e+01
1.204333333333333371e+02,-3.154742857142853296e+01
1.205666666666666629e+02,-2.115403174603173042e+01
1.207000000000000028e+02,1.893473015873021126e+01
1.208333333333333286e+02,3.709038730158731028e+02
1.209666666666666686e+02,6.504615873015874286e+02
1.210999999999999943e+02,8.124576507936508278e+02
1.212333333333333343e+02,8.280380952380952522e+02
1.213666666666666600e+02,8.777892063492064381e+02
1.215000000000000000e+02,7.139870476190476438e+02
1.216333333333333400e+02,6.933395555555556484e+02
1.217666666666666657e+02,6.554750476190477002e+02
1.219000000000000057e+02,7.541940317460317829e+02
1.220333333333333314e+02,6.767895873015872894e+02
1.221666666666666714e+02,6.639147936507936265e+02
1.222999999999999972e+02,6.532556190476191205e+02
1.224333333333333371e+02,6.491559365079365307e+02
1.225666666666666629e+02,8.467666031746032331e+02
1.227000000000000028e+02,3.715726984126984576e+02
1.228333333333333286e+02,3.510755555555561358e+01
1.229666666666666686e+02,6.708698412698413449e+01
1.230999999999999943e+02,2.758996825396823738e+01
1.232333333333333343e+02,3.680825396825394336e+01
1.233666666666666600e+02,2.593092063492063204e+01
1.235000000000000000e+02,4.850563809523808914e+02
1.236333333333333400e+02,6.823837460317461137e+02
1.237666666666666657e+02,6.508651428571429278e+02
1.239000000000000057e+02,7.419455238095238201e+02
1.240333333333333314e+02,7.234049523809524089e+02
1.241666666666666714e+02,7.646765714285716058e+02
1.242999999999999972e+02,7.357644444444445071e+02
1.244333333333333371e+02,7.531713015873017412e+02
1.245666666666666629e+02,6.664700952380952685e+02
1.247000000000000028e+02,6.418059682539683308e+02
1.248333333333333286e+02,6.834816507936509424e+02
1.249666666666666686e+02,7.729756190476191478e+02
1.250999999999999943e+02,7.628838095238095320e+02
1.252333333333333343e+02,7.372206984126984253e+02
1.253666666666666600e+02,7.739033650793651304e+02
1.255000000000000000e+02,7.414864761904761963e+02
1.256333333333333400e+02,7.505469206349207525e+02
1.257666666666666657e+02,6.751742222222222836e+02
1.259000000000000057e+02,7.641718095238095430e+02
1.260333333333333314e+02,7.145164444444445735e+02
1.261666666666666714e+02,7.871880634920636339e+02
1.262999999999999972e+02,8.113507301587303573e+02
1.264333333333333371e+02,7.512308571428573032e+02
1.265666666666666629e+02,7.752844444444444889e+02
1.267000000000000028e+02,7.825347301587300990e+02
1.268333333333333286e+02,7.337085714285715312e+02
1.269666666666666686e+02,7.096949841269840817e+02
1.270999999999999943e+02,7.493847619047619446e+02
1.272333333333333343e+02,6.839132698412699938e+02
1.273666666666666600e+02,7.519065396825396874e+02
1.275000000000000000e+02,3.480454603174604244e+02
1.276333333333333400e+02,3.950831746031744984e+01
1.277666666666666657e+02,4.497396825396827325e+01
1.279000000000000057e+02,-2.787441269841265523e+01
1.280333333333333314e+02,7.766095238095227060e+00
1.281666666666666572e+02,-2.806158730158731629e+01
1.283000000000000114e+02,-6.360685714285716585e+01
1.284333333333333371e+02,-5.580469841269844267e+01
1.285666666666666629e+02,5.861135238095238265e+02
1.286999999999999886e+02,7.787073015873015720e+02
1.288333333333333428e+02,8.440640000000000782e+02
1.289666666666666686e+02,8.843420952380954532e+02
1.290999999999999943e+02,9.139279999999999973e+02
1.292333333333333201e+02,1.630007619047618448e+02
1.293666666666666742e+02,-4.980482539682543575e+01
1.295000000000000000e+02,-1.734730158730160809e+01
1.296333333333333258e+02,7.875301587301553496e+00
1.297666666666666799e+02,2.827949206349205724e+01
1.299000000000000057e+02,-3.599111111111097827e+00
1.300333333333333314e+02,-1.166400000000000858e+01
1.301666666666666572e+02,1.415403174603173042e+01
1.303000000000000114e+02,-2.184660317460318169e+01
1.304333333333333371e+02,3.866882539682542586e+01
1.305666666666666629e+02,3.784761904761944518e+00
1.306999999999999886e+02,3.579453968253969975e+01
1.308333333333333428e+02,-2.857422222222221819e+01
1.309666666666666686e+02,-3.064914285714287701e+01
1.310999999999999943e+02,-1.884063492063490131e+01
1.312333333333333201e+02,-2.573117460317460115e+01
1.313666666666666742e+02,8.353523809523810684e+00
1.315000000000000000e+02,-1.316038095238100070e+01
1.316333333333333258e+02,-2.028571428571428825e+01
1.317666666666666799e+02,6.237714285714311302e+00
1.319000000000000057e+02,1.242806349206348671e+01
1.320333333333333314e+02,-2.638717460317459640e+01
1.321666666666666572e+02,1.609282539682542534e+01
1.323000000000000114e+02,-6.837968253968210064e+00
1.324333333333333371e+02,-2.356063492063490372e+01
1.325666666666666629e+02,-2.926006349206348034e+01
1.326999999999999886e+02,-3.889574603174603595e+01
1.328333333333333428e+02,-4.771212698412698217e+01
1.329666666666666686e+02,-9.503999999999974690e+00
1.330999999999999943e+02,-1.050692063492065387e+01
1.332333333333333201e+02,-4.275961904761906851e+01
1.333666666666666742e+02,-1.212736507936508801e+01
1.335000000000000000e+02,-5.507555555555557447e+01
1.336333333333333258e+02,-1.299149206349209429e+01
1.337666666666666799e+02,-2.199085714285715909e+01
1.339000000000000057e+02,-1.574171428571428599e+01
1.340333333333333314e+02,-2.888939682539685450e+01
1.341666666666666572e+02,-9.494222222222223451e+00
1.343000000000000114e+02,1.394158730158731174e+01
1.344333333333333371e+02,2.463123809523811047e+01
1.345666666666666629e+02,2.410806349206350419e+01
1.346999999999999886e+02,-3.192406349206349248e+01
1.348333333333333428e+02,-1.868000000000002103e+01
1.349666666666666686e+02,-3.440469841269843698e+01
1.350999999999999943e+02,3.102412698412697267e+01
1.352333333333333201e+02,2.313032380952381004e+02
1.353666666666666742e+02,7.657154285714286743e+02
1.355000000000000000e+02,7.900707301587301572e+02
1.356333333333333258e+02,7.320046984126984171e+02
1.357666666666666799e+02,7.420807619047619710e+02
1.359000000000000057e+02,7.492255238095237928e+02
1.360333333333333314e+02,8.850156190476191114e+02
1.361666666666666572e+02,8.286565079365079782e+02
1.363000000000000114e+02,7.643610158730158446e+02
1.364333333333333371e+02,7.673648253968253812e+02
1.365666666666666629e+02,7.139081904761906117e+02
1.366999999999999886e+02,7.731253333333334012e+02
1.368333333333333428e+02,7.802653968253969197e+02
1.369666666666666686e+02,6.270977777777779920e+02
1.370999999999999943e+02,7.445102222222221826e+02
1.372333333333333201e+02,7.136603174603175148e+02
1.373666666666666742e+02,7.867921269841269805e+02
1.375000000000000000e+02,7.486314920634921464e+02
1.376333333333333258e+02,7.998995555555555939e+02
1.377666666666666799e+02,8.572657777777778847e+02
1.379000000000000057e+02,8.743837460317460000e+02
1.380333333333333314e+02,8.222111746031746407e+02
1.381666666666666572e+02,6.919913650793652096e+02
1.383000000000000114e+02,6.371704126984127470e+02
1.384333333333333371e+02,7.324864761904761963e+02
1.385666666666666629e+02,7.042294603174602798e+02
1.386999999999999886e+02,1.369918730158730114e+02
1.388333333333333428e+02,5.037612698412698364e+01
1.389666666666666686e+02,2.775314285714286910e+01
1.390999999999999943e+02,-2.786387301587299703e+01
1.392333333333333201e+02,2.841815873015873706e+01
1.393666666666666742e+02,-2.825384126984129551e+01
1.395000000000000000e+02,-2.420050793650794319e+01
1.396333333333333258e+02,-3.093803174603172224e+01
1.397666666666666799e+02,6.166019047619049331e+01
1.399000000000000057e+02,7.097955555555554952e+01
1.400333333333333314e+02,-1.803314285714286669e+01
1.401666666666666572e+02,2.354247619047619366e+01
1.403000000000000114e+02,-5.185777777777772712e+00
1.404333333333333371e+02,-5.784342857142856076e+01
1.405666666666666629e+02,8.812190476190473021e+00
1.406999999999999886e+02,-1.553422222222225102e+01
1.408333333333333428e+02,-1.227555555555557021e+01
1.409666666666666686e+02,-5.130412698412715855e+00
1.410999999999999943e+02,-3.121930158730158666e+01
1.412333333333333201e+02,-4.273473015873014447e+01
1.413666666666666742e+02,-1.405168253968252046e+01
1.415000000000000000e+02,2.528088888888885322e+01
1.416333333333333258e+02,6.682298412698412449e+01
1.417666666666666799e+02,-2.475631746031749358e+01
1.419000000000000057e+02,5.442916825396824834e+02
1.420333333333333314e+02,8.169781587301587251e+02
1.421666666666666572e+02,7.637919999999999163e+02
1.423000000000000114e+02,7.783984761904762308e+02
1.424333333333333371e+02,6.957866666666667470e+02
1.425666666666666629e+02,7.371200000000001182e+02
1.426999999999999886e+02,7.527798095238094902e+02
1.428333333333333428e+02,7.315842539682539609e+02
1.429666666666666686e+02,5.187525079365078682e+02
1.430999999999999943e+02,6.871545396825397347e+02
1.432333333333333201e+02,7.495791746031745788e+02
1.433666666666666742e+02,7.137424761904762818e+02
1.435000000000000000e+02,7.640681904761905798e+02
1.436333333333333258e+02,7.903516190476191241e+02
1.437666666666666799e+02,7.756940952380953149e+02
1.439000000000000057e+02,7.527142857142857792e+02
1.440333333333333314e+02,7.515941587301587106e+02
1.441666666666666572e+02,7.338380952380953204e+02
1.443000000000000114e+02,7.131876825396825552e+02
1.444333333333333371e+02,6.299711746031746316e+02
1.445666666666666629e+02,7.081404444444444835e+02
1.446999999999999886e+02,6.748092698412698383e+02
1.448333333333333428e+02,6.793955555555555748e+02
1.449666666666666686e+02,7.724252698412699374e+02
1.450999999999999943e+02,8.180261587301588406e+02
1.452333333333333201e+02,8.414013968253968869e+02
1.453666666666666742e+02,7.539280000000001110e+02
1.455000000000000000e+02,7.624622222222221808e+02
1.456333333333333258e+02,8.416426666666666279e+02
1.457666666666666799e+02,9.102303492063492740e+02
1.459000000000000057e+02,8.391888253968254503e+02
1.460333333333333314e+02,1.013496253968254109e+03
1.461666666666666572e+02,9.125737142857144590e+02
1.463000000000000114e+02,8.065046349206349987e+02
1.464333333333333371e+02,7.306283174603174757e+02
1.465666666666666629e+02,7.734935873015874677e+02
1.466999999999999886e+02,8.002840634920635239e+02
1.468333333333333428e+02,8.280806349206351342e+02
1.469666666666666686e+02,7.074891428571429515e+02
1.470999999999999943e+02,7.651246984126984216e+02
1.472333333333333201e+02,7.567911111111111495e+02
1.473666666666666742e+02,8.024733968253968897e+02
1.475000000000000000e+02,7.861075555555556775e+02
1.476333333333333258e+02,7.101121269841271442e+02
1.477666666666666799e+02,7.615215238095238419e+02
1.479000000000000057e+02,7.645725714285714503e+02
1.480333333333333314e+02,8.564397460317461537e+02
1.481666666666666572e+02,8.935939047619046960e+02
1.483000000000000114e+02,8.781098412698412403e+02
1.484333333333333371e+02,8.716012698412698683e+02
1.485666666666666629e+02,1.900349206349206952e+02
1.486999999999999886e+02,-2.670514285714286729e+01
1.488333333333333428e+02,2.708317460317459791e+01
1.489666666666666686e+02,2.229917460317465583e+01
1.490999999999999943e+02,1.994158730158734461e+00
1.492333333333333201e+02,-8.795174603174611860e+00
1.493666666666666742e+02,-6.511492063492051230e+00
1.495000000000000000e+02,8.249904761904778283e+00
1.496333333333333258e+02,-1.322971428571429620e+01
1.497666666666666799e+02,3.929130158730158939e+01
1.499000000000000057e+02,-8.495873015873051770e+00
1.500333333333333314e+02,3.374349206349234187e+00
1.501666666666666572e+02,1.386196825396828025e+01
1.503000000000000114e+02,-1.746869841269835888e+01
1.504333333333333371e+02,1.960926984126983896e+01
1.505666666666666629e+02,6.324114285714286154e+01
1.506999999999999886e+02,3.352634920634918103e+01
1.508333333333333428e+02,4.141803174603172977e+01
1.509666666666666686e+02,1.681803174603176387e+01
1.510999999999999943e+02,2.123542857142854245e+01
1.512333333333333201e+02,4.895911111111111325e+01
1.513666666666666742e+02,-4.637434920634920843e+01
1.515000000000000000e+02,3.956012698412700956e+01
1.516333333333333258e+02,-5.663873015872990635e+00
1.517666666666666799e+02,7.280634920634907026e+00
1.519000000000000057e+02,2.422946031746027984e+01
1.520333333333333314e+02,5.531441269841270980e+01
1.521666666666666572e+02,3.810031746031747701e+01
1.523000000000000114e+02,-2.553371428571426804e+01
1.524333333333333371e+02,-1.128939682539682998e+01
1.525666666666666629e+02,-3.679796825396829263e+01
1.526999999999999886e+02,-3.197587301587305308e+00
1.528333333333333428e+02,-2.902857142856865025e-01
1.529666666666666686e+02,-1.471720634920632165e+01
1.530999999999999943e+02,1.449600000000002709e+01
1.532333333333333201e+02,8.909053968253967071e+01
1.533666666666666742e+02,6.173511111111110949e+01
1.535000000000000000e+02,-4.107428571428545894e+00
1.536333333333333258e+02,-2.300952380952367093e+00
1.537666666666666799e+02,7.103238095238088690e+00
1.539000000000000057e+02,-1.054768253968252267e+01
1.540333333333333314e+02,-2.993104761904763222e+01
1.541666666666666572e+02,3.809142857142889582e+00
1.543000000000000114e+02,-2.536088888888885151e+01
1.544333333333333371e+02,-1.482450793650791709e+01
1.545666666666666629e+02,4.607542857142860981e+01
1.546999999999999886e+02,-1.268330158730159418e+01
1.548333333333333428e+02,1.308952380952405292e+00
1.549666666666666686e+02,5.582984126984115392e+00
1.550999999999999943e+02,3.962793650793652311e+00
1.552333333333333201e+02,-2.162158730158717290e+00
1.553666666666666742e+02,-4.203885714285716091e+01
1.555000000000000000e+02,-3.301244444444444071e+01
1.556333333333333258e+02,-4.312038095238092694e+01
1.557666666666666799e+02,-9.746971428571431773e+01
1.559000000000000057e+02,-3.315822222222225690e+01
1.560333333333333314e+02,1.898984126984127840e+01
1.561666666666666572e+02,-1.689447619047625437e+01
1.563000000000000114e+02,-5.619746031746033310e+01
1.564333333333333371e+02,-4.281752380952381998e+01
1.565666666666666629e+02,-1.128266666666663909e+01
1.566999999999999886e+02,2.930107936507933886e+01
1.568333333333333428e+02,7.483859047619047260e+02
1.569666666666666686e+02,8.147738412698413413e+02
1.570999999999999943e+02,7.719596190476190714e+02
1.572333333333333201e+02,7.811955555555556430e+02
1.573666666666666742e+02,7.735730793650794794e+02
1.575000000000000000e+02,7.679498412698413858e+02
1.576333333333333258e+02,9.679394285714286070e+02
1.577666666666666799e+02,9.489417142857142835e+02
1.579000000000000057e+02,9.570389841269843600e+02
1.580333333333333314e+02,8.886071111111112941e+02
1.581666666666666572e+02,7.813608888888890078e+02
1.583000000000000114e+02,8.645489523809524144e+02
1.584333333333333371e+02,8.274534603174604399e+02
1.585666666666666629e+02,6.464504126984128334e+02
1.586999999999999886e+02,1.353295238095238417e+01
1.588333333333333428e+02,4.407009523809526996e+01
1.589666666666666686e+02,3.988914285714286052e+02
1.590999999999999943e+02,8.652765714285715148e+02
1.592333333333333201e+02,8.190690793650794603e+02
1.593666666666666742e+02,7.345343492063492477e+02
1.595000000000000000e+02,7.073627936507936056e+02
1.596333333333333258e+02,6.705946666666667397e+02
1.597666666666666799e+02,7.078114285714286780e+02
1.599000000000000057e+02,7.556003809523811015e+02
1.600333333333333314e+02,9.255813333333334185e+02
1.601666666666666572e+02,8.781786666666666861e+02
1.603000000000000114e+02,7.761060317460318174e+02
1.604333333333333371e+02,8.417460317460318038e+02
1.605666666666666629e+02,8.311240634920635557e+02
1.606999999999999886e+02,7.995492063492063153e+02
1.608333333333333428e+02,7.965747301587302900e+02
1.609666666666666686e+02,8.172120634920634075e+02
1.610999999999999943e+02,8.062739047619047597e+02
1.612333333333333201e+02,6.979796825396825852e+02
1.613666666666666742e+02,7.841869206349206252e+02
1.615000000000000000e+02,7.943193650793651841e+02
1.616333333333333258e+02,7.734208253968254212e+02
1.617666666666666799e+02,7.162860952380952995e+02
1.619000000000000057e+02,9.635513650793650413e+02
1.620333333333333314e+02,8.807925079365080592e+02
1.621666666666666572e+02,8.576882539682538891e+02
1.623000000000000114e+02,9.141445079365080346e+02
1.624333333333333371e+02,8.613617777777778883e+02
1.625666666666666629e+02,8.872714920634921327e+02
1.626999999999999886e+02,9.091175873015873776e+02
1.628333333333333428e+02,8.650478730158731651e+02
1.629666666666666686e+02,8.588703492063492604e+02
1.630999999999999943e+02,8.454411428571428360e+02
1.632333333333333201e+02,9.349927619047621192e+02
1.633666666666666742e+02,6.506985396825397174e+02
1.635000000000000000e+02,9.217841269841269991e+01
1.636333333333333258e+02,1.303445079365079096e+02
1.637666666666666799e+02,2.894033015873015984e+02
1.639000000000000057e+02,6.144477460317460782e+02
1.640333333333333314e+02,-8.297193650793654740e+01
1.641666666666666572e+02,-1.173892063492064075e+01
1.643000000000000114e+02,-4.825295238095241501e+01
1.644333333333333371e+02,-6.867161904761908886e+01
1.645666666666666629e+02,-6.112888888888888062e+01
1.646999999999999886e+02,-5.492609523809522187e+01
1.648333333333333428e+02,-3.143453968253968611e+01
1.649666666666666686e+02,1.483936507936482130e+00
1.650999999999999943e+02,-3.239809523809522318e+01
1.652333333333333201e+02,-3.774120634920632256e+01
1.653666666666666742e+02,-5.762158730158695619e+00
1.655000000000000000e+02,-3.443923809523808188e+01
1.656333333333333258e+02,-4.959746031746023576e+00
1.657666666666666799e+02,-1.452926984126982290e+01
1.659000000000000057e+02,-4.365282539682539920e+01
1.660333333333333314e+02,-3.687504761904762773e+01
1.661666666666666572e+02,1.908190476190499751e+00
1.663000000000000114e+02,1.833282539682539181e+01
1.664333333333333371e+02,7.156355555555556691e+01
1.665666666666666629e+02,-2.099022222222226830e+01
1.666999999999999886e+02,3.239377777777777112e+01
1.668333333333333428e+02,1.416156190476190204e+02
1.669666666666666686e+02,5.329523809523812616e+01
1.670999999999999943e+02,2.581053968253972997e+01
1.672333333333333201e+02,1.360886349206348882e+02
1.673666666666666742e+02,-4.197333333333336469e+01
1.675000000000000000e+02,3.426933333333330012e+01
1.676333333333333258e+02,6.767034920634924333e+01
1.677666666666666799e+02,5.227754920634920381e+02
1.679000000000000057e+02,8.587931428571430388e+02
1.680333333333333314e+02,8.766049523809524544e+02
1.681666666666666572e+02,9.151149206349207361e+02
1.683000000000000114e+02,9.036402539682540009e+02
1.684333333333333371e+02,8.333597460317461127e+02
1.685666666666666629e+02,7.427046349206349305e+02
1.686999999999999886e+02,7.265513650793650413e+02
1.688333333333333428e+02,7.341892063492064153e+02
1.689666666666666686e+02,7.262850793650793548e+02
1.690999999999999943e+02,7.035050158730159637e+02
1.692333333333333201e+02,8.222036825396826316e+02
1.693666666666666742e+02,8.497512380952382500e+02
1.695000000000000000e+02,7.917373968253968997e+02
1.696333333333333258e+02,8.969426031746032777e+02
1.697666666666666799e+02,9.195906031746031886e+02
1.699000000000000057e+02,8.518479999999999563e+02
1.700333333333333314e+02,9.270953650793651377e+02
1.701666666666666572e+02,8.726161269841270496e+02
1.703000000000000114e+02,8.125467936507936884e+02
1.704333333333333371e+02,8.186806349206349296e+02
1.705666666666666629e+02,7.413323174603175403e+02
1.706999999999999886e+02,8.250090158730158691e+02
1.708333333333333428e+02,8.365860317460318356e+02
1.709666666666666686e+02,8.917700317460318047e+02
1.710999999999999943e+02,8.871144126984127070e+02
1.712333333333333201e+02,8.039246984126984898e+02
1.713666666666666742e+02,9.311432380952381891e+02
1.715000000000000000e+02,9.310618412698413522e+02
1.716333333333333258e+02,1.032313523809523758e+03
1.717666666666666799e+02,8.930759365079366034e+02
1.719000000000000057e+02,1.018173714285714368e+03
1.720333333333333314e+02,8.895685079365080128e+02
1.721666666666666572e+02,9.109375238095238956e+02
1.723000000000000114e+02,7.902383492063493122e+02
1.724333333333333371e+02,8.145544126984127615e+02
1.725666666666666629e+02,8.098226031746032731e+02
1.726999999999999886e+02,7.978171428571428123e+02
1.728333333333333428e+02,8.126156190476191341e+02
1.729666666666666686e+02,7.849146666666666761e+02
1.730999999999999943e+02,7.192266666666666879e+02
1.732333333333333201e+02,8.638643809523809978e+02
1.733666666666666742e+02,8.624007619047619073e+02
1.735000000000000000e+02,7.072021587301588852e+02
1.736333333333333258e+02,1.285503492063492388e+02
1.737666666666666799e+02,-8.833904761904772585e+00
1.739000000000000057e+02,-1.923174603174602737e+01
1.740333333333333314e+02,-1.585511111111109095e+01
1.741666666666666572e+02,-2.511390476190474885e+01
1.743000000000000114e+02,-1.904990476190476301e+01
1.744333333333333371e+02,-3.692355555555553082e+01
1.745666666666666629e+02,-1.112698412698414252e+01
1.746999999999999886e+02,-4.054311111111110222e+01
1.748333333333333428e+02,-3.710806349206345800e+01
1.749666666666666686e+02,-6.017015873015906458e+00
1.750999999999999943e+02,1.833866666666665424e+01
1.752333333333333201e+02,-2.133600000000003760e+01
1.753666666666666742e+02,-1.583047619047618149e+01
1.755000000000000000e+02,3.093333333333475599e-01
1.756333333333333258e+02,2.070090158730158976e+02
1.757666666666666799e+02,5.989980952380956580e+01
1.759000000000000057e+02,6.747555555555557305e+01
1.760333333333333314e+02,6.559348571428571404e+02
1.761666666666666572e+02,9.633437460317461500e+02
1.763000000000000114e+02,8.251410793650794631e+02
1.764333333333333371e+02,8.335133968253968533e+02
1.765666666666666629e+02,8.662899047619048361e+02
1.766999999999999886e+02,8.123008253968254166e+02
1.768333333333333428e+02,8.714582857142856938e+02
1.769666666666666686e+02,8.169667301587302290e+02
1.770999999999999943e+02,8.798170158730158619e+02
1.772333333333333201e+02,7.920520634920635530e+02
1.773666666666666742e+02,8.315692698412698292e+02
1.775000000000000000e+02,7.306242539682539245e+02
1.776333333333333258e+02,7.453019682539681980e+02
1.777666666666666799e+02,7.892209523809524399e+02
1.779000000000000057e+02,8.057018412698413385e+02
1.780333333333333314e+02,8.192467301587303155e+02
1.781666666666666572e+02,8.198104126984128470e+02
1.783000000000000114e+02,7.342008888888889260e+02
1.784333333333333371e+02,7.918598095238096448e+02
1.785666666666666629e+02,7.074760634920635312e+02
1.786999999999999886e+02,7.440653968253968742e+02
1.788333333333333428e+02,8.252886349206348768e+02
1.789666666666666686e+02,9.184017777777778520e+02
1.790999999999999943e+02,8.435803174603174739e+02
1.792333333333333201e+02,9.154427936507936465e+02
1.793666666666666742e+02,9.754401269841268913e+02
1.795000000000000000e+02,8.798454603174604927e+02
1.796333333333333258e+02,8.022749206349207043e+02
1.797666666666666799e+02,8.666176507936507960e+02
1.799000000000000057e+02,8.055791746031745788e+02
1.800333333333333314e+02,7.336613333333333458e+02
1.801666666666666572e+02,7.578505396825397611e+02
1.803000000000000114e+02,8.384590476190478512e+02
1.804333333333333371e+02,8.637189841269841963e+02
1.805666666666666629e+02,9.052411428571429042e+02
1.806999999999999886e+02,8.462449523809524408e+02
1.808333333333333428e+02,5.090755555555556384e+02
1.809666666666666686e+02,1.369382857142857119e+02
1.810999999999999943e+02,1.264750476190475581e+02
1.812333333333333201e+02,2.127639365079365348e+02
1.813666666666666742e+02,5.926007619047619528e+02
1.815000000000000000e+02,7.706942222222222654e+02
1.816333333333333258e+02,8.207870476190478257e+02
1.817666666666666799e+02,8.568173968253968269e+02
1.819000000000000057e+02,7.491784126984126715e+02
1.820333333333333314e+02,1.996985396825396890e+02
1.821666666666666572e+02,-4.037828571428569546e+01
1.823000000000000114e+02,-4.454755555555559710e+01
1.824333333333333371e+02,-3.559746031746044537e+00
1.825666666666666629e+02,1.210714920634920588e+02
1.826999999999999886e+02,1.707111111111110802e+02
1.828333333333333428e+02,1.153405714285714225e+02
1.829666666666666686e+02,1.051495873015873315e+02
1.830999999999999943e+02,1.245408253968254115e+02
1.832333333333333201e+02,1.260105396825396724e+02
1.833666666666666742e+02,2.507777777777778567e+02
1.835000000000000000e+02,2.586300952380952936e+02
1.836333333333333258e+02,1.565780317460317974e+02
1.837666666666666799e+02,8.001142857142862397e+01
1.839000000000000057e+02,3.057333333333333769e+01
1.840333333333333314e+02,6.227111111111112507e+01
1.841666666666666572e+02,3.950958730158727406e+01
1.843000000000000114e+02,3.846069841269839173e+01
1.844333333333333371e+02,1.915354920634920859e+02
1.845666666666666629e+02,2.728623492063492222e+02
1.846999999999999886e+02,1.447734603174603194e+02
1.848333333333333428e+02,-8.431873015872996646e+00
1.849666666666666686e+02,-5.445257142857144572e+01
1.850999999999999943e+02,-4.540812698412698722e+01
1.852333333333333201e+02,-7.720901587301585778e+01
1.853666666666666742e+02,1.388114285714282659e+01
1.855000000000000000e+02,1.165305396825397111e+02
1.856333333333333258e+02,3.554603174603174693e+02
1.857666666666666799e+02,1.919000634920635093e+02
1.859000000000000057e+02,7.073155555555557328e+01
1.860333333333333314e+02,4.075657142857144066e+01
1.861666666666666572e+02,1.022783492063491906e+02
1.863000000000000114e+02,2.229884444444444398e+02
1.864333333333333371e+02,1.828401269841269539e+02
1.865666666666666629e+02,1.794074920634920716e+02
1.866999999999999886e+02,1.279785396825397612e+02
1.868333333333333428e+02,6.993688888888888755e+01
1.869666666666666686e+02,7.378628571428566829e+01
1.870999999999999943e+02,5.983580952380953022e+01
1.872333333333333201e+02,6.802755555555548028e+01
1.873666666666666742e+02,8.145879365079366607e+01
1.875000000000000000e+02,1.327809523809523995e+01
1.876333333333333258e+02,3.959365079365077378e+01
1.877666666666666799e+02,5.283695238095238267e+01
1.879000000000000057e+02,-2.126323809523810482e+01
1.880333333333333314e+02,2.321841269841272748e+01
1.881666666666666572e+02,4.910971428571428987e+01
1.883000000000000114e+02,-1.378717460317459675e+01
1.884333333333333371e+02,1.669777777777776251e+01
1.885666666666666629e+02,3.204317460317475774e+00
1.886999999999999886e+02,4.998116825396825789e+02
1.888333333333333428e+02,7.661453968253970288e+02
1.889666666666666686e+02,7.266801269841270141e+02
1.890999999999999943e+02,7.470925714285715458e+02
1.892333333333333201e+02,7.570924444444444816e+02
1.893666666666666742e+02,6.462093968253968796e+02
1.895000000000000000e+02,7.110924444444444816e+02
1.896333333333333258e+02,8.232948571428571540e+02
1.897666666666666799e+02,8.169667301587302290e+02
1.899000000000000057e+02,8.985551746031746916e+02
1.900333333333333314e+02,9.025724444444444998e+02
1.901666666666666572e+02,8.362204444444444107e+02
1.903000000000000114e+02,8.137396825396825761e+02
1.904333333333333371e+02,8.548247619047619992e+02
1.905666666666666629e+02,7.804008888888889715e+02
1.906999999999999886e+02,8.757859047619049306e+02
1.908333333333333428e+02,8.659423492063492631e+02
1.909666666666666686e+02,8.049695238095239347e+02
1.910999999999999943e+02,8.295861587301590134e+02
1.912333333333333201e+02,7.512331428571428660e+02
1.913666666666666742e+02,7.994952380952381645e+02
1.915000000000000000e+02,7.777652063492064372e+02
1.916333333333333258e+02,9.527791746031747380e+02
1.917666666666666799e+02,8.879586031746032404e+02
1.919000000000000057e+02,7.853666031746032559e+02
1.920333333333333314e+02,7.868087619047619228e+02
1.921666666666666572e+02,8.212327619047619010e+02
1.923000000000000114e+02,8.834309841269841854e+02
1.924333333333333371e+02,8.480910476190476857e+02
1.925666666666666629e+02,7.757344761904762436e+02
1.926999999999999886e+02,7.590967619047619337e+02
1.928333333333333428e+02,8.307605079365080201e+02
1.929666666666666686e+02,8.112746666666666897e+02
1.930999999999999943e+02,8.855316825396824925e+02
1.932333333333333201e+02,9.011791746031746015e+02
1.933666666666666742e+02,8.628191746031747016e+02
1.935000000000000000e+02,8.014895238095239165e+02
1.936333333333333258e+02,8.272506666666668025e+02
1.937666666666666799e+02,7.986613333333334594e+02
1.939000000000000057e+02,7.616511746031745815e+02
1.940333333333333314e+02,6.565743492063492113e+02
1.941666666666666572e+02,8.245697777777778583e+02
1.943000000000000114e+02,8.348466031746032741e+02
1.944333333333333371e+02,8.624327619047619464e+02
1.945666666666666629e+02,7.791409523809523989e+02
1.946999999999999886e+02,7.863377777777778874e+02
1.948333333333333428e+02,8.212206984126984253e+02
1.949666666666666686e+02,8.277680000000000291e+02
1.950999999999999943e+02,8.088763174603174093e+02
1.952333333333333201e+02,8.953695238095237983e+02
1.953666666666666742e+02,7.996046984126985535e+02
1.955000000000000000e+02,7.589776507936508096e+02
1.956333333333333258e+02,6.951480634920634429e+02
1.957666666666666799e+02,6.152629841269840654e+02
1.959000000000000057e+02,6.517551746031746234e+02
1.960333333333333314e+02,7.426850793650793321e+02
1.961666666666666572e+02,8.411906031746032113e+02
1.963000000000000114e+02,9.094846984126984353e+02
1.964333333333333371e+02,8.439080634920635475e+02
1.965666666666666629e+02,8.430173968253968724e+02
1.966999999999999886e+02,7.197700317460316910e+02
1.968333333333333428e+02,7.499847619047618537e+02
1.969666666666666686e+02,8.152933333333332939e+02
1.970999999999999943e+02,8.163344761904762663e+02
1.972333333333333201e+02,8.317243174603174793e+02
1.973666666666666742e+02,7.895203809523809468e+02
1.975000000000000000e+02,1.347154285714285891e+02
1.976333333333333258e+02,2.574692063492064165e+01
1.977666666666666799e+02,2.714620952380952303e+02
1.979000000000000057e+02,8.720623492063491540e+02
1.980333333333333314e+02,8.377796825396825398e+02
1.981666666666666572e+02,1.257965714285714967e+02
1.983000000000000114e+02,-2.059276190476189328e+01
1.984333333333333371e+02,1.625638095238093683e+01
1.985666666666666629e+02,-5.621930158730160798e+01
1.986999999999999886e+02,-2.095847619047615495e+01
1.988333333333333428e+02,-8.669473015873013821e+01
1.989666666666666686e+02,4.114387301587299106e+01
1.990999999999999943e+02,7.829384126984126624e+01
1.992333333333333201e+02,-2.222196825396824948e+01
1.993666666666666742e+02,3.882793650793633589e+00
1.995000000000000000e+02,1.501803174603173829e+01
1.996333333333333258e+02,-1.524965079365081166e+01
1.997666666666666799e+02,1.303809523809522908e+01
1.999000000000000057e+02,3.092876190476186338e+01
2.000333333333333314e+02,6.819809523809500007e+00
2.001666666666666572e+02,-1.906717460317461388e+01
2.003000000000000114e+02,-2.813714285714284280e+00
2.004333333333333371e+02,3.299873015873015447e+01
2.005666666666666629e+02,2.254298412698415177e+01
2.006999999999999886e+02,-1.979530158730158362e+01
2.008333333333333428e+02,7.565384126984129409e+01
2.009666666666666686e+02,9.230514285714281186e+01
2.010999999999999943e+02,3.494006349206347295e+01
2.012333333333333201e+02,-1.024888888888886029e+01
2.013666666666666742e+02,1.218006349206348204e+01
2.015000000000000000e+02,4.561549206349209129e+01
2.016333333333333258e+02,1.550933333333334474e+01
2.017666666666666799e+02,-1.325282539682537220e+01
2.019000000000000057e+02,-5.876190476190474499e+01
2.020333333333333314e+02,-2.415492063492020947e+00
2.021666666666666572e+02,-3.210082539682539249e+01
2.023000000000000114e+02,-3.029130158730161071e+01
2.024333333333333371e+02,-2.947415873015873444e+01
2.025666666666666629e+02,-2.595212698412696994e+01
2.026999999999999886e+02,-3.888253968253982507e+00
2.028333333333333428e+02,2.315250793650791650e+01
2.029666666666666686e+02,1.468063492063492959e+01
2.030999999999999943e+02,-1.919504761904761381e+01
2.032333333333333201e+02,-4.435555555555563245e+00
2.033666666666666742e+02,2.716533333333333999e+01
2.035000000000000000e+02,-2.191746031746031420e+01
2.036333333333333258e+02,3.343648253968253812e+02
2.037666666666666799e+02,7.903428571428571558e+02
2.039000000000000057e+02,8.147093333333334613e+02
2.040333333333333314e+02,9.152915555555555329e+02
2.041666666666666572e+02,8.970827936507936329e+02
2.043000000000000114e+02,8.697746031746032713e+02
2.044333333333333371e+02,7.043696507936508624e+02
2.045666666666666629e+02,7.433083174603175394e+02
2.046999999999999886e+02,7.480758095238096530e+02
2.048333333333333428e+02,7.527093333333334613e+02
2.049666666666666686e+02,7.747635555555557403e+02
2.050999999999999943e+02,7.687886984126985226e+02
2.052333333333333201e+02,7.481457777777778801e+02
2.053666666666666742e+02,7.225159365079365443e+02
2.055000000000000000e+02,7.999663492063491503e+02
2.056333333333333258e+02,8.334605714285714839e+02
2.057666666666666799e+02,7.624422857142858447e+02
2.059000000000000057e+02,7.855518730158730705e+02
2.060333333333333314e+02,8.376246349206350033e+02
2.061666666666666572e+02,9.193878095238095511e+02
2.063000000000000114e+02,7.742673015873016311e+02
2.064333333333333371e+02,7.282354285714286561e+02
2.065666666666666629e+02,7.616300952380953504e+02
2.066999999999999886e+02,7.720786031746031313e+02
2.068333333333333428e+02,7.265003174603175466e+02
2.069666666666666686e+02,7.524013968253967732e+02
2.070999999999999943e+02,7.859457777777778347e+02
2.072333333333333201e+02,7.687055238095238110e+02
2.073666666666666742e+02,7.804379682539683927e+02
2.075000000000000000e+02,7.556320000000000618e+02
2.076333333333333258e+02,7.271149206349206224e+02
2.077666666666666799e+02,7.485723174603175494e+02
2.079000000000000057e+02,7.395925079365080137e+02
2.080333333333333314e+02,7.529010793650794540e+02
2.081666666666666572e+02,6.537554285714285243e+02
2.083000000000000114e+02,7.288501587301586824e+02
2.084333333333333371e+02,7.487565714285713057e+02
2.085666666666666629e+02,8.014486349206349587e+02
2.086999999999999886e+02,8.433127619047619419e+02
2.088333333333333428e+02,8.775646984126984762e+02
2.089666666666666686e+02,8.737081904761905662e+02
2.090999999999999943e+02,8.621078095238094647e+02
2.092333333333333201e+02,7.938516825396825425e+02
2.093666666666666742e+02,7.909076825396826962e+02
2.095000000000000000e+02,9.500929523809525108e+02
2.096333333333333258e+02,8.160680634920635157e+02
2.097666666666666799e+02,8.182537142857144090e+02
2.099000000000000057e+02,8.254657777777778165e+02
2.100333333333333314e+02,8.394483809523808304e+02
2.101666666666666572e+02,7.673937777777778138e+02
2.103000000000000114e+02,7.876038095238095593e+02
2.104333333333333371e+02,8.476524444444445407e+02
2.105666666666666629e+02,7.010232380952381845e+02
2.106999999999999886e+02,6.989165714285715012e+02
2.108333333333333428e+02,7.127415873015872876e+02
2.109666666666666686e+02,6.912763174603173866e+02
2.110999999999999943e+02,6.669808253968253666e+02
2.112333333333333201e+02,7.299213968253967550e+02
2.113666666666666742e+02,7.998721269841270214e+02
2.115000000000000000e+02,8.833499682539684272e+02
2.116333333333333258e+02,8.180392380952381473e+02
2.117666666666666799e+02,9.011055238095239019e+02
2.119000000000000057e+02,9.224370793650793985e+02
2.120333333333333314e+02,7.281615238095239420e+02
2.121666666666666572e+02,7.315297777777777810e+02
2.123000000000000114e+02,8.117271111111110713e+02
2.124333333333333371e+02,7.856379682539683245e+02
2.125666666666666629e+02,8.484212063492063862e+02
2.126999999999999886e+02,9.662091428571429788e+02
2.128333333333333428e+02,9.753751111111110959e+02
2.129666666666666686e+02,8.672240000000001601e+02
2.130999999999999943e+02,9.286128253968254285e+02
2.132333333333333201e+02,8.493376507936507096e+02
2.133666666666666742e+02,9.883928888888889333e+02
2.135000000000000000e+02,9.161946666666667625e+02
2.136333333333333258e+02,9.296236190476191723e+02
2.137666666666666799e+02,9.676044444444444252e+02
2.139000000000000057e+02,9.989173333333332039e+02
2.140333333333333314e+02,8.700346666666666806e+02
2.141666666666666572e+02,7.905404444444445744e+02
2.143000000000000114e+02,7.285372698412697900e+02
2.144333333333333371e+02,8.136151111111112186e+02
2.145666666666666629e+02,6.445085714285714857e+02
2.146999999999999886e+02,7.756558730158731123e+02
2.148333333333333428e+02,8.474275555555556139e+02
2.149666666666666686e+02,7.805052698412698646e+02
2.150999999999999943e+02,7.895462857142857729e+02
2.152333333333333201e+02,8.155947936507938039e+02
2.153666666666666742e+02,8.127147936507935810e+02
2.155000000000000000e+02,8.444454603174602880e+02
2.156333333333333258e+02,7.428900317460318092e+02
2.157666666666666799e+02,6.701390476190476875e+02
2.159000000000000057e+02,8.280723809523809678e+02
2.160333333333333314e+02,7.656497777777777856e+02
2.161666666666666572e+02,7.536025396825396001e+02
2.163000000000000114e+02,7.599857777777777983e+02
2.164333333333333371e+02,7.598518095238096066e+02
2.165666666666666629e+02,7.324217142857143017e+02
2.166999999999999886e+02,7.320766984126984198e+02
2.168333333333333428e+02,7.653231746031744933e+02
2.169666666666666686e+02,8.653617777777778883e+02
2.170999999999999943e+02,8.152764444444444507e+02
2.172333333333333201e+02,8.567988571428572868e+02
2.173666666666666742e+02,8.186835555555556994e+02
2.175000000000000000e+02,7.529178412698413467e+02
2.176333333333333258e+02,7.541357460317460664e+02
2.177666666666666799e+02,7.455012063492065408e+02
2.179000000000000057e+02,8.718777142857143190e+02
2.180333333333333314e+02,9.060810158730158719e+02
2.181666666666666572e+02,8.247617777777778656e+02
2.183000000000000114e+02,7.503329523809524062e+02
2.184333333333333371e+02,6.425535238095238810e+02
2.185666666666666629e+02,1.708253968253971422e+01
2.186999999999999886e+02,5.961142857142814222e+00
2.188333333333333428e+02,-5.406730158730161406e+01
2.189666666666666686e+02,-3.805155555555559488e+01
2.190999999999999943e+02,-2.035568253968254027e+01
2.192333333333333201e+02,-1.215111111111109565e+01
2.193666666666666742e+02,2.271111111111100200e+00
2.195000000000000000e+02,-4.269269841269842658e+01
2.196333333333333258e+02,-6.544533333333333758e+01
2.197666666666666799e+02,-1.383936507936509663e+01
2.199000000000000057e+02,-4.041777777777768144e+00
2.200333333333333314e+02,-1.253460317460278972e+00
2.201666666666666572e+02,1.756355555555558112e+01
2.203000000000000114e+02,-2.645841269841229249e+00
2.204333333333333371e+02,2.475682539682497740e+00
2.205666666666666629e+02,5.264613333333331866e+02
2.206999999999999886e+02,8.757442539682541565e+02
2.208333333333333428e+02,9.570773333333333994e+02
2.209666666666666686e+02,8.490237460317461000e+02
2.210999999999999943e+02,7.574820317460317938e+02
2.212333333333333201e+02,7.736341587301587879e+02
2.213666666666666742e+02,7.429225396825397638e+02
2.215000000000000000e+02,7.057961904761905316e+02
2.216333333333333258e+02,7.354365714285714830e+02
2.217666666666666799e+02,7.729634285714286079e+02
2.219000000000000057e+02,8.871172063492062989e+02
2.220333333333333314e+02,1.013963428571428608e+03
2.221666666666666572e+02,9.832375873015873822e+02
2.223000000000000114e+02,7.775794285714284797e+02
2.224333333333333371e+02,7.647625396825397956e+02
2.225666666666666629e+02,7.949456507936508842e+02
2.226999999999999886e+02,8.187230476190476338e+02
2.228333333333333428e+02,8.564436825396826407e+02
2.229666666666666686e+02,7.686165079365077872e+02
2.230999999999999943e+02,8.731120000000000800e+02
2.232333333333333201e+02,7.969000634920635093e+02
2.233666666666666742e+02,7.913965714285715194e+02
2.235000000000000000e+02,7.202035555555555675e+02
2.236333333333333258e+02,7.648589206349206506e+02
2.237666666666666799e+02,7.065688888888889778e+02
2.239000000000000057e+02,7.656817777777778247e+02
2.240333333333333314e+02,7.097931428571428114e+02
2.241666666666666572e+02,7.824417777777778156e+02
2.243000000000000114e+02,8.674132063492063480e+02
2.244333333333333371e+02,8.408878730158730832e+02
2.245666666666666629e+02,8.340140952380953649e+02
2.246999999999999886e+02,8.873569523809524071e+02
2.248333333333333428e+02,8.901031111111111613e+02
2.249666666666666686e+02,7.648862222222222726e+02
2.250999999999999943e+02,8.270775873015875277e+02
2.252333333333333201e+02,8.742138412698412822e+02
2.253666666666666742e+02,8.214913015873016775e+02
2.255000000000000000e+02,7.266227301587302918e+02
2.256333333333333258e+02,8.169438730158730095e+02
2.257666666666666799e+02,7.489313015873016184e+02
2.259000000000000057e+02,8.385923809523809496e+02
2.260333333333333314e+02,8.106222222222222626e+02
2.261666666666666572e+02,7.725017142857143426e+02
2.263000000000000114e+02,8.750893968253968751e+02
2.264333333333333371e+02,9.243827301587302827e+02
2.265666666666666629e+02,2.479446349206349964e+02
2.266999999999999886e+02,-1.546755555555553130e+01
2.268333333333333428e+02,-4.290069841269841788e+01
2.269666666666666686e+02,-4.642285714285711151e+01
2.270999999999999943e+02,5.470708571428572213e+02
2.272333333333333201e+02,8.085578412698413331e+02
2.273666666666666742e+02,8.076683174603175530e+02
2.275000000000000000e+02,8.505569523809524526e+02
2.276333333333333258e+02,8.800363174603174912e+02
2.277666666666666799e+02,8.070938412698413913e+02
2.279000000000000057e+02,6.342774603174603953e+02
2.280333333333333314e+02,-2.828317460317457588e+01
2.281666666666666572e+02,-7.275174603174581200e+00
2.283000000000000114e+02,-1.833980952380952800e+01
2.284333333333333371e+02,-9.990984126984130853e+00
2.285666666666666629e+02,5.333333333305878554e-03
2.286999999999999886e+02,3.264431746031743842e+01
2.288333333333333428e+02,-7.359999999999964793e+00
2.289666666666666686e+02,1.522539682539674644e+00
2.290999999999999943e+02,-9.682920634920652248e+00
2.292333333333333201e+02,-4.161053968253968094e+01
2.293666666666666742e+02,-2.184698412698415382e+01
2.295000000000000000e+02,-2.474577777777774301e+01
2.296333333333333258e+02,2.311733333333329909e+01
2.297666666666666799e+02,-2.871453968253971212e+01
2.299000000000000057e+02,2.009523809523762417e+00
2.300333333333333314e+02,-3.031479365079367483e+01
2.301666666666666572e+02,-4.326349206349209453e+01
2.303000000000000114e+02,-3.360965079365080754e+01
2.304333333333333371e+02,-5.334349206349223493e+00
2.305666666666666629e+02,-4.326844444444446935e+01
2.306999999999999886e+02,1.013206349206348023e+01
2.308333333333333428e+02,-8.479492063492077847e+00
2.309666666666666686e+02,-4.353853968253972795e+01
2.310999999999999943e+02,1.988520634920634933e+01
2.312333333333333201e+02,-6.860571428571484276e+00
2.313666666666666742e+02,-5.755301587301575594e+00
2.315000000000000000e+02,4.070946031746030513e+01
2.316333333333333258e+02,4.626222222222222769e+01
2.317666666666666799e+02,-2.471619047619083354e+00
2.319000000000000057e+02,1.619339682539682812e+01
2.320333333333333314e+02,3.610552380952381668e+01
2.321666666666666572e+02,-7.569650793650819054e+00
2.323000000000000114e+02,-1.913422222222220626e+01
2.324333333333333371e+02,-1.328685714285716202e+01
2.325666666666666629e+02,-7.657650793650806698e+00
2.326999999999999886e+02,-1.368482539682543120e+01
2.328333333333333428e+02,-2.372304761904763382e+01
2.329666666666666686e+02,2.567161904761906399e+01
2.330999999999999943e+02,6.650603174603175205e+01
2.332333333333333201e+02,-1.550742857142859066e+01
2.333666666666666742e+02,5.569650793650795961e+00
2.335000000000000000e+02,9.531047619047622987e+00
2.336333333333333258e+02,1.387314285714283102e+01
2.337666666666666799e+02,-1.438958730158731214e+01
2.339000000000000057e+02,2.187250793650792247e+01
2.340333333333333314e+02,-1.469066666666665455e+01
2.341666666666666572e+02,-3.073206349206346388e+01
2.343000000000000114e+02,9.900698412698442752e+00
2.344333333333333371e+02,2.154958730158730162e+01
2.345666666666666629e+02,1.167987301587299953e+01
2.346999999999999886e+02,2.069942857142855175e+01
2.348333333333333428e+02,6.666349206349205758e+01
2.349666666666666686e+02,4.858158730158730521e+01
2.350999999999999943e+02,1.169231746031746297e+02
2.352333333333333201e+02,7.525456507936509070e+02
2.353666666666666742e+02,7.357767619047618837e+02
2.355000000000000000e+02,8.679276190476190322e+01
2.356333333333333258e+02,1.086273015873016590e+01
2.357666666666666799e+02,-1.621346031746031713e+01
2.359000000000000057e+02,-2.537777777777774091e+01
2.360333333333333314e+02,-1.462501587301590078e+01
2.361666666666666572e+02,7.466285714285687547e+00
2.363000000000000114e+02,2.962704761904763018e+01
2.364333333333333371e+02,3.395504761904761182e+01
2.365666666666666629e+02,-2.830819047619048234e+01
2.366999999999999886e+02,-2.961701587301590877e+01
2.368333333333333428e+02,-2.218260317460317310e+01
2.369666666666666686e+02,3.638603174603173329e+01
2.370999999999999943e+02,-5.169676190476194222e+01
2.372333333333333201e+02,1.963174603174572042e+00
2.373666666666666742e+02,-6.824888888888863470e+00
2.375000000000000000e+02,3.497648253968254721e+02
2.376333333333333258e+02,8.035366349206349241e+02
2.377666666666666799e+02,6.794722539682541083e+02
2.379000000000000057e+02,7.314027936507936829e+02
2.380333333333333314e+02,7.448674285714286043e+02
2.381666666666666572e+02,7.845109841269841127e+02
2.383000000000000114e+02,7.594208253968254212e+02
2.384333333333333371e+02,7.672412698412700820e+02
2.385666666666666629e+02,8.226312380952381318e+02
2.386999999999999886e+02,7.796411428571428814e+02
2.388333333333333428e+02,7.693151746031745688e+02
2.389666666666666686e+02,7.609680000000000746e+02
2.390999999999999943e+02,6.213884444444444171e+02
2.392333333333333201e+02,-4.553142857142848499e+00
2.393666666666666742e+02,-3.240495238095238761e+01
2.395000000000000000e+02,-7.992253968253967855e+01
2.396333333333333258e+02,2.700497777777777628e+02
2.397666666666666799e+02,2.098640000000000043e+02
2.399000000000000057e+02,5.457005714285714930e+02
2.400333333333333314e+02,9.547299047619047769e+02
2.401666666666666572e+02,9.574543492063492067e+02
2.403000000000000114e+02,9.649549206349209385e+01
2.404333333333333371e+02,-6.268012698412697148e+01
2.405666666666666629e+02,-6.984812698412697785e+01
2.406999999999999886e+02,-5.511238095238095980e+01
2.408333333333333428e+02,-5.991860317460319152e+01
2.409666666666666686e+02,2.638641269841269832e+02
2.410999999999999943e+02,7.179235555555555948e+02
2.412333333333333201e+02,8.482063492063492731e+02
2.413666666666666742e+02,6.978123174603174448e+02
2.415000000000000000e+02,7.132426666666667643e+02
2.416333333333333258e+02,7.302726349206349141e+02
2.417666666666666799e+02,7.605065396825398238e+02
2.419000000000000057e+02,6.732640000000000100e+02
2.420333333333333314e+02,7.663230476190477702e+02
2.421666666666666572e+02,8.293320634920635257e+02
2.423000000000000114e+02,9.258086349206349723e+02
2.424333333333333371e+02,9.066929523809524198e+02
2.425666666666666629e+02,9.084166349206349196e+02
2.426999999999999886e+02,8.899387936507937411e+02
2.428333333333333428e+02,9.519624126984127770e+02
2.429666666666666686e+02,9.567908571428572486e+02
2.430999999999999943e+02,9.148152380952383282e+02
2.432333333333333201e+02,9.392101587301589234e+02
2.433666666666666742e+02,8.993676190476192005e+02
2.435000000000000000e+02,8.836055873015875477e+02
2.436333333333333258e+02,8.206718730158731887e+02
2.437666666666666799e+02,8.689547936507938175e+02
2.439000000000000057e+02,8.584665396825396328e+02
2.440333333333333314e+02,7.912670476190476165e+02
2.441666666666666572e+02,8.770708571428571076e+02
2.443000000000000114e+02,9.240242539682540155e+02
2.444333333333333371e+02,1.132908317460317676e+03
2.445666666666666629e+02,9.299381587301587615e+02
2.446999999999999886e+02,9.891560634920635948e+02
2.448333333333333428e+02,7.988264126984126960e+02
2.449666666666666686e+02,8.435662222222222226e+02
2.450999999999999943e+02,9.712534603174602807e+02
2.452333333333333201e+02,9.287805714285714203e+02
2.453666666666666742e+02,9.860392380952381473e+02
2.455000000000000000e+02,9.366250158730159683e+02
2.456333333333333258e+02,9.719300317460317729e+02
2.457666666666666799e+02,9.260989206349205460e+02
2.459000000000000057e+02,7.845705396825396747e+02
2.460333333333333314e+02,8.362695873015873076e+02
2.461666666666666572e+02,8.600519365079364889e+02
2.463000000000000114e+02,7.434111746031745724e+02
2.464333333333333371e+02,6.991818412698412430e+02
2.465666666666666629e+02,7.351922539682539082e+02
2.466999999999999886e+02,8.210660317460317401e+02
2.468333333333333428e+02,7.908364444444443961e+02
2.469666666666666686e+02,8.229231746031746297e+02
2.470999999999999943e+02,7.242186666666666497e+02
2.472333333333333201e+02,1.044864507936508062e+03
2.473666666666666742e+02,9.276566349206349287e+02
2.475000000000000000e+02,7.416208253968254667e+02
2.476333333333333258e+02,7.599843809523810023e+02
2.477666666666666799e+02,7.517266031746032695e+02
2.479000000000000057e+02,8.111287619047620865e+02
2.480333333333333314e+02,7.181229206349206606e+02
2.481666666666666572e+02,8.216199365079365862e+02
2.483000000000000114e+02,7.806353015873016830e+02
2.484333333333333371e+02,7.335273650793650404e+02
2.485666666666666629e+02,7.431297777777778037e+02
2.486999999999999886e+02,7.406344126984129161e+02
2.488333333333333428e+02,7.894954920634920654e+02
2.489666666666666686e+02,8.589112380952382182e+02
2.490999999999999943e+02,6.430157460317460618e+02
2.492333333333333201e+02,8.105442539682539973e+02
2.493666666666666742e+02,7.362346666666666124e+02
2.495000000000000000e+02,7.145213968253967778e+02
2.496333333333333258e+02,7.289761269841269495e+02
2.497666666666666799e+02,7.043509841269841445e+02
2.499000000000000057e+02,7.804739047619049188e+02


==> exponentialdecay_from_all.csv <==
-2.967000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.942000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.917000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.892000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.867000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.842000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.817000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.792000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.767000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.742000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.717000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.692000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.667000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.642000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.617000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.592000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.567000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.542000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.517000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.492000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.467000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.442000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.417000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.392000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.367000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.342000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.317000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.292000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.267000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.242000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.217000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.192000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.167000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.142000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.117000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.092000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.067000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.042000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-2.017000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.992000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.967000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.942000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.917000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.892000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.867000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.842000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.817000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.792000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.767000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.742000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.717000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.692000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.667000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.642000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.617000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.591999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.566999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.541999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.516999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.491999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.466999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.441999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.416999999999999993e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.392000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.367000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.342000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.317000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.292000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.267000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.242000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.217000000000000171e+01,0.000000000000000000e+00,0.000000000000000000e+00
-1.192000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.167000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.142000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.117000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.092000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.067000000000000171e+01,2.403846153846153980e-03,6.359979113136034375e-03
-1.042000000000000171e+01,7.000674763832658715e-03,9.050941971768828448e-03
-1.017000000000000171e+01,7.000674763832658715e-03,9.050941971768828448e-03
-9.920000000000001705e+00,7.000674763832658715e-03,9.050941971768828448e-03
-9.670000000000001705e+00,7.000674763832658715e-03,9.050941971768828448e-03
-9.420000000000001705e+00,7.000674763832658715e-03,9.050941971768828448e-03
-9.170000000000001705e+00,7.000674763832658715e-03,9.050941971768828448e-03
-8.920000000000001705e+00,7.000674763832658715e-03,9.050941971768828448e-03
-8.670000000000001705e+00,1.159750337381916345e-02,1.317511751734005802e-02
-8.420000000000001705e+00,2.091131311588113884e-02,1.462552546391673002e-02
-8.170000000000001705e+00,3.178087833327244288e-02,1.066557901627121496e-02
-7.920000000000001705e+00,3.418472448711859513e-02,1.364999884178833001e-02
-7.670000000000001705e+00,3.658857064096475431e-02,1.843336729000900204e-02
-7.420000000000001705e+00,4.662018185964690586e-02,2.653724915325377312e-02
-7.170000000000001705e+00,4.662018185964690586e-02,2.653724915325377312e-02
-6.920000000000001705e+00,4.881316431578725662e-02,2.764517270144964400e-02
-6.670000000000001705e+00,5.319912922806795813e-02,2.790185926906176006e-02
-6.420000000000001705e+00,6.103775799060976587e-02,3.490832642852675222e-02
-6.170000000000001705e+00,6.323074044675013050e-02,3.374076909665989221e-02
-5.920000000000001705e+00,6.803843275444243499e-02,4.244663005731395822e-02
-5.670000000000001705e+00,7.503910751827508330e-02,4.567715563657762795e-02
-5.420000000000001705e+00,8.559512758516471531e-02,5.460962128098768853e-02
-5.170000000000001705e+00,9.510232995563938641e-02,5.483754741864291238e-02
-4.920000000000001705e+00,9.781972125998722456e-02,5.701640390799755931e-02
-4.670000000000001705e+00,1.127791773084506621e-01,6.368290367489229387e-02
-4.420000000000001705e+00,1.226173958987201162e-01,5.904899367331866572e-02
-4.170000000000001705e+00,1.297382231846417322e-01,5.311597029968399830e-02
-3.920000000000001705e+00,1.346485969451299280e-01,5.502249901928313314e-02
-3.670000000000001705e+00,1.368415794012702580e-01,5.485620157227103638e-02
-3.420000000000001705e+00,1.663387641027855024e-01,6.052304811675728036e-02
-3.170000000000001705e+00,1.758459664732601735e-01,6.588072615167978041e-02
-2.920000000000001705e+00,2.064652089775141364e-01,9.094568984725162619e-02
-2.670000000000001705e+00,2.274617324768980486e-01,9.454188534047903991e-02
-2.420000000000001705e+00,2.637312571752470913e-01,1.010018584105944750e-01
-2.170000000000001705e+00,3.099940951245406806e-01,8.833107517265877118e-02
-1.920000000000001705e+00,3.538441957025459383e-01,7.728912435497758970e-02
-1.670000000000001705e+00,4.018488473660962179e-01,7.683341815426447674e-02
-1.420000000000001705e+00,4.612474730952452195e-01,8.476088830098615912e-02
-1.170000000000001705e+00,5.466483431475767096e-01,9.013881688592659258e-02
-9.200000000000017053e-01,6.419223739287639452e-01,8.067660208623894658e-02
-6.700000000000017053e-01,7.044981395559953841e-01,8.370867709082704944e-02
-4.200000000000017053e-01,8.206102433467399315e-01,4.791278186918417753e-02
-1.700000000000017053e-01,9.886133603238866918e-01,2.003786583699836144e-02
7.999999999999829470e-02,9.929245283018867108e-01,1.313151972365570949e-02
3.299999999999982947e-01,9.341251083552258860e-01,1.987875392980280667e-02
5.799999999999982947e-01,8.902557031105560181e-01,3.580429525411928798e-02
8.299999999999982947e-01,8.529391943131634513e-01,4.132338629349430192e-02
1.079999999999998295e+00,8.072182362813704604e-01,3.385552294246631927e-02
1.329999999999998295e+00,7.910239042975648616e-01,4.533461555217951910e-02
1.579999999999998295e+00,7.686595171591501519e-01,6.332417613008732571e-02
1.829999999999998295e+00,7.181308668196647593e-01,6.721845545792165533e-02
2.079999999999998295e+00,6.946103446443456786e-01,4.382096551674053569e-02
2.329999999999998295e+00,6.758068036011021240e-01,5.563680634987669404e-02
2.579999999999998295e+00,6.550315572486461457e-01,5.380817897053978560e-02
2.829999999999998295e+00,6.221343986741638687e-01,4.881499481876128838e-02
3.079999999999998295e+00,5.955479979054091322e-01,4.970383968385828216e-02
3.329999999999998295e+00,5.668434116147945678e-01,5.898586223926518407e-02
3.579999999999998295e+00,5.501127005056023478e-01,6.205829097908040215e-02
3.829999999999998295e+00,5.432027369173865194e-01,6.819040445509585990e-02
4.079999999999998295e+00,5.355749718525505410e-01,6.103950823339275578e-02
4.329999999999998295e+00,5.206329868733802213e-01,5.649579023654591886e-02
4.579999999999998295e+00,5.087219383490593216e-01,6.353803787501761946e-02
4.829999999999998295e+00,4.898102150609058847e-01,6.521738813443918314e-02
5.079999999999998295e+00,4.829002514726901119e-01,6.858875882803876223e-02
5.329999999999998295e+00,4.572820939045410538e-01,5.674427289156049742e-02
5.579999999999998295e+00,4.411784730963522749e-01,6.347212431379160857e-02
5.829999999999998295e+00,4.162048768984998315e-01,7.461580998060708680e-02
6.079999999999998295e+00,4.107700942898041552e-01,7.543535453448403649e-02
6.329999999999998295e+00,4.031423292249681767e-01,7.566092672370391958e-02
6.579999999999998295e+00,3.905867193303508289e-01,7.970831972658416753e-02
6.829999999999998295e+00,3.905867193303508289e-01,7.970831972658416753e-02
7.079999999999998295e+00,3.761691431993879342e-01,8.846845801627348238e-02
7.329999999999998295e+00,3.683305144368461681e-01,9.480557796783124769e-02
7.579999999999998295e+00,3.540609753464876164e-01,9.367720352147024254e-02
7.829999999999998295e+00,3.326411676237353010e-01,8.738769331264789608e-02
8.079999999999998295e+00,3.228029490334658469e-01,8.321634084201239012e-02
8.329999999999998295e+00,3.037885442925165047e-01,7.281559140804264030e-02
8.579999999999998295e+00,3.013846981386703594e-01,6.770632631253974132e-02
8.829999999999998295e+00,2.943840233748377111e-01,5.644838933685695365e-02
9.079999999999998295e+00,2.874287041988134450e-01,5.320242807925762429e-02
9.329999999999998295e+00,2.804280294349807967e-01,4.323251231438693387e-02
9.579999999999998295e+00,2.734273546711480929e-01,4.145636668551330034e-02
9.829999999999998295e+00,2.687103735390726222e-01,3.778750012467139985e-02
1.007999999999999829e+01,2.617550543630484117e-01,3.212191646059801148e-02
1.032999999999999829e+01,2.477537048353830318e-01,4.744321170029611179e-02
1.057999999999999829e+01,2.406782331372698258e-01,4.283993669413228844e-02
1.082999999999999829e+01,2.352434505285742050e-01,4.269130132840696923e-02
1.107999999999999829e+01,2.278090780921508962e-01,4.276284209832387218e-02
1.132999999999999829e+01,2.150600755691209065e-01,5.105134952807575260e-02
1.157999999999999829e+01,2.150600755691209065e-01,5.105134952807575260e-02
1.182999999999999829e+01,2.075349919570807777e-01,5.329617388089272212e-02
1.207999999999999829e+01,2.053420095009404200e-01,5.052959036005204296e-02
1.232999999999999829e+01,2.029381633470942747e-01,4.781768854276721714e-02
1.257999999999999829e+01,1.829202964975384094e-01,5.086799760630954237e-02
1.282999999999999829e+01,1.829202964975384094e-01,5.086799760630954237e-02
1.307999999999999829e+01,1.780099227370502413e-01,5.168426579583194208e-02
1.332999999999999829e+01,1.780099227370502413e-01,5.168426579583194208e-02
1.357999999999999829e+01,1.660814031434363069e-01,4.675726741139408366e-02
1.382999999999999829e+01,1.660814031434363069e-01,4.675726741139408366e-02
1.407999999999999829e+01,1.542435947254391926e-01,3.924122640315753918e-02
1.432999999999999829e+01,1.518397485715930473e-01,4.312308919021019121e-02
1.457999999999999829e+01,1.518397485715930473e-01,4.312308919021019121e-02
1.482999999999999829e+01,1.494359024177469020e-01,4.240222111069130717e-02
1.507999999999999829e+01,1.403329563733907159e-01,4.112853812687315702e-02
1.532999999999999829e+01,1.335431453072638552e-01,3.179598097717101918e-02
1.557999999999999829e+01,1.171259793485733558e-01,3.470887835686110867e-02
1.582999999999999829e+01,1.100051520626517121e-01,3.786731267932454820e-02
1.607999999999999829e+01,1.072877607583039017e-01,3.707549429564807597e-02
1.632999999999999829e+01,1.025707796262284310e-01,3.722223755565624154e-02
1.657999999999999829e+01,1.025707796262284310e-01,3.722223755565624154e-02
1.682999999999999829e+01,9.766040586574024907e-02,3.861063356176926836e-02
1.707999999999999829e+01,9.053957857981863311e-02,3.780161734657434131e-02
1.732999999999999829e+01,8.594274996983213011e-02,3.702085502863834005e-02
1.757999999999999829e+01,8.134592135984561323e-02,3.690151088264517765e-02
1.782999999999999829e+01,7.674909274985912411e-02,4.301002786106083997e-02
1.807999999999999829e+01,6.983912916164329576e-02,4.609082484831986126e-02
1.832999999999999829e+01,6.983912916164329576e-02,4.609082484831986126e-02
1.857999999999999829e+01,6.983912916164329576e-02,4.609082484831986126e-02
1.882999999999999829e+01,6.524230055165679276e-02,4.092936135495808814e-02
1.907999999999999829e+01,6.283845439781064746e-02,4.073701482111216632e-02
1.932999999999999829e+01,6.283845439781064746e-02,4.073701482111216632e-02
1.957999999999999829e+01,5.812147326573516987e-02,4.225011068689112775e-02
1.982999999999999829e+01,5.592849080959481911e-02,3.818482391006228216e-02
2.007999999999999829e+01,5.373550835345446836e-02,3.461817600295439418e-02
2.032999999999999829e+01,5.373550835345446836e-02,3.461817600295439418e-02
2.057999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.082999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.107999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.132999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.157999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.182999999999999829e+01,5.154252589731411760e-02,3.171882487170263332e-02
2.207999999999999829e+01,4.682554476523864695e-02,3.468551934959886868e-02
2.232999999999999829e+01,4.682554476523864695e-02,3.468551934959886868e-02
2.257999999999999829e+01,4.682554476523864695e-02,3.468551934959886868e-02
2.282999999999999829e+01,4.682554476523864695e-02,3.468551934959886868e-02
2.307999999999999829e+01,4.463256230909829619e-02,3.251754740175818309e-02
2.332999999999999829e+01,4.463256230909829619e-02,3.251754740175818309e-02
2.357999999999999829e+01,4.463256230909829619e-02,3.251754740175818309e-02
2.382999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.407999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.432999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.457999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.482999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.507999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.532999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.557999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.582999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.607999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.632999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.657999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.682999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.707999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.732999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.757999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.782999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.807999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.832999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.857999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.882999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.907999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.932999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.957999999999999829e+01,4.243957985295794544e-02,3.128937414268514322e-02
2.982999999999999829e+01,3.460095109041613770e-02,2.290733215839110826e-02
3.007999999999999829e+01,3.240796863427578695e-02,2.516390024524241265e-02


==> exponentialdecay_from_all_fit_deep.csv <==
-4.334334334338052486e-03,1.000636338142130377e+00
5.547547547547182489e-02,9.918918963874008288e-01
1.152852852852817023e-01,9.832255705070582774e-01
1.750950950950915797e-01,9.746366626761292506e-01
2.349049049049014570e-01,9.661244813034532974e-01
2.947147147147113344e-01,9.576883409759938681e-01
3.545245245245212118e-01,9.493275624036483507e-01
4.143343343343310892e-01,9.410414723645508239e-01
4.741441441441409665e-01,9.328294036508627540e-01
5.339539539539508439e-01,9.246906950150488580e-01
5.937637637637607213e-01,9.166246911166323619e-01
6.535735735735705987e-01,9.086307424694262114e-01
7.133833833833804761e-01,9.007082053892354612e-01
7.731931931931903534e-01,8.928564419420264020e-01
8.330030030030002308e-01,8.850748198925600940e-01
8.928128128128101082e-01,8.773627126534830900e-01
9.526226226226199856e-01,8.697194992348742382e-01
1.012432432432429863e+00,8.621445641942414584e-01
1.072242242242239740e+00,8.546372975869653832e-01
1.132052052052049618e+00,8.471970949171857557e-01
1.191861861861859495e+00,8.398233570891269206e-01
1.251671671671669372e+00,8.325154903588570798e-01
1.311481481481479250e+00,8.252729062864800902e-01
1.371291291291289127e+00,8.180950216887523663e-01
1.431101101101099005e+00,8.109812585921249983e-01
1.490910910910908882e+00,8.039310441862043133e-01
1.550720720720718759e+00,7.969438107776278812e-01
1.610530530530528637e+00,7.900189957443535249e-01
1.670340340340338514e+00,7.831560414903563361e-01
1.730150150150148392e+00,7.763543954007295911e-01
1.789959959959958269e+00,7.696135097971880112e-01
1.849769769769768146e+00,7.629328418939672618e-01
1.909579579579578024e+00,7.563118537541192454e-01
1.969389389389387901e+00,7.497500122461953076e-01
2.029199199199197778e+00,7.432467890013182421e-01
2.089009009009011208e+00,7.368016603706374346e-01
2.148818818818817533e+00,7.304141073831650344e-01
2.208628628628630963e+00,7.240836157039839405e-01
2.268438438438437288e+00,7.178096755928380368e-01
2.328248248248250718e+00,7.115917818630819180e-01
2.388058058058057043e+00,7.054294338410076470e-01
2.447867867867863367e+00,6.993221353255253403e-01
2.507677677677676797e+00,6.932693945482099052e-01
2.567487487487483122e+00,6.872707241337061568e-01
2.627297297297296552e+00,6.813256410604784374e-01
2.687107107107102877e+00,6.754336666219239449e-01
2.746916916916916307e+00,6.695943263878202378e-01
2.806726726726722632e+00,6.638071501661289009e-01
2.866536536536536062e+00,6.580716719651301672e-01
2.926346346346342386e+00,6.523874299559057066e-01
2.986156156156155816e+00,6.467539664351454887e-01
3.045965965965962141e+00,6.411708277882995910e-01
3.105775775775775571e+00,6.356375644530454228e-01
3.165585585585581896e+00,6.301537308830952311e-01
3.225395395395395326e+00,6.247188855123140261e-01
3.285205205205201651e+00,6.193325907191694624e-01
3.345015015015015081e+00,6.139944127914882532e-01
3.404824824824821405e+00,6.087039218915389904e-01
3.464634634634634835e+00,6.034606920214152792e-01
3.524444444444441160e+00,5.982643009887392838e-01
3.584254254254254590e+00,5.931143303726609251e-01
3.644064064064060915e+00,5.880103654901707166e-01
3.703873873873874345e+00,5.829519953627047002e-01
3.763683683683680670e+00,5.779388126830560246e-01
3.823493493493494100e+00,5.729704137825734067e-01
3.883303303303300424e+00,5.680463985986625719e-01
3.943113113113113855e+00,5.631663706425665827e-01
4.002922922922920179e+00,5.583299369674457058e-01
4.062732732732726504e+00,5.535367081367325026e-01
4.122542542542539934e+00,5.487862981927755790e-01
4.182352352352346259e+00,5.440783246257629990e-01
4.242162162162159689e+00,5.394124083429189254e-01
4.301971971971966013e+00,5.347881736379817008e-01
4.361781781781779443e+00,5.302052481609488277e-01
4.421591591591585768e+00,5.256632628880973934e-01
4.481401401401399198e+00,5.211618520922666198e-01
4.541211211211205523e+00,5.167006533134127499e-01
4.601021021021018953e+00,5.122793073294191757e-01
4.660830830830825278e+00,5.078974581271753497e-01
4.720640640640638708e+00,5.035547528739061640e-01
4.780450450450445032e+00,4.992508418887655619e-01
4.840260260260258462e+00,4.949853786146752865e-01
4.900070070070064787e+00,4.907580195904238662e-01
4.959879879879878217e+00,4.865684244230069067e-01
5.019689689689684542e+00,4.824162557602213464e-01
5.079499499499497972e+00,4.783011792634982995e-01
5.139309309309304297e+00,4.742228635809850323e-01
5.199119119119117727e+00,4.701809803208604199e-01
5.258928928928924051e+00,4.661752040248956508e-01
5.318738738738737482e+00,4.622052121422451920e-01
5.378548548548543806e+00,4.582706850034769519e-01
5.438358358358357236e+00,4.543713057948294276e-01
5.498168168168163561e+00,4.505067605327042757e-01
5.557977977977976991e+00,4.466767380383808161e-01
5.617787787787783316e+00,4.428809299129627952e-01
5.677597597597596746e+00,4.391190305125422522e-01
5.737407407407403070e+00,4.353907369235920366e-01
5.797217217217216501e+00,4.316957489385712110e-01
5.857027027027022825e+00,4.280337690317557731e-01
5.916836836836836255e+00,4.244045023352775448e-01
5.976646646646642580e+00,4.208076566153845510e-01
6.036456456456456010e+00,4.172429422489067341e-01
6.096266266266262335e+00,4.137100721999383834e-01
6.156076076076075765e+00,4.102087619967218490e-01
6.215885885885882089e+00,4.067387297087455833e-01
6.275695695695695520e+00,4.032996959240385260e-01
6.335505505505501844e+00,3.998913837266753757e-01
6.395315315315315274e+00,3.965135186744752072e-01
6.455125125125121599e+00,3.931658287769067561e-01
6.514934934934935029e+00,3.898480444731835526e-01
6.574744744744741354e+00,3.865598986105621138e-01
6.634554554554554784e+00,3.833011264228270432e-01
6.694364364364361109e+00,3.800714655089749150e-01
6.754174174174174539e+00,3.768706558120821781e-01
6.813983983983980863e+00,3.736984395983682927e-01
6.873793793793794293e+00,3.705545614364391116e-01
6.933603603603600618e+00,3.674387681767228298e-01
6.993413413413414048e+00,3.643508089310824594e-01
7.053223223223220373e+00,3.612904350526174313e-01
7.113033033033026697e+00,3.582574001156390020e-01
7.172842842842840128e+00,3.552514598958295688e-01
7.232652652652646452e+00,3.522723723505776783e-01
7.292462462462459882e+00,3.493198975994865063e-01
7.352272272272266207e+00,3.463937979050608629e-01
7.412082082082079637e+00,3.434938376535614513e-01
7.471891891891885962e+00,3.406197833360357641e-01
7.531701701701699392e+00,3.377714035295130146e-01
7.591511511511505716e+00,3.349484688783717634e-01
7.651321321321319147e+00,3.321507520758700815e-01
7.711131131131125471e+00,3.293780278458443567e-01
7.770940940940938901e+00,3.266300729245673606e-01
7.830750750750745226e+00,3.239066660427735722e-01
7.890560560560558656e+00,3.212075879078393759e-01
7.950370370370364981e+00,3.185326211861280177e-01
8.010180180180178411e+00,3.158815504854869949e-01
8.069989989989984736e+00,3.132541623379068163e-01
8.129799799799798166e+00,3.106502451823299760e-01
8.189609609609604490e+00,3.080695893476179670e-01
8.249419419419417920e+00,3.055119870356661771e-01
8.309229229229224245e+00,3.029772323046734384e-01
8.369039039039037675e+00,3.004651210525578486e-01
8.428848848848844000e+00,2.979754510005235835e-01
8.488658658658657430e+00,2.955080216767716483e-01
8.548468468468463755e+00,2.930626344003590122e-01
8.608278278278277185e+00,2.906390922651992947e-01
8.668088088088083509e+00,2.882372001242087256e-01
8.727897897897896939e+00,2.858567645735913820e-01
8.787707707707703264e+00,2.834975939372677001e-01
8.847517517517516694e+00,2.811594982514383223e-01
8.907327327327323019e+00,2.788422892492902205e-01
8.967137137137136449e+00,2.765457803458351571e-01
9.026946946946942774e+00,2.742697866228870907e-01
9.086756756756756204e+00,2.720141248141711987e-01
9.146566566566562528e+00,2.697786132905680700e-01
9.206376376376375958e+00,2.675630720454875711e-01
9.266186186186182283e+00,2.653673226803754392e-01
9.325995995995995713e+00,2.631911883903475524e-01
9.385805805805802038e+00,2.610344939499541494e-01
9.445615615615615468e+00,2.588970656990695618e-01
9.505425425425421793e+00,2.567787315289097316e-01
9.565235235235235223e+00,2.546793208681727982e-01
9.625045045045041547e+00,2.525986646693056947e-01
9.684854854854854977e+00,2.505365953948907043e-01
9.744664664664661302e+00,2.484929470041565835e-01
9.804474474474474732e+00,2.464675549396074528e-01
9.864284284284281057e+00,2.444602561137735053e-01
9.924094094094094487e+00,2.424708888960778741e-01
9.983903903903900812e+00,2.404992930998230416e-01
1.004371371371371424e+01,2.385453099692912138e-01
1.010352352352352057e+01,2.366087821669622671e-01
1.016333333333332689e+01,2.346895537608436333e-01
1.022314314314314032e+01,2.327874702119148709e-01
1.028295295295294665e+01,2.309023783616846182e-01
1.034276276276276008e+01,2.290341264198565430e-01
1.040257257257256640e+01,2.271825639521088402e-01
1.046238238238237983e+01,2.253475418679790343e-01
1.052219219219218616e+01,2.235289124088609691e-01
1.058200200200199959e+01,2.217265291361053547e-01
1.064181181181180591e+01,2.199402469192298371e-01
1.070162162162161934e+01,2.181699219242312915e-01
1.076143143143142566e+01,2.164154116020058916e-01
1.082124124124123909e+01,2.146765746768690142e-01
1.088105105105104542e+01,2.129532711351812546e-01
1.094086086086085885e+01,2.112453622140726683e-01
1.100067067067066517e+01,2.095527103902710686e-01
1.106048048048047860e+01,2.078751793690267191e-01
1.112029029029028493e+01,2.062126340731394447e-01
1.118010010010009836e+01,2.045649406320802222e-01
1.123990990990990468e+01,2.029319663712135791e-01
1.129971971971971811e+01,2.013135798011126687e-01
1.135952952952952444e+01,1.997096506069731825e-01
1.141933933933933787e+01,1.981200496381186060e-01
1.147914914914914419e+01,1.965446488976025363e-01
1.153895895895895762e+01,1.949833215319004276e-01
1.159876876876876395e+01,1.934359418206968162e-01
1.165857857857857738e+01,1.919023851667606417e-01
1.171838838838838370e+01,1.903825280859139102e-01
1.177819819819819713e+01,1.888762481970871765e-01
1.183800800800800346e+01,1.873834242124666483e-01
1.189781781781781689e+01,1.859039359277264714e-01
1.195762762762762321e+01,1.844376642123512489e-01
1.201743743743743664e+01,1.829844910000418545e-01
1.207724724724724297e+01,1.815442992792101751e-01
1.213705705705705640e+01,1.801169730835556759e-01
1.219686686686686272e+01,1.787023974827289807e-01
1.225667667667667615e+01,1.773004585730762472e-01
1.231648648648648248e+01,1.759110434684687807e-01
1.237629629629629591e+01,1.745340402912118893e-01
1.243610610610610223e+01,1.731693381630377282e-01
1.249591591591591566e+01,1.718168271961758864e-01
1.255572572572572199e+01,1.704763984845064084e-01
1.261553553553553542e+01,1.691479440947891988e-01
1.267534534534534174e+01,1.678313570579742786e-01
1.273515515515515517e+01,1.665265313605873432e-01
1.279496496496496150e+01,1.652333619361945893e-01
1.285477477477477493e+01,1.639517446569414283e-01
1.291458458458458125e+01,1.626815763251691360e-01
1.297439439439439468e+01,1.614227546651040013e-01
1.303420420420420101e+01,1.601751783146231900e-01
1.309401401401401444e+01,1.589387468170917472e-01
1.315382382382382076e+01,1.577133606132747889e-01
1.321363363363362708e+01,1.564989210333198599e-01
1.327344344344344051e+01,1.552953302888123999e-01
1.333325325325324684e+01,1.541024914649019306e-01
1.339306306306306027e+01,1.529203085124975769e-01
1.345287287287286659e+01,1.517486862405350023e-01
1.351268268268268002e+01,1.505875303083103744e-01
1.357249249249248635e+01,1.494367472178851908e-01
1.363230230230229978e+01,1.482962443065564684e-01
1.369211211211210610e+01,1.471659297393964061e-01
1.375192192192191953e+01,1.460457125018567726e-01
1.381173173173172586e+01,1.449355023924414620e-01
1.387154154154153929e+01,1.438352100154419166e-01
1.393135135135134561e+01,1.427447467737402165e-01
1.399116116116115904e+01,1.416640248616739539e-01
1.405097097097096537e+01,1.405929572579671105e-01
1.411078078078077880e+01,1.395314577187218852e-01
1.417059059059058512e+01,1.384794407704751096e-01
1.423040040040039855e+01,1.374368217033150597e-01
1.429021021021020488e+01,1.364035165640613556e-01
1.435002002002001831e+01,1.353794421495038702e-01
1.440982982982982463e+01,1.343645159997041705e-01
1.446963963963963806e+01,1.333586563913546630e-01
1.452944944944944439e+01,1.323617823311992736e-01
1.458925925925925782e+01,1.313738135495105819e-01
1.464906906906906414e+01,1.303946704936273515e-01
1.470887887887887757e+01,1.294242743215480718e-01
1.476868868868868390e+01,1.284625468955832572e-01
1.482849849849849733e+01,1.275094107760628148e-01
1.488830830830830365e+01,1.265647892151014475e-01
1.494811811811811708e+01,1.256286061504177654e-01
1.500792792792792341e+01,1.247007861992107530e-01
1.506773773773773684e+01,1.237812546520887791e-01
1.512754754754754316e+01,1.228699374670547406e-01
1.518735735735735659e+01,1.219667612635433884e-01
1.524716716716716292e+01,1.210716533165134279e-01
1.530697697697697635e+01,1.201845415505906345e-01
1.536678678678678267e+01,1.193053545342651484e-01
1.542659659659659610e+01,1.184340214741389230e-01
1.548640640640640243e+01,1.175704722092261734e-01
1.554621621621621586e+01,1.167146372053029652e-01
1.560602602602602218e+01,1.158664475493091234e-01
1.566583583583583561e+01,1.150258349437984357e-01
1.572564564564564193e+01,1.141927317014401200e-01
1.578545545545545536e+01,1.133670707395676019e-01
1.584526526526526169e+01,1.125487855747777932e-01
1.590507507507507512e+01,1.117378103175769438e-01
1.596488488488488144e+01,1.109340796670759965e-01
1.602469469469469487e+01,1.101375289057315854e-01
1.608450450450450120e+01,1.093480938941356062e-01
1.614431431431431463e+01,1.085657110658499874e-01
1.620412412412412095e+01,1.077903174222890337e-01
1.626393393393392728e+01,1.070218505276457899e-01
1.632374374374374071e+01,1.062602485038651318e-01
1.638355355355354703e+01,1.055054500256613764e-01
1.644336336336336046e+01,1.047573943155797743e-01
1.650317317317316679e+01,1.040160211391032846e-01
1.656298298298298022e+01,1.032812707998016361e-01
1.662279279279278654e+01,1.025530841345252964e-01
1.668260260260259997e+01,1.018314025086407559e-01
1.674241241241240630e+01,1.011161678113100121e-01
1.680222222222221973e+01,1.004073224508106321e-01
1.686203203203202605e+01,9.970480934989901789e-02
1.692184184184183948e+01,9.900857194121384652e-02
1.698165165165164581e+01,9.831855416272194947e-02
1.704146146146145924e+01,9.763470045320331303e-02
1.710127127127126556e+01,9.695695574777783710e-02
1.716108108108107899e+01,9.628526547347095177e-02
1.722089089089088532e+01,9.561957554481985422e-02
1.728070070070069875e+01,9.495983235951785395e-02
1.734051051051050507e+01,9.430598279409881102e-02
1.740032032032031850e+01,9.365797419965904425e-02
1.746013013013012483e+01,9.301575439761852748e-02
1.751993993993993826e+01,9.237927167551879259e-02
1.757974974974974458e+01,9.174847478285949598e-02
1.763955955955955801e+01,9.112331292697120610e-02
1.769936936936936434e+01,9.050373576892600802e-02
1.775917917917917777e+01,8.988969341948353786e-02
1.781898898898898409e+01,8.928113643507443187e-02
1.787879879879879752e+01,8.867801581381851150e-02
1.793860860860860384e+01,8.808028299157963370e-02
1.799841841841841728e+01,8.748788983805466657e-02
1.805822822822822360e+01,8.690078865289849186e-02
1.811803803803803703e+01,8.631893216188261941e-02
1.817784784784784335e+01,8.574227351308913447e-02
1.823765765765765678e+01,8.517076627313753534e-02
1.829746746746746311e+01,8.460436442344639041e-02
1.835727727727727654e+01,8.404302235652733044e-02
1.841708708708708286e+01,8.348669487231327735e-02
1.847689689689689629e+01,8.293533717451820331e-02
1.853670670670670262e+01,8.238890486703065452e-02
1.859651651651651605e+01,8.184735395033843064e-02
1.865632632632632237e+01,8.131064081798622389e-02
1.871613613613613580e+01,8.077872225306370613e-02
1.877594594594594213e+01,8.025155542472624248e-02
1.883575575575575556e+01,7.972909788474560888e-02
1.889556556556556188e+01,7.921130756409251739e-02
1.895537537537537531e+01,7.869814276954856247e-02
1.901518518518518164e+01,7.818956218034955885e-02
1.907499499499499507e+01,7.768552484485789777e-02
1.913480480480480139e+01,7.718599017726551770e-02
1.919461461461461482e+01,7.669091795432533831e-02
1.925442442442442115e+01,7.620026831211298979e-02
1.931423423423423458e+01,7.571400174281635309e-02
1.937404404404404090e+01,7.523207909155493756e-02
1.943385385385384723e+01,7.475446155322651443e-02
1.949366366366366066e+01,7.428111066938272722e-02
1.955347347347346698e+01,7.381198832513249930e-02
1.961328328328328041e+01,7.334705674607266968e-02
1.967309309309308674e+01,7.288627849524662028e-02
1.973290290290290017e+01,7.242961647012953474e-02
1.979271271271270649e+01,7.197703389964110743e-02
1.985252252252251992e+01,7.152849434118449534e-02
1.991233233233232625e+01,7.108396167771201257e-02
1.997214214214213968e+01,7.064340011481681780e-02
2.003195195195194600e+01,7.020677417785090024e-02
2.009176176176175943e+01,6.977404870906836476e-02
2.015157157157156576e+01,6.934518886479472399e-02
2.021138138138137919e+01,6.892016011262096231e-02
2.027119119119118551e+01,6.849892822862324593e-02
2.033100100100099894e+01,6.808145929460686363e-02
2.039081081081080526e+01,6.766771969537538345e-02
2.045062062062061869e+01,6.725767611602354035e-02
2.051043043043042502e+01,6.685129553925511781e-02
2.057024024024023845e+01,6.644854524272392204e-02
2.063005005005004477e+01,6.604939279639926442e-02
2.068985985985985820e+01,6.565380605995436991e-02
2.074966966966966453e+01,6.526175318017868321e-02
2.080947947947947796e+01,6.487320258841272613e-02
2.086928928928928428e+01,6.448812299800635306e-02
2.092909909909909771e+01,6.410648340179933569e-02
2.098890890890890404e+01,6.372825306962476288e-02
2.104871871871871747e+01,6.335340154583454786e-02
2.110852852852852379e+01,6.298189864684711203e-02
2.116833833833833722e+01,6.261371445871685704e-02
2.122814814814814355e+01,6.224881933472561218e-02
2.128795795795795698e+01,6.188718389299533579e-02
2.134776776776776330e+01,6.152877901412230621e-02
2.140757757757757673e+01,6.117357583883226840e-02
2.146738738738738306e+01,6.082154576565682036e-02
2.152719719719719649e+01,6.047266044863021384e-02
2.158700700700700281e+01,6.012689179500705500e-02
2.164681681681681624e+01,5.978421196300001683e-02
2.170662662662662257e+01,5.944459335953825030e-02
2.176643643643643600e+01,5.910800863804533539e-02
2.182624624624624232e+01,5.877443069623743133e-02
2.188605605605605575e+01,5.844383267394080012e-02
2.194586586586586208e+01,5.811618795092921702e-02
2.200567567567567551e+01,5.779147014478025479e-02
2.206548548548548183e+01,5.746965310875109395e-02
2.212529529529529526e+01,5.715071092967299177e-02
2.218510510510510159e+01,5.683461792586490258e-02
2.224491491491491502e+01,5.652134864506536821e-02
2.230472472472472134e+01,5.621087786238325446e-02
2.236453453453453477e+01,5.590318057826636211e-02
2.242434434434434110e+01,5.559823201648870367e-02
2.248415415415414742e+01,5.529600762215529375e-02
2.254396396396396085e+01,5.499648305972495987e-02
2.260377377377376718e+01,5.469963421105098617e-02
2.266358358358358061e+01,5.440543717343881980e-02
2.272339339339338693e+01,5.411386825772167980e-02
2.278320320320320036e+01,5.382490398635277756e-02
2.284301301301300668e+01,5.353852109151515520e-02
2.290282282282282011e+01,5.325469651324784420e-02
2.296263263263262644e+01,5.297340739758935740e-02
2.302244244244243987e+01,5.269463109473712659e-02
2.308225225225224619e+01,5.241834515722400972e-02
2.314206206206205962e+01,5.214452733811050789e-02
2.320187187187186595e+01,5.187315558919371183e-02
2.326168168168167938e+01,5.160420805923163212e-02
2.332149149149148570e+01,5.133766309218398827e-02
2.338130130130129913e+01,5.107349922546818022e-02
2.344111111111110546e+01,5.081169518823137887e-02
2.350092092092091889e+01,5.055222989963745195e-02
2.356073073073072521e+01,5.029508246716975217e-02
2.362054054054053864e+01,5.004023218494864367e-02
2.368035035035034497e+01,4.978765853206444658e-02
2.374016016016015840e+01,4.953734117092480072e-02
2.379996996996996472e+01,4.928925994561729473e-02
2.385977977977977815e+01,4.904339488028626459e-02
2.391958958958958448e+01,4.879972617752457303e-02
2.397939939939939791e+01,4.855823421677918361e-02
2.403920920920920423e+01,4.831889955277157700e-02
2.409901901901901766e+01,4.808170291393173978e-02
2.415882882882882399e+01,4.784662520084663473e-02
2.421863863863863742e+01,4.761364748472204228e-02
2.427844844844844374e+01,4.738275100585859212e-02
2.433825825825825717e+01,4.715391717214104106e-02
2.439806806806806350e+01,4.692712755754138709e-02
2.445787787787787693e+01,4.670236390063496612e-02
2.451768768768768325e+01,4.647960810313024604e-02
2.457749749749749668e+01,4.625884222841128435e-02
2.463730730730730301e+01,4.604004850009371652e-02
2.469711711711711644e+01,4.582320930059307490e-02
2.475692692692692276e+01,4.560830716970648568e-02
2.481673673673673619e+01,4.539532480320650903e-02
2.487654654654654252e+01,4.518424505144798958e-02
2.493635635635635595e+01,4.497505091798692511e-02
2.499616616616616227e+01,4.476772555821209587e-02
2.505597597597597570e+01,4.456225227798852467e-02
2.511578578578578202e+01,4.435861453231343399e-02
2.517559559559559546e+01,4.415679592398381870e-02
2.523540540540540178e+01,4.395678020227632155e-02
2.529521521521521521e+01,4.375855126163845366e-02
2.535502502502502153e+01,4.356209314039207608e-02
2.541483483483483496e+01,4.336739001944781013e-02
2.547464464464464129e+01,4.317442622103151439e-02
2.553445445445444761e+01,4.298318620742173218e-02
2.559426426426426104e+01,4.279365457969862285e-02
2.565407407407406737e+01,4.260581607650411329e-02
2.571388388388388080e+01,4.241965557281281163e-02
2.577369369369368712e+01,4.223515807871437017e-02
2.583350350350350055e+01,4.205230873820624965e-02
2.589331331331330688e+01,4.187109282799771071e-02
2.595312312312312031e+01,4.169149575632404015e-02
2.601293293293292663e+01,4.151350306177183092e-02
2.607274274274274006e+01,4.133710041211433039e-02
2.613255255255254639e+01,4.116227360315757866e-02
2.619236236236235982e+01,4.098900855759644857e-02
2.625217217217216614e+01,4.081729132388133702e-02
2.631198198198197957e+01,4.064710807509459151e-02
2.637179179179178590e+01,4.047844510783730337e-02
2.643160160160159933e+01,4.031128884112573224e-02
2.649141141141140565e+01,4.014562581529788898e-02
2.655122122122121908e+01,3.998144269092960418e-02
2.661103103103102541e+01,3.981872624776058855e-02
2.667084084084083884e+01,3.965746338362974299e-02
2.673065065065064516e+01,3.949764111342027317e-02
2.679046046046045859e+01,3.933924656801406072e-02
2.685027027027026492e+01,3.918226699325544349e-02
2.691008008008007835e+01,3.902668974892418291e-02
2.696988988988988467e+01,3.887250230771778503e-02
2.702969969969969810e+01,3.871969225424257838e-02
2.708950950950950443e+01,3.856824728401422181e-02
2.714931931931931786e+01,3.841815520246676108e-02
2.720912912912912418e+01,3.826940392397083779e-02
2.726893893893893761e+01,3.812198147086041933e-02
2.732874874874874394e+01,3.797587597246844526e-02
2.738855855855855737e+01,3.783107566417086981e-02
2.744836836836836369e+01,3.768756888643952363e-02
2.750817817817817712e+01,3.754534408390308026e-02
2.756798798798798344e+01,3.740438980441675165e-02
2.762779779779779687e+01,3.726469469814001206e-02
2.768760760760760320e+01,3.712624751662287059e-02
2.774741741741741663e+01,3.698903711189992227e-02
2.780722722722722295e+01,3.685305243559287847e-02
2.786703703703703638e+01,3.671828253802078557e-02
2.792684684684684271e+01,3.658471656731851485e-02
2.798665665665665614e+01,3.645234376856275327e-02
2.804646646646646246e+01,3.632115348290616136e-02
2.810627627627627589e+01,3.619113514671900428e-02
2.816608608608608222e+01,3.606227829073865854e-02
2.822589589589589565e+01,3.593457253922648087e-02
2.828570570570570197e+01,3.580800760913246950e-02
2.834551551551551540e+01,3.568257330926712795e-02
2.840532532532532173e+01,3.555825953948101720e-02
2.846513513513513516e+01,3.543505628985130218e-02
2.852494494494494148e+01,3.531295363987588254e-02
2.858475475475474781e+01,3.519194175767446919e-02
2.864456456456456124e+01,3.507201089919696757e-02
2.870437437437436756e+01,3.495315140743889687e-02
2.876418418418418099e+01,3.483535371166371353e-02
2.882399399399398732e+01,3.471860832663224705e-02
2.888380380380380075e+01,3.460290585183883882e-02
2.894361361361360707e+01,3.448823697075454470e-02
2.900342342342342050e+01,3.437459245007678382e-02
2.906323323323322683e+01,3.426196313898598883e-02
2.912304304304304026e+01,3.415033996840868835e-02
2.918285285285284658e+01,3.403971395028733415e-02
2.924266266266266001e+01,3.393007617685645655e-02
2.930247247247246634e+01,3.382141781992553664e-02
2.936228228228227977e+01,3.371373013016799869e-02
2.942209209209208609e+01,3.360700443641687074e-02
2.948190190190189952e+01,3.350123214496637802e-02
2.954171171171170585e+01,3.339640473888014910e-02
2.960152152152151928e+01,3.329251377730526457e-02
2.966133133133132560e+01,3.318955089479271731e-02
2.972114114114113903e+01,3.308750780062370833e-02
2.978095095095094536e+01,3.298637627814215295e-02
2.984076076076075879e+01,3.288614818409298091e-02
2.990057057057056511e+01,3.278681544796654274e-02
2.996038038038037854e+01,3.268837007134860889e-02
3.002019019019018486e+01,3.259080412727646814e-02
3.007999999999999829e+01,3.249410975960054238e-02


==> exponentialdecay_from_all_fit_shallow.csv <==
-2.967000000000000171e+01,4.115107890178849696e-03
-2.961019019019019183e+01,4.115118507174839527e-03
-2.955038038038038195e+01,4.115129447103934093e-03
-2.949057057057057207e+01,4.115140719788666808e-03
-2.943076076076076220e+01,4.115152335350339037e-03
-2.937095095095095232e+01,4.115164304218107451e-03
-2.931114114114114244e+01,4.115176637138347193e-03
-2.925133133133133256e+01,4.115189345184303883e-03
-2.919152152152152269e+01,4.115202439766032713e-03
-2.913171171171171281e+01,4.115215932640644593e-03
-2.907190190190190293e+01,4.115229835922861075e-03
-2.901209209209209305e+01,4.115244162095894540e-03
-2.895228228228228318e+01,4.115258924022652774e-03
-2.889247247247247330e+01,4.115274134957289630e-03
-2.883266266266266342e+01,4.115289808557106091e-03
-2.877285285285285354e+01,4.115305958894812169e-03
-2.871304304304304367e+01,4.115322600471161760e-03
-2.865323323323323379e+01,4.115339748227972612e-03
-2.859342342342342391e+01,4.115357417561541810e-03
-2.853361361361361404e+01,4.115375624336471520e-03
-2.847380380380380416e+01,4.115394384899908470e-03
-2.841399399399399428e+01,4.115413716096226644e-03
-2.835418418418418440e+01,4.115433635282147139e-03
-2.829437437437437453e+01,4.115454160342326383e-03
-2.823456456456456465e+01,4.115475309705408404e-03
-2.817475475475475477e+01,4.115497102360576691e-03
-2.811494494494494489e+01,4.115519557874600456e-03
-2.805513513513513502e+01,4.115542696409403046e-03
-2.799532532532532514e+01,4.115566538740167250e-03
-2.793551551551551526e+01,4.115591106273984445e-03
-2.787570570570570538e+01,4.115616421069079670e-03
-2.781589589589589551e+01,4.115642505854612623e-03
-2.775608608608608563e+01,4.115669384051088425e-03
-2.769627627627627575e+01,4.115697079791383328e-03
-2.763646646646646587e+01,4.115725617942416620e-03
-2.757665665665665600e+01,4.115755024127471309e-03
-2.751684684684684612e+01,4.115785324749206969e-03
-2.745703703703703624e+01,4.115816547013362130e-03
-2.739722722722722636e+01,4.115848718953181787e-03
-2.733741741741741649e+01,4.115881869454587373e-03
-2.727760760760760661e+01,4.115916028282111741e-03
-2.721779779779779673e+01,4.115951226105626047e-03
-2.715798798798798686e+01,4.115987494527871549e-03
-2.709817817817817698e+01,4.116024866112842281e-03
-2.703836836836836710e+01,4.116063374415016018e-03
-2.697855855855855722e+01,4.116103054009484681e-03
-2.691874874874874735e+01,4.116143940522998951e-03
-2.685893893893893747e+01,4.116186070665953101e-03
-2.679912912912912759e+01,4.116229482265347343e-03
-2.673931931931932127e+01,4.116274214298753717e-03
-2.667950950950950784e+01,4.116320306929307192e-03
-2.661969969969970151e+01,4.116367801541770573e-03
-2.655988988988988808e+01,4.116416740779691406e-03
-2.650008008008008176e+01,4.116467168583690800e-03
-2.644027027027026833e+01,4.116519130230911899e-03
-2.638046046046046200e+01,4.116572672375678338e-03
-2.632065065065065212e+01,4.116627843091378268e-03
-2.626084084084084225e+01,4.116684691913632087e-03
-2.620103103103103237e+01,4.116743269884763808e-03
-2.614122122122122249e+01,4.116803629599634189e-03
-2.608141141141141262e+01,4.116865825252859906e-03
-2.602160160160160274e+01,4.116929912687476885e-03
-2.596179179179179286e+01,4.116995949445073806e-03
-2.590198198198198298e+01,4.117063994817464316e-03
-2.584217217217217311e+01,4.117134109899915281e-03
-2.578236236236236323e+01,4.117206357646005684e-03
-2.572255255255255335e+01,4.117280802924149982e-03
-2.566274274274274347e+01,4.117357512575838853e-03
-2.560293293293293360e+01,4.117436555475658018e-03
-2.554312312312312372e+01,4.117518002593121597e-03
-2.548331331331331384e+01,4.117601927056398041e-03
-2.542350350350350396e+01,4.117688404217967682e-03
-2.536369369369369409e+01,4.117777511722278683e-03
-2.530388388388388421e+01,4.117869329575458634e-03
-2.524407407407407433e+01,4.117963940217152924e-03
-2.518426426426426445e+01,4.118061428594541051e-03
-2.512445445445445458e+01,4.118161882238608948e-03
-2.506464464464464470e+01,4.118265391342738023e-03
-2.500483483483483482e+01,4.118372048843689862e-03
-2.494502502502502495e+01,4.118481950505044689e-03
-2.488521521521521507e+01,4.118595195003188145e-03
-2.482540540540540519e+01,4.118711884015908813e-03
-2.476559559559559531e+01,4.118832122313688913e-03
-2.470578578578578544e+01,4.118956017853774021e-03
-2.464597597597597556e+01,4.119083681877104205e-03
-2.458616616616616568e+01,4.119215229008191606e-03
-2.452635635635635580e+01,4.119350777358041574e-03
-2.446654654654654593e+01,4.119490448630192848e-03
-2.440673673673673605e+01,4.119634368229995597e-03
-2.434692692692692617e+01,4.119782665377207977e-03
-2.428711711711711629e+01,4.119935473222014442e-03
-2.422730730730730642e+01,4.120092928964577683e-03
-2.416749749749749654e+01,4.120255173978225674e-03
-2.410768768768768666e+01,4.120422353936384861e-03
-2.404787787787787678e+01,4.120594618943375712e-03
-2.398806806806806691e+01,4.120772123669180775e-03
-2.392825825825826058e+01,4.120955027488324915e-03
-2.386844844844844715e+01,4.121143494622963102e-03
-2.380863863863864083e+01,4.121337694290336251e-03
-2.374882882882882740e+01,4.121537800854697432e-03
-2.368901901901902107e+01,4.121743993983874137e-03
-2.362920920920920764e+01,4.121956458810579343e-03
-2.356939939939940132e+01,4.122175386098637928e-03
-2.350958958958958789e+01,4.122400972414262850e-03
-2.344977977977978156e+01,4.122633420302550256e-03
-2.338996996996996813e+01,4.122872938469329673e-03
-2.333016016016016181e+01,4.123119741968557517e-03
-2.327035035035034838e+01,4.123374052395403951e-03
-2.321054054054054205e+01,4.123636098085214398e-03
-2.315073073073073218e+01,4.123906114318522630e-03
-2.309092092092092230e+01,4.124184343532301053e-03
-2.303111111111111242e+01,4.124471035537635548e-03
-2.297130130130130254e+01,4.124766447744018273e-03
-2.291149149149149267e+01,4.125070845390470080e-03
-2.285168168168168279e+01,4.125384501783681615e-03
-2.279187187187187291e+01,4.125707698543413376e-03
-2.273206206206206303e+01,4.126040725855342935e-03
-2.267225225225225316e+01,4.126383882731615195e-03
-2.261244244244244328e+01,4.126737477279315142e-03
-2.255263263263263340e+01,4.127101826977099853e-03
-2.249282282282282353e+01,4.127477258960256072e-03
-2.243301301301301365e+01,4.127864110314418376e-03
-2.237320320320320377e+01,4.128262728378224652e-03
-2.231339339339339389e+01,4.128673471055182079e-03
-2.225358358358358402e+01,4.129096707135009904e-03
-2.219377377377377414e+01,4.129532816624763465e-03
-2.213396396396396426e+01,4.129982191090028273e-03
-2.207415415415415438e+01,4.130445234006488615e-03
-2.201434434434434451e+01,4.130922361122196795e-03
-2.195453453453453463e+01,4.131414000830852667e-03
-2.189472472472472475e+01,4.131920594556444740e-03
-2.183491491491491487e+01,4.132442597149583313e-03
-2.177510510510510500e+01,4.132980477295899492e-03
-2.171529529529529512e+01,4.133534717936853536e-03
-2.165548548548548524e+01,4.134105816703352414e-03
-2.159567567567567536e+01,4.134694286362551249e-03
-2.153586586586586549e+01,4.135300655278247202e-03
-2.147605605605605561e+01,4.135925467885277762e-03
-2.141624624624624573e+01,4.136569285178347613e-03
-2.135643643643643586e+01,4.137232685215720338e-03
-2.129662662662662598e+01,4.137916263638238140e-03
-2.123681681681681965e+01,4.138620634204122350e-03
-2.117700700700700622e+01,4.139346429340043029e-03
-2.111719719719719990e+01,4.140094300708952076e-03
-2.105738738738738647e+01,4.140864919795182036e-03
-2.099757757757758014e+01,4.141658978507347516e-03
-2.093776776776776671e+01,4.142477189799584347e-03
-2.087795795795796039e+01,4.143320288311680769e-03
-2.081814814814814696e+01,4.144189031028681740e-03
-2.075833833833834063e+01,4.145084197960557937e-03
-2.069852852852852720e+01,4.146006592842543977e-03
-2.063871871871872088e+01,4.146957043856782515e-03
-2.057890890890890745e+01,4.147936404375914335e-03
-2.051909909909910112e+01,4.148945553729290088e-03
-2.045928928928928769e+01,4.149985397992484587e-03
-2.039947947947948137e+01,4.151056870800828337e-03
-2.033966966966966794e+01,4.152160934187678828e-03
-2.027985985985986161e+01,4.153298579448194000e-03
-2.022005005005004818e+01,4.154470828029378088e-03
-2.016024024024024186e+01,4.155678732447198702e-03
-2.010043043043042843e+01,4.156923377231597390e-03
-2.004062062062062211e+01,4.158205879900248904e-03
-1.998081081081080868e+01,4.159527391961936535e-03
-1.992100100100100235e+01,4.160889099950443835e-03
-1.986119119119118892e+01,4.162292226489899480e-03
-1.980138138138138260e+01,4.163738031392522423e-03
-1.974157157157156917e+01,4.165227812789758753e-03
-1.968176176176176284e+01,4.166762908297820707e-03
-1.962195195195195296e+01,4.168344696218681707e-03
-1.956214214214214309e+01,4.169974596777599463e-03
-1.950233233233233321e+01,4.171654073398279976e-03
-1.944252252252252333e+01,4.173384634016827355e-03
-1.938271271271271345e+01,4.175167832435662529e-03
-1.932290290290290358e+01,4.177005269718618227e-03
-1.926309309309309370e+01,4.178898595628476563e-03
-1.920328328328328382e+01,4.180849510108220791e-03
-1.914347347347347394e+01,4.182859764807348238e-03
-1.908366366366366407e+01,4.184931164654612235e-03
-1.902385385385385419e+01,4.187065569478591251e-03
-1.896404404404404431e+01,4.189264895677559733e-03
-1.890423423423423444e+01,4.191531117940142104e-03
-1.884442442442442456e+01,4.193866271018315516e-03
-1.878461461461461468e+01,4.196272451554326072e-03
-1.872480480480480480e+01,4.198751819963187325e-03
-1.866499499499499493e+01,4.201306602372428117e-03
-1.860518518518518505e+01,4.203939092620847910e-03
-1.854537537537537517e+01,4.206651654318062893e-03
-1.848556556556556529e+01,4.209446722966698161e-03
-1.842575575575575542e+01,4.212326808149132427e-03
-1.836594594594594554e+01,4.215294495780749426e-03
-1.830613613613613566e+01,4.218352450431731709e-03
-1.824632632632632578e+01,4.221503417719475910e-03
-1.818651651651651946e+01,4.224750226773770108e-03
-1.812670670670670603e+01,4.228095792776963291e-03
-1.806689689689689970e+01,4.231543119581388131e-03
-1.800708708708708627e+01,4.235095302406407559e-03
-1.794727727727727995e+01,4.238755530617483412e-03
-1.788746746746746652e+01,4.242527090589792022e-03
-1.782765765765766020e+01,4.246413368658922063e-03
-1.776784784784784677e+01,4.250417854161338271e-03
-1.770803803803804044e+01,4.254544142567317187e-03
-1.764822822822822701e+01,4.258795938709179080e-03
-1.758841841841842069e+01,4.263177060107711282e-03
-1.752860860860860726e+01,4.267691440399771878e-03
-1.746879879879880093e+01,4.272343132870145069e-03
-1.740898898898898750e+01,4.277136314090828825e-03
-1.734917917917918118e+01,4.282075287671011782e-03
-1.728936936936936775e+01,4.287164488121119471e-03
-1.722955955955956142e+01,4.292408484834382872e-03
-1.716974974974974799e+01,4.297811986189519276e-03
-1.710993993993994167e+01,4.303379843778198759e-03
-1.705013013013012824e+01,4.309117056761103091e-03
-1.699032032032032191e+01,4.315028776356468095e-03
-1.693051051051050848e+01,4.321120310465164337e-03
-1.687070070070070216e+01,4.327397128436455236e-03
-1.681089089089088873e+01,4.333864865978706050e-03
-1.675108108108108240e+01,4.340529330219467311e-03
-1.669127127127126897e+01,4.347396504919469849e-03
-1.663146146146146265e+01,4.354472555845200453e-03
-1.657165165165165277e+01,4.361763836304910144e-03
-1.651184184184184289e+01,4.369276892852994726e-03
-1.645203203203203302e+01,4.377018471167891910e-03
-1.639222222222222314e+01,4.384995522108759043e-03
-1.633241241241241326e+01,4.393215207956376739e-03
-1.627260260260260338e+01,4.401684908843880688e-03
-1.621279279279279351e+01,4.410412229383093956e-03
-1.615298298298298363e+01,4.419405005492406391e-03
-1.609317317317317375e+01,4.428671311432338595e-03
-1.603336336336336387e+01,4.438219467055110057e-03
-1.597355355355355400e+01,4.448058045274694977e-03
-1.591374374374374412e+01,4.458195879764119060e-03
-1.585393393393393424e+01,4.468642072886856373e-03
-1.579412412412412436e+01,4.479406003869489811e-03
-1.573431431431431449e+01,4.490497337222949630e-03
-1.567450450450450461e+01,4.501926031419897778e-03
-1.561469469469469473e+01,4.513702347836049539e-03
-1.555488488488488485e+01,4.525836859963459045e-03
-1.549507507507507498e+01,4.538340462904042437e-03
-1.543526526526526510e+01,4.551224383151864818e-03
-1.537545545545545522e+01,4.564500188672966120e-03
-1.531564564564564535e+01,4.578179799291781996e-03
-1.525583583583583547e+01,4.592275497393489073e-03
-1.519602602602602559e+01,4.606799938951876283e-03
-1.513621621621621571e+01,4.621766164892644052e-03
-1.507640640640640761e+01,4.637187612802340202e-03
-1.501659659659659773e+01,4.653078128993444126e-03
-1.495678678678678786e+01,4.669451980936423913e-03
-1.489697697697697798e+01,4.686323870069938023e-03
-1.483716716716716810e+01,4.703708945000679292e-03
-1.477735735735735823e+01,4.721622815104718936e-03
-1.471754754754754835e+01,4.740081564542544812e-03
-1.465773773773773847e+01,4.759101766700402775e-03
-1.459792792792792859e+01,4.778700499070887356e-03
-1.453811811811811872e+01,4.798895358586153029e-03
-1.447830830830830884e+01,4.819704477417505878e-03
-1.441849849849849896e+01,4.841146539255570917e-03
-1.435868868868868908e+01,4.863240796085644031e-03
-1.429887887887887921e+01,4.886007085473292010e-03
-1.423906906906906933e+01,4.909465848375724716e-03
-1.417925925925925945e+01,4.933638147494926601e-03
-1.411944944944944957e+01,4.958545686189030043e-03
-1.405963963963963970e+01,4.984210827958913438e-03
-1.399982982982983160e+01,5.010656616527497942e-03
-1.394002002002002172e+01,5.037906796529816912e-03
-1.388021021021021184e+01,5.065985834832380588e-03
-1.382040040040040196e+01,5.094918942501016831e-03
-1.376059059059059209e+01,5.124732097436898726e-03
-1.370078078078078221e+01,5.155452067701082192e-03
-1.364097097097097233e+01,5.187106435548493460e-03
-1.358116116116116245e+01,5.219723622192959378e-03
-1.352135135135135258e+01,5.253332913325488469e-03
-1.346154154154154270e+01,5.287964485408754023e-03
-1.340173173173173282e+01,5.323649432771349749e-03
-1.334192192192192294e+01,5.360419795526163989e-03
-1.328211211211211307e+01,5.398308588337943567e-03
-1.322230230230230319e+01,5.437349830065860840e-03
-1.316249249249249331e+01,5.477578574307718877e-03
-1.310268268268268343e+01,5.519030940873186075e-03
-1.304287287287287356e+01,5.561744148214370007e-03
-1.298306306306306368e+01,5.605756546842795805e-03
-1.292325325325325380e+01,5.651107653762827560e-03
-1.286344344344344393e+01,5.697838187952428135e-03
-1.280363363363363760e+01,5.745990106923139912e-03
-1.274382382382382772e+01,5.795606644392086587e-03
-1.268401401401401785e+01,5.846732349099818815e-03
-1.262420420420420797e+01,5.899413124808888104e-03
-1.256439439439439809e+01,5.953696271519029991e-03
-1.250458458458458821e+01,6.009630527935981570e-03
-1.244477477477477834e+01,6.067266115232037432e-03
-1.238496496496496846e+01,6.126654782137684954e-03
-1.232515515515515858e+01,6.187849851404747525e-03
-1.226534534534534870e+01,6.250906267682793116e-03
-1.220553553553553883e+01,6.315880646851770343e-03
-1.214572572572572895e+01,6.382831326855194221e-03
-1.208591591591591907e+01,6.451818420079487477e-03
-1.202610610610610919e+01,6.522903867326538749e-03
-1.196629629629629932e+01,6.596151493427901587e-03
-1.190648648648648944e+01,6.671627064550622946e-03
-1.184667667667667956e+01,6.749398347246091459e-03
-1.178686686686686969e+01,6.829535169294960288e-03
-1.172705705705705981e+01,6.912109482402776194e-03
-1.166724724724724993e+01,6.997195426802589255e-03
-1.160743743743744005e+01,7.084869397822554128e-03
-1.154762762762763018e+01,7.175210114478291004e-03
-1.148781781781782030e+01,7.268298690151609766e-03
-1.142800800800801042e+01,7.364218705419020572e-03
-1.136819819819820054e+01,7.463056283095459431e-03
-1.130838838838839067e+01,7.564900165560567262e-03
-1.124857857857858079e+01,7.669841794437004187e-03
-1.118876876876877091e+01,7.777975392692284412e-03
-1.112895895895896103e+01,7.889398049237879990e-03
-1.106914914914915116e+01,8.004209806101530988e-03
-1.100933933933934128e+01,8.122513748251077026e-03
-1.094952952952953140e+01,8.244416096150380263e-03
-1.088971971971972152e+01,8.370026301130515517e-03
-1.082990990990991165e+01,8.499457143661823949e-03
-1.077010010010010177e+01,8.632824834615070511e-03
-1.071029029029029189e+01,8.770249119602620269e-03
-1.065048048048048202e+01,8.911853386493306939e-03
-1.059067067067067214e+01,9.057764776197577833e-03
-1.053086086086086226e+01,9.208114296822313138e-03
-1.047105105105105238e+01,9.363036941297864235e-03
-1.041124124124124251e+01,9.522671808582891528e-03
-1.035143143143143263e+01,9.687162228555873042e-03
-1.029162162162162275e+01,9.856655890705372930e-03
-1.023181181181181287e+01,1.003130497673461810e-02
-1.017200200200200300e+01,1.021126629719948734e-02
-1.011219219219219312e+01,1.039670143230255438e-02
-1.005238238238238324e+01,1.058777687696959777e-02
-9.992572572572573364e+00,1.078466419033884821e-02
-9.932762762762763487e+00,1.098754014979722200e-02
-9.872952952952953609e+00,1.119658690970178408e-02
-9.813143143143143732e+00,1.141199216492900029e-02
-9.753333333333337407e+00,1.163394931939855208e-02
-9.693523523523527530e+00,1.186265765972321917e-02
-9.633713713713717652e+00,1.209832253414039847e-02
-9.573903903903907775e+00,1.234115553688626757e-02
-9.514094094094097898e+00,1.259137469817794841e-02
-9.454284284284288020e+00,1.284920467997426735e-02
-9.394474474474478143e+00,1.311487697769090667e-02
-9.334664664664668265e+00,1.338863012805103191e-02
-9.274854854854858388e+00,1.367070992325807380e-02
-9.215045045045048511e+00,1.396136963168288607e-02
-9.155235235235238633e+00,1.426087022526346948e-02
-9.095425425425428756e+00,1.456948061382140440e-02
-9.035615615615618879e+00,1.488747788650546071e-02
-8.975805805805809001e+00,1.521514756057903810e-02
-8.915995995995999124e+00,1.555278383777491946e-02
-8.856186186186189246e+00,1.590068986844740684e-02
-8.796376376376379369e+00,1.625917802375919166e-02
-8.736566566566569492e+00,1.662857017614711996e-02
-8.676756756756759614e+00,1.700919798831877425e-02
-8.616946946946949737e+00,1.740140321103947341e-02
-8.557137137137139860e+00,1.780553798997680515e-02
-8.497327327327329982e+00,1.822196518187843214e-02
-8.437517517517520105e+00,1.865105868036685127e-02
-8.377707707707710227e+00,1.909320375164387171e-02
-8.317897897897900350e+00,1.954879738040597031e-02
-8.258088088088090473e+00,2.001824862628127574e-02
-8.198278278278280595e+00,2.050197899110809893e-02
-8.138468468468470718e+00,2.100042279738494402e-02
-8.078658658658660841e+00,2.151402757823160650e-02
-8.018848848848850963e+00,2.204325447921153674e-02
-7.959039039039041086e+00,2.258857867237639913e-02
-7.899229229229231208e+00,2.315048978290439735e-02
-7.839419419419421331e+00,2.372949232871541386e-02
-7.779609609609611454e+00,2.432610617345793216e-02
-7.719799799799801576e+00,2.494086699327411824e-02
-7.659989989989991699e+00,2.557432675776246181e-02
-7.600180180180181821e+00,2.622705422556953145e-02
-7.540370370370371944e+00,2.689963545505609163e-02
-7.480560560560562067e+00,2.759267433049583662e-02
-7.420750750750752189e+00,2.830679310427942560e-02
-7.360940940940942312e+00,2.904263295561039862e-02
-7.301131131131132435e+00,2.980085456619484263e-02
-7.241321321321322557e+00,3.058213871344158188e-02
-7.181511511511512680e+00,3.138718688170538673e-02
-7.121701701701702802e+00,3.221672189212236581e-02
-7.061891891891892925e+00,3.307148855160250978e-02
-7.002082082082083048e+00,3.395225432156272899e-02
-6.942272272272273170e+00,3.485981000700019705e-02
-6.882462462462463293e+00,3.579497046652520970e-02
-6.822652652652653416e+00,3.675857534399060850e-02
-6.762842842842843538e+00,3.775148982237517409e-02
-6.703033033033037213e+00,3.877460540059721877e-02
-6.643223223223227336e+00,3.982884069395684762e-02
-6.583413413413417459e+00,4.091514225892411982e-02
-6.523603603603607581e+00,4.203448544301516265e-02
-6.463793793793797704e+00,4.318787526051841297e-02
-6.403983983983987827e+00,4.437634729485739199e-02
-6.344174174174177949e+00,4.560096862840050391e-02
-6.284364364364368072e+00,4.686283880055223949e-02
-6.224554554554558194e+00,4.816309079498661688e-02
-6.164744744744748317e+00,4.950289205690852623e-02
-6.104934934934938440e+00,5.088344554125712876e-02
-6.045125125125128562e+00,5.230599079279166924e-02
-5.985315315315318685e+00,5.377180505903024488e-02
-5.925505505505508808e+00,5.528220443703996123e-02
-5.865695695695698930e+00,5.683854505510903959e-02
-5.805885885885889053e+00,5.844222429036095845e-02
-5.746076076076079175e+00,6.009468202340459420e-02
-5.686266266266269298e+00,6.179740193114651586e-02
-5.626456456456459421e+00,6.355191281892605404e-02
-5.566646646646649543e+00,6.535978999316981175e-02
-5.506836836836839666e+00,6.722265667579720161e-02
-5.447027027027029789e+00,6.914218546164786761e-02
-5.387217217217219911e+00,7.112009982023873023e-02
-5.327407407407410034e+00,7.315817564319979094e-02
-5.267597597597600156e+00,7.525824283877718957e-02
-5.207787787787790279e+00,7.742218697483636836e-02
-5.147977977977980402e+00,7.965195097183898343e-02
-5.088168168168170524e+00,8.194953684731520749e-02
-5.028358358358360647e+00,8.431700751339647748e-02
-4.968548548548550770e+00,8.675648862902331226e-02
-4.908738738738740892e+00,8.927017050849116175e-02
-4.848928928928931015e+00,9.186031008804727838e-02
-4.789119119119121137e+00,9.452923295230550305e-02
-4.729309309309311260e+00,9.727933542229705299e-02
-4.669499499499501383e+00,1.001130867070333386e-01
-4.609689689689691505e+00,1.030330311205115285e-01
-4.549879879879881628e+00,1.060417903661544092e-01
-4.490070070070071750e+00,1.091420658907346491e-01
-4.430260260260261873e+00,1.123366413098981359e-01
-4.370450450450451996e+00,1.156283849074627307e-01
-4.310640640640642118e+00,1.190202522107380728e-01
-4.250830830830832241e+00,1.225152886441772393e-01
-4.191021021021022364e+00,1.261166322637436998e-01
-4.131211211211212486e+00,1.298275165744489645e-01
-4.071401401401402609e+00,1.336512734335891239e-01
-4.011591591591592731e+00,1.375913360422892640e-01
-3.951781781781782854e+00,1.416512420280395812e-01
-3.891971971971972977e+00,1.458346366209921641e-01
-3.832162162162163099e+00,1.501452759268703252e-01
-3.772352352352353222e+00,1.545870302994280521e-01
-3.712542542542543345e+00,1.591638878154889303e-01
-3.652732732732733467e+00,1.638799578556835168e-01
-3.592922922922927143e+00,1.687394747941007023e-01
-3.533113113113117265e+00,1.737468018001668835e-01
-3.473303303303307388e+00,1.789064347561629686e-01
-3.413493493493497510e+00,1.842230062939014812e-01
-3.353683683683687633e+00,1.897012899541845321e-01
-3.293873873873877756e+00,1.953462044727786173e-01
-3.234064064064067878e+00,2.011628181967543005e-01
-3.174254254254258001e+00,2.071563536351561652e-01
-3.114444444444448123e+00,2.133321921480882122e-01
-3.054634634634638246e+00,2.196958787784262790e-01
-2.994824824824828369e+00,2.262531272304939278e-01
-2.935015015015018491e+00,2.330098250001732263e-01
-2.875205205205208614e+00,2.399720386610562639e-01
-2.815395395395398737e+00,2.471460193113831916e-01
-2.755585585585588859e+00,2.545382081866578439e-01
-2.695775775775778982e+00,2.621552424429803851e-01
-2.635965965965969104e+00,2.700039611162887154e-01
-2.576156156156159227e+00,2.780914112628605772e-01
-2.516346346346349350e+00,2.864248542865886482e-01
-2.456536536536539472e+00,2.950117724587099644e-01
-2.396726726726729595e+00,3.038598756358430464e-01
-2.336916916916919718e+00,3.129771081823658485e-01
-2.277107107107109840e+00,3.223716561033485029e-01
-2.217297297297299963e+00,3.320519543944454588e-01
-2.157487487487490085e+00,3.420266946153473486e-01
-2.097677677677680208e+00,3.523048326935906416e-01
-2.037867867867870331e+00,3.628955969657336467e-01
-1.978058058058060453e+00,3.738084964631171458e-01
-1.918248248248250576e+00,3.850533294496506498e-01
-1.858438438438440699e+00,3.966401922192884788e-01
-1.798628628628630821e+00,4.085794881610956275e-01
-1.738818818818820944e+00,4.208819371000423470e-01
-1.679009009009011066e+00,4.335585849219140697e-01
-1.619199199199201189e+00,4.466208134909784855e-01
-1.559389389389391312e+00,4.600803508693143140e-01
-1.499579579579581434e+00,4.739492818469778768e-01
-1.439769769769771557e+00,4.882400587924614066e-01
-1.379959959959961679e+00,5.029655128331858016e-01
-1.320150150150151802e+00,5.181388653760660157e-01
-1.260340340340341925e+00,5.337737399784932002e-01
-1.200530530530532047e+00,5.498841745803916270e-01
-1.140720720720722170e+00,5.664846341083341619e-01
-1.080910910910912293e+00,5.835900234630310157e-01
-1.021101101101102415e+00,6.012157009018557208e-01
-9.612912912912925378e-01,6.193774918284207232e-01
-9.014814814814826605e-01,6.380917030015857971e-01
-8.416716716716727831e-01,6.573751371766569651e-01
-7.818618618618629057e-01,6.772451081919197424e-01
-7.220520520520530283e-01,6.977194565140555360e-01
-6.622422422422431509e-01,7.188165652563958119e-01
-6.024324324324332736e-01,7.405553766843971930e-01
-5.426226226226269489e-01,7.629554092231569662e-01
-4.828128128128170715e-01,7.860367749822455563e-01
-4.230030030030071941e-01,8.098201978135723955e-01
-3.631931931931973168e-01,8.343270319185229766e-01
-3.033833833833874394e-01,8.595792810210576285e-01
-2.435735735735775620e-01,8.855996181239901288e-01
-1.837637637637676846e-01,9.124114058661872972e-01
-1.239539539539578072e-01,9.400387174989645045e-01
-6.414414414414792986e-02,9.685063585005131426e-01
-4.334334334338052486e-03,9.978398888477648665e-01


==> exponentialdecay_from_trap_1_fit_deep.csv <==
-4.334334334338052486e-03,1.000522253322582600e+00
5.547547547547182489e-02,9.933408248075675795e-01
1.152852852852817023e-01,9.862134387382898160e-01
1.750950950950915797e-01,9.791396884288183777e-01
2.349049049049014570e-01,9.721191702536584600e-01
2.947147147147113344e-01,9.651514836247201412e-01
3.545245245245212118e-01,9.582362309684619994e-01
4.143343343343310892e-01,9.513730177032041491e-01
4.741441441441409665e-01,9.445614522166155824e-01
5.339539539539508439e-01,9.378011458433672676e-01
5.937637637637607213e-01,9.310917128429554435e-01
6.535735735735705987e-01,9.244327703776920035e-01
7.133833833833804761e-01,9.178239384908595255e-01
7.731931931931903534e-01,9.112648400850307251e-01
8.330030030030002308e-01,9.047551009005520006e-01
8.928128128128101082e-01,8.982943494941881823e-01
9.526226226226199856e-01,8.918822172179280416e-01
1.012432432432429863e+00,8.855183381979490065e-01
1.072242242242239740e+00,8.792023493137414158e-01
1.132052052052049618e+00,8.729338901773880943e-01
1.191861861861859495e+00,8.667126031130012453e-01
1.251671671671669372e+00,8.605381331363138875e-01
1.311481481481479250e+00,8.544101279344235023e-01
1.371291291291289127e+00,8.483282378456905581e-01
1.431101101101099005e+00,8.422921158397858044e-01
1.490910910910908882e+00,8.363014174978898874e-01
1.550720720720718759e+00,8.303558009930396278e-01
1.610530530530528637e+00,8.244549270706251765e-01
1.670340340340338514e+00,8.185984590290306118e-01
1.730150150150148392e+00,8.127860627004229732e-01
1.789959959959958269e+00,8.070174064316846252e-01
1.849769769769768146e+00,8.012921610654886173e-01
1.909579579579578024e+00,7.956099999215178187e-01
1.969389389389387901e+00,7.899705987778243843e-01
2.029199199199197778e+00,7.843736358523297758e-01
2.089009009009011208e+00,7.788187917844636710e-01
2.148818818818817533e+00,7.733057496169426503e-01
2.208628628628630963e+00,7.678341947776822218e-01
2.268438438438437288e+00,7.624038150618510645e-01
2.328248248248250718e+00,7.570143006140522823e-01
2.388058058058057043e+00,7.516653439106480983e-01
2.447867867867863367e+00,7.463566397422083387e-01
2.507677677677676797e+00,7.410878851960970293e-01
2.567487487487483122e+00,7.358587796391905522e-01
2.627297297297296552e+00,7.306690247007184835e-01
2.687107107107102877e+00,7.255183242552447620e-01
2.746916916916916307e+00,7.204063844057648769e-01
2.806726726726722632e+00,7.153329134669419442e-01
2.866536536536536062e+00,7.102976219484574694e-01
2.926346346346342386e+00,7.053002225384992219e-01
2.986156156156155816e+00,7.003404300873614652e-01
3.045965965965962141e+00,6.954179615911795231e-01
3.105775775775775571e+00,6.905325361757771452e-01
3.165585585585581896e+00,6.856838750806445448e-01
3.225395395395395326e+00,6.808717016430274604e-01
3.285205205205201651e+00,6.760957412821458901e-01
3.345015015015015081e+00,6.713557214835220721e-01
3.404824824824821405e+00,6.666513717834349206e-01
3.464634634634634835e+00,6.619824237534834843e-01
3.524444444444441160e+00,6.573486109852750836e-01
3.584254254254254590e+00,6.527496690752191411e-01
3.644064064064060915e+00,6.481853356094451346e-01
3.703873873873874345e+00,6.436553501488252449e-01
3.763683683683680670e+00,6.391594542141176838e-01
3.823493493493494100e+00,6.346973912712139398e-01
3.883303303303300424e+00,6.302689067165053727e-01
3.943113113113113855e+00,6.258737478623509487e-01
4.002922922922920179e+00,6.215116639226636597e-01
4.062732732732726504e+00,6.171824059985970834e-01
4.122542542542539934e+00,6.128857270643444100e-01
4.182352352352346259e+00,6.086213819530453817e-01
4.242162162162159689e+00,6.043891273427932642e-01
4.301971971971966013e+00,6.001887217427549492e-01
4.361781781781779443e+00,5.960199254793878687e-01
4.421591591591585768e+00,5.918825006827680424e-01
4.481401401401399198e+00,5.877762112730136046e-01
4.541211211211205523e+00,5.837008229468174658e-01
4.601021021021018953e+00,5.796561031640753425e-01
4.660830830830825278e+00,5.756418211346195912e-01
4.720640640640638708e+00,5.716577478050479666e-01
4.780450450450445032e+00,5.677036558456564075e-01
4.840260260260258462e+00,5.637793196374646376e-01
4.900070070070064787e+00,5.598845152593462382e-01
4.959879879879878217e+00,5.560190204752478715e-01
5.019689689689684542e+00,5.521826147215121994e-01
5.079499499499497972e+00,5.483750790942890641e-01
5.139309309309304297e+00,5.445961963370484771e-01
5.199119119119117727e+00,5.408457508281807602e-01
5.258928928928924051e+00,5.371235285686963845e-01
5.318738738738737482e+00,5.334293171700117409e-01
5.378548548548543806e+00,5.297629058418340531e-01
5.438358358358357236e+00,5.261240853801303352e-01
5.498168168168163561e+00,5.225126481551938262e-01
5.557977977977976991e+00,5.189283880997926923e-01
5.617787787787783316e+00,5.153711006974160957e-01
5.677597597597596746e+00,5.118405829706005328e-01
5.737407407407403070e+00,5.083366334693519839e-01
5.797217217217216501e+00,5.048590522596470009e-01
5.857027027027022825e+00,5.014076409120291622e-01
5.916836836836836255e+00,4.979822024902821331e-01
5.976646646646642580e+00,4.945825415401969294e-01
6.036456456456456010e+00,4.912084640784154521e-01
6.096266266266262335e+00,4.878597775813651727e-01
6.156076076076075765e+00,4.845362909742708668e-01
6.215885885885882089e+00,4.812378146202551110e-01
6.275695695695695520e+00,4.779641603095141633e-01
6.335505505505501844e+00,4.747151412485823840e-01
6.395315315315315274e+00,4.714905720496704311e-01
6.455125125125121599e+00,4.682902687200902747e-01
6.514934934934935029e+00,4.651140486517536532e-01
6.574744744744741354e+00,4.619617306107556276e-01
6.634554554554554784e+00,4.588331347270301341e-01
6.694364364364361109e+00,4.557280824840899691e-01
6.754174174174174539e+00,4.526463967088374951e-01
6.813983983983980863e+00,4.495879015614585028e-01
6.873793793793794293e+00,4.465524225253855173e-01
6.933603603603600618e+00,4.435397863973430388e-01
6.993413413413414048e+00,4.405498212774618394e-01
7.053223223223220373e+00,4.375823565594731401e-01
7.113033033033026697e+00,4.346372229209715110e-01
7.172842842842840128e+00,4.317142523137543209e-01
7.232652652652646452e+00,4.288132779542342399e-01
7.292462462462459882e+00,4.259341343139198544e-01
7.352272272272266207e+00,4.230766571099737194e-01
7.412082082082079637e+00,4.202406832958358041e-01
7.471891891891885962e+00,4.174260510519223200e-01
7.531701701701699392e+00,4.146325997763902760e-01
7.591511511511505716e+00,4.118601700759758621e-01
7.651321321321319147e+00,4.091086037568970046e-01
7.711131131131125471e+00,4.063777438158296396e-01
7.770940940940938901e+00,4.036674344309461593e-01
7.830750750750745226e+00,4.009775209530274664e-01
7.890560560560558656e+00,3.983078498966356462e-01
7.950370370370364981e+00,3.956582689313590251e-01
8.010180180180178411e+00,3.930286268731176258e-01
8.069989989989984736e+00,3.904187736755389548e-01
8.129799799799798166e+00,3.878285604213942417e-01
8.189609609609604490e+00,3.852578393141037894e-01
8.249419419419417920e+00,3.827064636693008892e-01
8.309229229229224245e+00,3.801742879064649028e-01
8.369039039039037675e+00,3.776611675406117974e-01
8.428848848848844000e+00,3.751669591740526832e-01
8.488658658658657430e+00,3.726915204882085830e-01
8.548468468468463755e+00,3.702347102354929254e-01
8.608278278278277185e+00,3.677963882312489385e-01
8.668088088088083509e+00,3.653764153457534913e-01
8.727897897897896939e+00,3.629746534962761673e-01
8.787707707707703264e+00,3.605909656392023432e-01
8.847517517517516694e+00,3.582252157622112798e-01
8.907327327327323019e+00,3.558772688765178827e-01
8.967137137137136449e+00,3.535469910091676993e-01
9.026946946946942774e+00,3.512342491953948653e-01
9.086756756756756204e+00,3.489389114710328976e-01
9.146566566566562528e+00,3.466608468649872155e-01
9.206376376376375958e+00,3.443999253917596759e-01
9.266186186186182283e+00,3.421560180440336718e-01
9.325995995995995713e+00,3.399289967853111882e-01
9.385805805805802038e+00,3.377187345426091447e-01
9.445615615615615468e+00,3.355251051992062528e-01
9.505425425425421793e+00,3.333479835874493813e-01
9.565235235235235223e+00,3.311872454816090494e-01
9.625045045045041547e+00,3.290427675907935390e-01
9.684854854854854977e+00,3.269144275519115794e-01
9.744664664664661302e+00,3.248021039226929307e-01
9.804474474474474732e+00,3.227056761747563174e-01
9.864284284284281057e+00,3.206250246867343723e-01
9.924094094094094487e+00,3.185600307374463203e-01
9.983903903903900812e+00,3.165105764991252846e-01
1.004371371371371424e+01,3.144765450306936660e-01
1.010352352352352057e+01,3.124578202710919239e-01
1.016333333333332689e+01,3.104542870326550408e-01
1.022314314314314032e+01,3.084658309945401689e-01
1.028295295295294665e+01,3.064923386962047358e-01
1.034276276276276008e+01,3.045336975309301253e-01
1.040257257257256640e+01,3.025897957393991478e-01
1.046238238238237983e+01,3.006605224033161994e-01
1.052219219219218616e+01,2.987457674390811002e-01
1.058200200200199959e+01,2.968454215915052874e-01
1.064181181181180591e+01,2.949593764275798558e-01
1.070162162162161934e+01,2.930875243302867306e-01
1.076143143143142566e+01,2.912297584924593563e-01
1.082124124124123909e+01,2.893859729106872392e-01
1.088105105105104542e+01,2.875560623792685622e-01
1.094086086086085885e+01,2.857399224842058771e-01
1.100067067067066517e+01,2.839374495972498136e-01
1.106048048048047860e+01,2.821485408699844211e-01
1.112029029029028493e+01,2.803730942279604177e-01
1.118010010010009836e+01,2.786110083648690727e-01
1.123990990990990468e+01,2.768621827367633292e-01
1.129971971971971811e+01,2.751265175563195609e-01
1.135952952952952444e+01,2.734039137871447922e-01
1.141933933933933787e+01,2.716942731381245535e-01
1.147914914914914419e+01,2.699974980578158101e-01
1.153895895895895762e+01,2.683134917288790833e-01
1.159876876876876395e+01,2.666421580625559784e-01
1.165857857857857738e+01,2.649834016931844616e-01
1.171838838838838370e+01,2.633371279727589886e-01
1.177819819819819713e+01,2.617032429655287151e-01
1.183800800800800346e+01,2.600816534426384496e-01
1.189781781781781689e+01,2.584722668768080767e-01
1.195762762762762321e+01,2.568749914370543896e-01
1.201743743743743664e+01,2.552897359834495061e-01
1.207724724724724297e+01,2.537164100619221374e-01
1.213705705705705640e+01,2.521549238990949404e-01
1.219686686686686272e+01,2.506051883971632810e-01
1.225667667667667615e+01,2.490671151288100515e-01
1.231648648648648248e+01,2.475406163321615394e-01
1.237629629629629591e+01,2.460256049057781558e-01
1.243610610610610223e+01,2.445219944036860771e-01
1.249591591591591566e+01,2.430296990304431359e-01
1.255572572572572199e+01,2.415486336362447639e-01
1.261553553553553542e+01,2.400787137120641013e-01
1.267534534534534174e+01,2.386198553848311310e-01
1.273515515515515517e+01,2.371719754126457580e-01
1.279496496496496150e+01,2.357349911800292741e-01
1.285477477477477493e+01,2.343088206932090745e-01
1.291458458458458125e+01,2.328933825754413711e-01
1.297439439439439468e+01,2.314885960623666306e-01
1.303420420420420101e+01,2.300943809974025089e-01
1.309401401401401444e+01,2.287106578271687896e-01
1.315382382382382076e+01,2.273373475969494018e-01
1.321363363363362708e+01,2.259743719461861644e-01
1.327344344344344051e+01,2.246216531040080844e-01
1.333325325325324684e+01,2.232791138847942392e-01
1.339306306306306027e+01,2.219466776837684396e-01
1.345287287287286659e+01,2.206242684726295866e-01
1.351268268268268002e+01,2.193118107952120310e-01
1.357249249249248635e+01,2.180092297631815723e-01
1.363230230230229978e+01,2.167164510517609610e-01
1.369211211211210610e+01,2.154334008954902346e-01
1.375192192192191953e+01,2.141600060840165021e-01
1.381173173173172586e+01,2.128961939579177842e-01
1.387154154154153929e+01,2.116418924045557759e-01
1.393135135135134561e+01,2.103970298539625527e-01
1.399116116116115904e+01,2.091615352747554224e-01
1.405097097097096537e+01,2.079353381700851100e-01
1.411078078078077880e+01,2.067183685736122545e-01
1.417059059059058512e+01,2.055105570455160180e-01
1.423040040040039855e+01,2.043118346685309228e-01
1.429021021021020488e+01,2.031221330440156347e-01
1.435002002002001831e+01,2.019413842880488363e-01
1.440982982982982463e+01,2.007695210275571296e-01
1.446963963963963806e+01,1.996064763964695010e-01
1.452944944944944439e+01,1.984521840319030950e-01
1.458925925925925782e+01,1.973065780703755767e-01
1.464906906906906414e+01,1.961695931440478879e-01
1.470887887887887757e+01,1.950411643769934811e-01
1.476868868868868390e+01,1.939212273814975573e-01
1.482849849849849733e+01,1.928097182543819788e-01
1.488830830830830365e+01,1.917065735733601284e-01
1.494811811811811708e+01,1.906117303934168894e-01
1.500792792792792341e+01,1.895251262432182393e-01
1.506773773773773684e+01,1.884466991215455189e-01
1.512754754754754316e+01,1.873763874937587059e-01
1.518735735735735659e+01,1.863141302882842520e-01
1.524716716716716292e+01,1.852598668931313419e-01
1.530697697697697635e+01,1.842135371524324383e-01
1.536678678678678267e+01,1.831750813630118879e-01
1.542659659659659610e+01,1.821444402709780919e-01
1.548640640640640243e+01,1.811215550683436537e-01
1.554621621621621586e+01,1.801063673896687312e-01
1.560602602602602218e+01,1.790988193087318381e-01
1.566583583583583561e+01,1.780988533352234060e-01
1.572564564564564193e+01,1.771064124114666571e-01
1.578545545545545536e+01,1.761214399091606542e-01
1.584526526526526169e+01,1.751438796261503561e-01
1.590507507507507512e+01,1.741736757832185456e-01
1.596488488488488144e+01,1.732107730209041796e-01
1.602469469469469487e+01,1.722551163963426391e-01
1.608450450450450120e+01,1.713066513801316526e-01
1.614431431431431463e+01,1.703653238532188419e-01
1.620412412412412095e+01,1.694310801038146908e-01
1.626393393393392728e+01,1.685038668243271087e-01
1.632374374374374071e+01,1.675836311083198082e-01
1.638355355355354703e+01,1.666703204474940803e-01
1.644336336336336046e+01,1.657638827286916361e-01
1.650317317317316679e+01,1.648642662309222073e-01
1.656298298298298022e+01,1.639714196224111853e-01
1.662279279279278654e+01,1.630852919576719628e-01
1.668260260260259997e+01,1.622058326745975387e-01
1.674241241241240630e+01,1.613329915915770185e-01
1.680222222222221973e+01,1.604667189046307119e-01
1.686203203203202605e+01,1.596069651845697934e-01
1.692184184184183948e+01,1.587536813741745600e-01
1.698165165165164581e+01,1.579068187853965022e-01
1.704146146146145924e+01,1.570663290965789716e-01
1.710127127127126556e+01,1.562321643497012191e-01
1.716108108108107899e+01,1.554042769476405295e-01
1.722089089089088532e+01,1.545826196514578088e-01
1.728070070070069875e+01,1.537671455777007701e-01
1.734051051051050507e+01,1.529578081957300995e-01
1.740032032032031850e+01,1.521545613250631090e-01
1.746013013013012483e+01,1.513573591327399825e-01
1.751993993993993826e+01,1.505661561307073681e-01
1.757974974974974458e+01,1.497809071732239816e-01
1.763955955955955801e+01,1.490015674542835011e-01
1.769936936936936434e+01,1.482280925050590836e-01
1.775917917917917777e+01,1.474604381913648399e-01
1.781898898898898409e+01,1.466985607111385703e-01
1.787879879879879752e+01,1.459424165919416261e-01
1.793860860860860384e+01,1.451919626884791703e-01
1.799841841841841728e+01,1.444471561801373982e-01
1.805822822822822360e+01,1.437079545685412962e-01
1.811803803803803703e+01,1.429743156751284716e-01
1.817784784784784335e+01,1.422461976387437710e-01
1.823765765765765678e+01,1.415235589132494420e-01
1.829746746746746311e+01,1.408063582651556678e-01
1.835727727727727654e+01,1.400945547712667272e-01
1.841708708708708286e+01,1.393881078163469733e-01
1.847689689689689629e+01,1.386869770908023269e-01
1.853670670670670262e+01,1.379911225883811432e-01
1.859651651651651605e+01,1.373005046038907884e-01
1.865632632632632237e+01,1.366150837309325350e-01
1.871613613613613580e+01,1.359348208596526941e-01
1.877594594594594213e+01,1.352596771745113446e-01
1.883575575575575556e+01,1.345896141520672162e-01
1.889556556556556188e+01,1.339245935587797809e-01
1.895537537537537531e+01,1.332645774488276369e-01
1.901518518518518164e+01,1.326095281619433242e-01
1.907499499499499507e+01,1.319594083212641822e-01
1.913480480480480139e+01,1.313141808312001946e-01
1.919461461461461482e+01,1.306738088753167659e-01
1.925442442442442115e+01,1.300382559142343464e-01
1.931423423423423458e+01,1.294074856835432663e-01
1.937404404404404090e+01,1.287814621917348912e-01
1.943385385385384723e+01,1.281601497181474314e-01
1.949366366366366066e+01,1.275435128109279614e-01
1.955347347347346698e+01,1.269315162850099266e-01
1.961328328328328041e+01,1.263241252201047771e-01
1.967309309309308674e+01,1.257213049587102005e-01
1.973290290290290017e+01,1.251230211041317597e-01
1.979271271271270649e+01,1.245292395185210454e-01
1.985252252252251992e+01,1.239399263209270824e-01
1.991233233233232625e+01,1.233550478853637222e-01
1.997214214214213968e+01,1.227745708388903040e-01
2.003195195195194600e+01,1.221984620597081211e-01
2.009176176176175943e+01,1.216266886752697535e-01
2.015157157157156576e+01,1.210592180604041501e-01
2.021138138138137919e+01,1.204960178354542027e-01
2.027119119119118551e+01,1.199370558644300977e-01
2.033100100100099894e+01,1.193823002531747141e-01
2.039081081081080526e+01,1.188317193475446620e-01
2.045062062062061869e+01,1.182852817316032285e-01
2.051043043043042502e+01,1.177429562258286433e-01
2.057024024024023845e+01,1.172047118853341563e-01
2.063005005005004477e+01,1.166705179981031987e-01
2.068985985985985820e+01,1.161403440832360634e-01
2.074966966966966453e+01,1.156141598892115596e-01
2.080947947947947796e+01,1.150919353921600746e-01
2.086928928928928428e+01,1.145736407941511242e-01
2.092909909909909771e+01,1.140592465214924356e-01
2.098890890890890404e+01,1.135487232230431576e-01
2.104871871871871747e+01,1.130420417685384094e-01
2.110852852852852379e+01,1.125391732469278039e-01
2.116833833833833722e+01,1.120400889647251014e-01
2.122814814814814355e+01,1.115447604443716711e-01
2.128795795795795698e+01,1.110531594226108476e-01
2.134776776776776330e+01,1.105652578488759974e-01
2.140757757757757673e+01,1.100810278836892447e-01
2.146738738738738306e+01,1.096004418970735750e-01
2.152719719719719649e+01,1.091234724669757211e-01
2.158700700700700281e+01,1.086500923777020677e-01
2.164681681681681624e+01,1.081802746183651298e-01
2.170662662662662257e+01,1.077139923813427713e-01
2.176643643643643600e+01,1.072512190607483734e-01
2.182624624624624232e+01,1.067919282509127710e-01
2.188605605605605575e+01,1.063360937448774579e-01
2.194586586586586208e+01,1.058836895328994498e-01
2.200567567567567551e+01,1.054346898009668188e-01
2.206548548548548183e+01,1.049890689293262180e-01
2.212529529529529526e+01,1.045468014910205662e-01
2.218510510510510159e+01,1.041078622504385542e-01
2.224491491491491502e+01,1.036722261618744922e-01
2.230472472472472134e+01,1.032398683680993134e-01
2.236453453453453477e+01,1.028107641989421672e-01
2.242434434434434110e+01,1.023848891698828367e-01
2.248415415415414742e+01,1.019622189806545925e-01
2.254396396396396085e+01,1.015427295138575381e-01
2.260377377377376718e+01,1.011263968335828073e-01
2.266358358358358061e+01,1.007131971840463103e-01
2.272339339339338693e+01,1.003031069882337478e-01
2.278320320320320036e+01,9.989610284655481287e-02
2.284301301301300668e+01,9.949216153550854980e-02
2.290282282282282011e+01,9.909126000635765097e-02
2.296263263263262644e+01,9.869337538381389718e-02
2.302244244244243987e+01,9.829848496473231334e-02
2.308225225225224619e+01,9.790656621681631533e-02
2.314206206206205962e+01,9.751759677733151666e-02
2.320187187187186595e+01,9.713155445183013770e-02
2.326168168168167938e+01,9.674841721288419960e-02
2.332149149149148570e+01,9.636816319882907100e-02
2.338130130130129913e+01,9.599077071251563287e-02
2.344111111111110546e+01,9.561621822007262961e-02
2.350092092092091889e+01,9.524448434967756894e-02
2.356073073073072521e+01,9.487554789033772473e-02
2.362054054054053864e+01,9.450938779067925843e-02
2.368035035035034497e+01,9.414598315774669324e-02
2.374016016016015840e+01,9.378531325581010436e-02
2.379996996996996472e+01,9.342735750518257887e-02
2.385977977977977815e+01,9.307209548104536379e-02
2.391958958958958448e+01,9.271950691228299235e-02
2.397939939939939791e+01,9.236957168032605692e-02
2.403920920920920423e+01,9.202226981800379346e-02
2.409901901901901766e+01,9.167758150840427112e-02
2.415882882882882399e+01,9.133548708374411573e-02
2.421863863863863742e+01,9.099596702424581074e-02
2.427844844844844374e+01,9.065900195702435160e-02
2.433825825825825717e+01,9.032457265498139432e-02
2.439806806806806350e+01,8.999266003570863259e-02
2.445787787787787693e+01,8.966324516039844705e-02
2.451768768768768325e+01,8.933630923276381086e-02
2.457749749749749668e+01,8.901183359796527306e-02
2.463730730730730301e+01,8.868979974154696244e-02
2.469711711711711644e+01,8.837018928837972465e-02
2.475692692692692276e+01,8.805298400161309935e-02
2.481673673673673619e+01,8.773816578163431967e-02
2.487654654654654252e+01,8.742571666503587413e-02
2.493635635635635595e+01,8.711561882359025732e-02
2.499616616616616227e+01,8.680785456323297788e-02
2.505597597597597570e+01,8.650240632305263022e-02
2.511578578578578202e+01,8.619925667428918192e-02
2.517559559559559546e+01,8.589838831933924168e-02
2.523540540540540178e+01,8.559978409076925143e-02
2.529521521521521521e+01,8.530342695033578393e-02
2.535502502502502153e+01,8.500929998801344534e-02
2.541483483483483496e+01,8.471738642102991101e-02
2.547464464464464129e+01,8.442766959290839979e-02
2.553445445445444761e+01,8.414013297251721202e-02
2.559426426426426104e+01,8.385476015312634535e-02
2.565407407407406737e+01,8.357153485147167382e-02
2.571388388388388080e+01,8.329044090682539980e-02
2.577369369369368712e+01,8.301146228007433292e-02
2.583350350350350055e+01,8.273458305280434466e-02
2.589331331331330688e+01,8.245978742639238634e-02
2.595312312312312031e+01,8.218705972110473823e-02
2.601293293293292663e+01,8.191638437520262772e-02
2.607274274274274006e+01,8.164774594405396768e-02
2.613255255255254639e+01,8.138112909925240834e-02
2.619236236236235982e+01,8.111651862774238442e-02
2.625217217217216614e+01,8.085389943095136478e-02
2.631198198198197957e+01,8.059325652392806960e-02
2.637179179179178590e+01,8.033457503448772352e-02
2.643160160160159933e+01,8.007784020236308198e-02
2.649141141141140565e+01,7.982303737836263235e-02
2.655122122122121908e+01,7.957015202353431849e-02
2.661103103103102541e+01,7.931916970833632896e-02
2.667084084084083884e+01,7.907007611181338103e-02
2.673065065065064516e+01,7.882285702077994338e-02
2.679046046046045859e+01,7.857749832900887133e-02
2.685027027027026492e+01,7.833398603642688363e-02
2.691008008008007835e+01,7.809230624831534073e-02
2.696988988988988467e+01,7.785244517451778146e-02
2.702969969969969810e+01,7.761438912865270545e-02
2.708950950950950443e+01,7.737812452733305868e-02
2.714931931931931786e+01,7.714363788939067323e-02
2.720912912912912418e+01,7.691091583510750729e-02
2.726893893893893761e+01,7.667994508545181165e-02
2.732874874874874394e+01,7.645071246132077725e-02
2.738855855855855737e+01,7.622320488278820638e-02
2.744836836836836369e+01,7.599740936835852612e-02
2.750817817817817712e+01,7.577331303422568665e-02
2.756798798798798344e+01,7.555090309353844347e-02
2.762779779779779687e+01,7.533016685567028858e-02
2.768760760760760320e+01,7.511109172549576551e-02
2.774741741741741663e+01,7.489366520267140559e-02
2.780722722722722295e+01,7.467787488092283987e-02
2.786703703703703638e+01,7.446370844733649075e-02
2.792684684684684271e+01,7.425115368165743912e-02
2.798665665665665614e+01,7.404019845559171864e-02
2.804646646646646246e+01,7.383083073211468839e-02
2.810627627627627589e+01,7.362303856478379094e-02
2.816608608608608222e+01,7.341681009705726402e-02
2.822589589589589565e+01,7.321213356161736241e-02
2.828570570570570197e+01,7.300899727969904773e-02
2.834551551551551540e+01,7.280738966042352156e-02
2.840532532532532173e+01,7.260729920013694882e-02
2.846513513513513516e+01,7.240871448175392744e-02
2.852494494494494148e+01,7.221162417410620371e-02
2.858475475475474781e+01,7.201601703129598131e-02
2.864456456456456124e+01,7.182188189205424012e-02
2.870437437437436756e+01,7.162920767910405107e-02
2.876418418418418099e+01,7.143798339852822088e-02
2.882399399399398732e+01,7.124819813914229361e-02
2.888380380380380075e+01,7.105984107187168775e-02
2.894361361361360707e+01,7.087290144913405143e-02
2.900342342342342050e+01,7.068736860422571155e-02
2.906323323323322683e+01,7.050323195071339644e-02
2.912304304304304026e+01,7.032048098182977491e-02
2.918285285285284658e+01,7.013910526987435223e-02
2.924266266266266001e+01,6.995909446561809908e-02
2.930247247247246634e+01,6.978043829771324313e-02
2.936228228228227977e+01,6.960312657210691867e-02
2.942209209209208609e+01,6.942714917145972886e-02
2.948190190190189952e+01,6.925249605456824942e-02
2.954171171171170585e+01,6.907915725579230615e-02
2.960152152152151928e+01,6.890712288448608280e-02
2.966133133133132560e+01,6.873638312443403064e-02
2.972114114114113903e+01,6.856692823329046949e-02
2.978095095095094536e+01,6.839874854202401822e-02
2.984076076076075879e+01,6.823183445436556416e-02
2.990057057057056511e+01,6.806617644626097863e-02
2.996038038038037854e+01,6.790176506532744072e-02
3.002019019019018486e+01,6.773859093031431300e-02
3.007999999999999829e+01,6.757664473056761156e-02


==> exponentialdecay_from_trap_1_fit_shallow.csv <==
-2.967000000000000171e+01,1.486265257343320594e-02
-2.961019019019019183e+01,1.486266232678896265e-02
-2.955038038038038195e+01,1.486267237841756156e-02
-2.949057057057057207e+01,1.486268273744065227e-02
-2.943076076076076220e+01,1.486269341325884008e-02
-2.937095095095095232e+01,1.486270441556021213e-02
-2.931114114114114244e+01,1.486271575432913418e-02
-2.925133133133133256e+01,1.486272743985530762e-02
-2.919152152152152269e+01,1.486273948274311266e-02
-2.913171171171171281e+01,1.486275189392122394e-02
-2.907190190190190293e+01,1.486276468465253658e-02
-2.901209209209209305e+01,1.486277786654437681e-02
-2.895228228228228318e+01,1.486279145155904556e-02
-2.889247247247247330e+01,1.486280545202466746e-02
-2.883266266266266342e+01,1.486281988064638328e-02
-2.877285285285285354e+01,1.486283475051787192e-02
-2.871304304304304367e+01,1.486285007513324201e-02
-2.865323323323323379e+01,1.486286586839927031e-02
-2.859342342342342391e+01,1.486288214464802533e-02
-2.853361361361361404e+01,1.486289891864987431e-02
-2.847380380380380416e+01,1.486291620562688216e-02
-2.841399399399399428e+01,1.486293402126663207e-02
-2.835418418418418440e+01,1.486295238173645193e-02
-2.829437437437437453e+01,1.486297130369810052e-02
-2.823456456456456465e+01,1.486299080432286999e-02
-2.817475475475475477e+01,1.486301090130718629e-02
-2.811494494494494489e+01,1.486303161288865006e-02
-2.805513513513513502e+01,1.486305295786260680e-02
-2.799532532532532514e+01,1.486307495559918354e-02
-2.793551551551551526e+01,1.486309762606088242e-02
-2.787570570570570538e+01,1.486312098982068598e-02
-2.781589589589589551e+01,1.486314506808073324e-02
-2.775608608608608563e+01,1.486316988269155773e-02
-2.769627627627627575e+01,1.486319545617191540e-02
-2.763646646646646587e+01,1.486322181172921968e-02
-2.757665665665665600e+01,1.486324897328060619e-02
-2.751684684684684612e+01,1.486327696547463072e-02
-2.745703703703703624e+01,1.486330581371364361e-02
-2.739722722722722636e+01,1.486333554417683389e-02
-2.733741741741741649e+01,1.486336618384399670e-02
-2.727760760760760661e+01,1.486339776052000676e-02
-2.721779779779779673e+01,1.486343030286005687e-02
-2.715798798798798686e+01,1.486346384039566315e-02
-2.709817817817817698e+01,1.486349840356145785e-02
-2.703836836836836710e+01,1.486353402372281307e-02
-2.697855855855855722e+01,1.486357073320430239e-02
-2.691874874874874735e+01,1.486360856531903675e-02
-2.685893893893893747e+01,1.486364755439889378e-02
-2.679912912912912759e+01,1.486368773582567165e-02
-2.673931931931932127e+01,1.486372914606319887e-02
-2.667950950950950784e+01,1.486377182269042925e-02
-2.661969969969970151e+01,1.486381580443553452e-02
-2.655988988988988808e+01,1.486386113121105843e-02
-2.650008008008008176e+01,1.486390784415012913e-02
-2.644027027027026833e+01,1.486395598564379042e-02
-2.638046046046046200e+01,1.486400559937947445e-02
-2.632065065065065212e+01,1.486405673038064014e-02
-2.626084084084084225e+01,1.486410942504763112e-02
-2.620103103103103237e+01,1.486416373119979137e-02
-2.614122122122122249e+01,1.486421969811885409e-02
-2.608141141141141262e+01,1.486427737659366116e-02
-2.602160160160160274e+01,1.486433681896625822e-02
-2.596179179179179286e+01,1.486439807917939657e-02
-2.590198198198198298e+01,1.486446121282547321e-02
-2.584217217217217311e+01,1.486452627719699396e-02
-2.578236236236236323e+01,1.486459333133855788e-02
-2.572255255255255335e+01,1.486466243610043599e-02
-2.566274274274274347e+01,1.486473365419380133e-02
-2.560293293293293360e+01,1.486480705024762622e-02
-2.554312312312312372e+01,1.486488269086734364e-02
-2.548331331331331384e+01,1.486496064469527978e-02
-2.542350350350350396e+01,1.486504098247295666e-02
-2.536369369369369409e+01,1.486512377710527341e-02
-2.530388388388388421e+01,1.486520910372668425e-02
-2.524407407407407433e+01,1.486529703976936616e-02
-2.518426426426426445e+01,1.486538766503349429e-02
-2.512445445445445458e+01,1.486548106175965972e-02
-2.506464464464464470e+01,1.486557731470349551e-02
-2.500483483483483482e+01,1.486567651121259784e-02
-2.494502502502502495e+01,1.486577874130578722e-02
-2.488521521521521507e+01,1.486588409775480013e-02
-2.482540540540540519e+01,1.486599267616847513e-02
-2.476559559559559531e+01,1.486610457507952544e-02
-2.470578578578578544e+01,1.486621989603393972e-02
-2.464597597597597556e+01,1.486633874368314782e-02
-2.458616616616616568e+01,1.486646122587898140e-02
-2.452635635635635580e+01,1.486658745377154867e-02
-2.446654654654654593e+01,1.486671754191010338e-02
-2.440673673673673605e+01,1.486685160834699294e-02
-2.434692692692692617e+01,1.486698977474478975e-02
-2.428711711711711629e+01,1.486713216648669761e-02
-2.422730730730730642e+01,1.486727891279033750e-02
-2.416749749749749654e+01,1.486743014682500100e-02
-2.410768768768768666e+01,1.486758600583251017e-02
-2.404787787787787678e+01,1.486774663125175339e-02
-2.398806806806806691e+01,1.486791216884704100e-02
-2.392825825825826058e+01,1.486808276884038493e-02
-2.386844844844844715e+01,1.486825858604781843e-02
-2.380863863863864083e+01,1.486843978001989135e-02
-2.374882882882882740e+01,1.486862651518646231e-02
-2.368901901901902107e+01,1.486881896100590572e-02
-2.362920920920920764e+01,1.486901729211890198e-02
-2.356939939939940132e+01,1.486922168850691311e-02
-2.350958958958958789e+01,1.486943233565551567e-02
-2.344977977977978156e+01,1.486964942472272788e-02
-2.338996996996996813e+01,1.486987315271247508e-02
-2.333016016016016181e+01,1.487010372265337201e-02
-2.327035035035034838e+01,1.487034134378296263e-02
-2.321054054054054205e+01,1.487058623173760641e-02
-2.315073073073073218e+01,1.487083860874815339e-02
-2.309092092092092230e+01,1.487109870384162487e-02
-2.303111111111111242e+01,1.487136675304904371e-02
-2.297130130130130254e+01,1.487164299961962928e-02
-2.291149149149149267e+01,1.487192769424154452e-02
-2.285168168168168279e+01,1.487222109526938410e-02
-2.279187187187187291e+01,1.487252346895863268e-02
-2.273206206206206303e+01,1.487283508970728071e-02
-2.267225225225225316e+01,1.487315624030483875e-02
-2.261244244244244328e+01,1.487348721218896205e-02
-2.255263263263263340e+01,1.487382830570992305e-02
-2.249282282282282353e+01,1.487417983040317804e-02
-2.243301301301301365e+01,1.487454210527025533e-02
-2.237320320320320377e+01,1.487491545906825113e-02
-2.231339339339339389e+01,1.487530023060816727e-02
-2.225358358358358402e+01,1.487569676906237356e-02
-2.219377377377377414e+01,1.487610543428147594e-02
-2.213396396396396426e+01,1.487652659712087461e-02
-2.207415415415415438e+01,1.487696063977730389e-02
-2.201434434434434451e+01,1.487740795613567632e-02
-2.195453453453453463e+01,1.487786895212651547e-02
-2.189472472472472475e+01,1.487834404609433316e-02
-2.183491491491491487e+01,1.487883366917727192e-02
-2.177510510510510500e+01,1.487933826569835284e-02
-2.171529529529529512e+01,1.487985829356868600e-02
-2.165548548548548524e+01,1.488039422470301826e-02
-2.159567567567567536e+01,1.488094654544798619e-02
-2.153586586586586549e+01,1.488151575702346442e-02
-2.147605605605605561e+01,1.488210237597741882e-02
-2.141624624624624573e+01,1.488270693465465477e-02
-2.135643643643643586e+01,1.488332998167990820e-02
-2.129662662662662598e+01,1.488397208245572506e-02
-2.123681681681681965e+01,1.488463381967553706e-02
-2.117700700700700622e+01,1.488531579385245218e-02
-2.111719719719719990e+01,1.488601862386420942e-02
-2.105738738738738647e+01,1.488674294751478853e-02
-2.099757757757758014e+01,1.488748942211321792e-02
-2.093776776776776671e+01,1.488825872507005925e-02
-2.087795795795796039e+01,1.488905155451214317e-02
-2.081814814814814696e+01,1.488986862991611287e-02
-2.075833833833834063e+01,1.489071069276133065e-02
-2.069852852852852720e+01,1.489157850720274935e-02
-2.063871871871872088e+01,1.489247286076438199e-02
-2.057890890890890745e+01,1.489339456505394711e-02
-2.051909909909910112e+01,1.489434445649939764e-02
-2.045928928928928769e+01,1.489532339710795961e-02
-2.039947947947948137e+01,1.489633227524838309e-02
-2.033966966966966794e+01,1.489737200645712377e-02
-2.027985985985986161e+01,1.489844353426916963e-02
-2.022005005005004818e+01,1.489954783107428314e-02
-2.016024024024024186e+01,1.490068589899942036e-02
-2.010043043043042843e+01,1.490185877081814589e-02
-2.004062062062062211e+01,1.490306751088785360e-02
-1.998081081081080868e+01,1.490431321611564511e-02
-1.992100100100100235e+01,1.490559701695375397e-02
-1.986119119119118892e+01,1.490692007842540912e-02
-1.980138138138138260e+01,1.490828360118206727e-02
-1.974157157157156917e+01,1.490968882259297891e-02
-1.968176176176176284e+01,1.491113701786808167e-02
-1.962195195195195296e+01,1.491262950121522053e-02
-1.956214214214214309e+01,1.491416762703276847e-02
-1.950233233233233321e+01,1.491575279113871617e-02
-1.944252252252252333e+01,1.491738643203734636e-02
-1.938271271271271345e+01,1.491907003222464438e-02
-1.932290290290290358e+01,1.492080511953364566e-02
-1.926309309309309370e+01,1.492259326852089611e-02
-1.920328328328328382e+01,1.492443610189534212e-02
-1.914347347347347394e+01,1.492633529199090259e-02
-1.908366366366366407e+01,1.492829256228407793e-02
-1.902385385385385419e+01,1.493030968895796978e-02
-1.896404404404404431e+01,1.493238850251413230e-02
-1.890423423423423444e+01,1.493453088943371386e-02
-1.884442442442442456e+01,1.493673879388940015e-02
-1.878461461461461468e+01,1.493901421950971468e-02
-1.872480480480480480e+01,1.494135923119726574e-02
-1.866499499499499493e+01,1.494377595700261026e-02
-1.860518518518518505e+01,1.494626659005540703e-02
-1.854537537537537517e+01,1.494883339055464930e-02
-1.848556556556556529e+01,1.495147868781974108e-02
-1.842575575575575542e+01,1.495420488240430806e-02
-1.836594594594594554e+01,1.495701444827465636e-02
-1.830613613613613566e+01,1.495990993505484125e-02
-1.824632632632632578e+01,1.496289397034039972e-02
-1.818651651651651946e+01,1.496596926208284412e-02
-1.812670670670670603e+01,1.496913860104707311e-02
-1.806689689689689970e+01,1.497240486334392578e-02
-1.800708708708708627e+01,1.497577101304020664e-02
-1.794727727727727995e+01,1.497924010484850445e-02
-1.788746746746746652e+01,1.498281528689929254e-02
-1.782765765765766020e+01,1.498649980359778242e-02
-1.776784784784784677e+01,1.499029699856816583e-02
-1.770803803803804044e+01,1.499421031768787688e-02
-1.764822822822822701e+01,1.499824331221466696e-02
-1.758841841841842069e+01,1.500239964200928734e-02
-1.752860860860860726e+01,1.500668307885674388e-02
-1.746879879879880093e+01,1.501109750988911633e-02
-1.740898898898898750e+01,1.501564694111305609e-02
-1.734917917917918118e+01,1.502033550104514038e-02
-1.728936936936936775e+01,1.502516744445843780e-02
-1.722955955955956142e+01,1.503014715624361418e-02
-1.716974974974974799e+01,1.503527915538813500e-02
-1.710993993993994167e+01,1.504056809907715862e-02
-1.705013013013012824e+01,1.504601878691983613e-02
-1.699032032032032191e+01,1.505163616530485679e-02
-1.693051051051050848e+01,1.505742533188919423e-02
-1.687070070070070216e+01,1.506339154022413342e-02
-1.681089089089088873e+01,1.506954020452275743e-02
-1.675108108108108240e+01,1.507587690457323423e-02
-1.669127127127126897e+01,1.508240739080236696e-02
-1.663146146146146265e+01,1.508913758949398387e-02
-1.657165165165165277e+01,1.509607360816692112e-02
-1.651184184184184289e+01,1.510322174111748163e-02
-1.645203203203203302e+01,1.511058847513136599e-02
-1.639222222222222314e+01,1.511818049537031264e-02
-1.633241241241241326e+01,1.512600469143873631e-02
-1.627260260260260338e+01,1.513406816363591437e-02
-1.621279279279279351e+01,1.514237822939935342e-02
-1.615298298298298363e+01,1.515094242994522583e-02
-1.609317317317317375e+01,1.515976853711186248e-02
-1.603336336336336387e+01,1.516886456041254168e-02
-1.597355355355355400e+01,1.517823875430396492e-02
-1.591374374374374412e+01,1.518789962567699582e-02
-1.585393393393393424e+01,1.519785594157650917e-02
-1.579412412412412436e+01,1.520811673715728556e-02
-1.573431431431431449e+01,1.521869132388325302e-02
-1.567450450450450461e+01,1.522958929797743263e-02
-1.561469469469469473e+01,1.524082054913032842e-02
-1.555488488488488485e+01,1.525239526947461816e-02
-1.549507507507507498e+01,1.526432396283430165e-02
-1.543526526526526510e+01,1.527661745425671486e-02
-1.537545545545545522e+01,1.528928689983603990e-02
-1.531564564564564535e+01,1.530234379683723112e-02
-1.525583583583583547e+01,1.531579999412954925e-02
-1.519602602602602559e+01,1.532966770293917903e-02
-1.513621621621621571e+01,1.534395950793065316e-02
-1.507640640640640761e+01,1.535868837862719785e-02
-1.501659659659659773e+01,1.537386768118030253e-02
-1.495678678678678786e+01,1.538951119049922558e-02
-1.489697697697697798e+01,1.540563310275146376e-02
-1.483716716716716810e+01,1.542224804824546269e-02
-1.477735735735735823e+01,1.543937110470734730e-02
-1.471754754754754835e+01,1.545701781096363824e-02
-1.465773773773773847e+01,1.547520418104242346e-02
-1.459792792792792859e+01,1.549394671870577174e-02
-1.453811811811811872e+01,1.551326243242655625e-02
-1.447830830830830884e+01,1.553316885082329374e-02
-1.441849849849849896e+01,1.555368403856702275e-02
-1.435868868868868908e+01,1.557482661277461745e-02
-1.429887887887887921e+01,1.559661575990344690e-02
-1.423906906906906933e+01,1.561907125316269046e-02
-1.417925925925925945e+01,1.564221347045713709e-02
-1.411944944944944957e+01,1.566606341287970355e-02
-1.405963963963963970e+01,1.569064272376951424e-02
-1.399982982982983160e+01,1.571597370835278729e-02
-1.394002002002002172e+01,1.574207935398437910e-02
-1.388021021021021184e+01,1.576898335100832688e-02
-1.382040040040040196e+01,1.579671011425638066e-02
-1.376059059059059209e+01,1.582528480520394715e-02
-1.370078078078078221e+01,1.585473335480363025e-02
-1.364097097097097233e+01,1.588508248701703957e-02
-1.358116116116116245e+01,1.591635974306624193e-02
-1.352135135135135258e+01,1.594859350642686968e-02
-1.346154154154154270e+01,1.598181302858554115e-02
-1.340173173173173282e+01,1.601604845558499482e-02
-1.334192192192192294e+01,1.605133085538101509e-02
-1.328211211211211307e+01,1.608769224603596310e-02
-1.322230230230230319e+01,1.612516562477453105e-02
-1.316249249249249331e+01,1.616378499792804624e-02
-1.310268268268268343e+01,1.620358541179452855e-02
-1.304287287287287356e+01,1.624460298444249315e-02
-1.298306306306306368e+01,1.628687493848737095e-02
-1.292325325325325380e+01,1.633043963487027656e-02
-1.286344344344344393e+01,1.637533660766978330e-02
-1.280363363363363760e+01,1.642160659997828412e-02
-1.274382382382382772e+01,1.646929160087555466e-02
-1.268401401401401785e+01,1.651843488353295711e-02
-1.262420420420420797e+01,1.656908104448298266e-02
-1.256439439439439809e+01,1.662127604408970144e-02
-1.250458458458458821e+01,1.667506724825685779e-02
-1.244477477477477834e+01,1.673050347141145922e-02
-1.238496496496496846e+01,1.678763502080189360e-02
-1.232515515515515858e+01,1.684651374215073716e-02
-1.226534534534534870e+01,1.690719306670367128e-02
-1.220553553553553883e+01,1.696972805971729004e-02
-1.214572572572572895e+01,1.703417547042967300e-02
-1.208591591591591907e+01,1.710059378355919743e-02
-1.202610610610610919e+01,1.716904327237820174e-02
-1.196629629629629932e+01,1.723958605340978820e-02
-1.190648648648648944e+01,1.731228614279728406e-02
-1.184667667667667956e+01,1.738720951439761200e-02
-1.178686686686686969e+01,1.746442415965121508e-02
-1.172705705705705981e+01,1.754400014928291646e-02
-1.166724724724724993e+01,1.762600969688967595e-02
-1.160743743743744005e+01,1.771052722447297861e-02
-1.154762762762763018e+01,1.779762942997526604e-02
-1.148781781781782030e+01,1.788739535688179533e-02
-1.142800800800801042e+01,1.797990646595097608e-02
-1.136819819819820054e+01,1.807524670913836229e-02
-1.130838838838839067e+01,1.817350260578135326e-02
-1.124857857857858079e+01,1.827476332111373572e-02
-1.118876876876877091e+01,1.837912074718133296e-02
-1.112895895895896103e+01,1.848666958623215381e-02
-1.106914914914915116e+01,1.859750743665678288e-02
-1.100933933933934128e+01,1.871173488155692885e-02
-1.094952952952953140e+01,1.882945558002255965e-02
-1.088971971971972152e+01,1.895077636120040543e-02
-1.082990990990991165e+01,1.907580732123926801e-02
-1.077010010010010177e+01,1.920466192320002818e-02
-1.071029029029029189e+01,1.933745710002106322e-02
-1.065048048048048202e+01,1.947431336063255858e-02
-1.059067067067067214e+01,1.961535489931586634e-02
-1.053086086086086226e+01,1.976070970840732022e-02
-1.047105105105105238e+01,1.991050969444869631e-02
-1.041124124124124251e+01,2.006489079788970759e-02
-1.035143143143143263e+01,2.022399311645121239e-02
-1.029162162162162275e+01,2.038796103226106493e-02
-1.023181181181181287e+01,2.055694334287793898e-02
-1.017200200200200300e+01,2.073109339632213041e-02
-1.011219219219219312e+01,2.091056923023575792e-02
-1.005238238238238324e+01,2.109553371529871574e-02
-9.992572572572573364e+00,2.128615470303052426e-02
-9.932762762762763487e+00,2.148260517811216921e-02
-9.872952952952953609e+00,2.168506341536620072e-02
-9.813143143143143732e+00,2.189371314153750608e-02
-9.753333333333337407e+00,2.210874370202162154e-02
-9.693523523523527530e+00,2.233035023269186112e-02
-9.633713713713717652e+00,2.255873383698108955e-02
-9.573903903903907775e+00,2.279410176837907975e-02
-9.514094094094097898e+00,2.303666761851082614e-02
-9.454284284284288020e+00,2.328665151096661473e-02
-9.394474474474478143e+00,2.354428030105972305e-02
-9.334664664664668265e+00,2.380978778169300786e-02
-9.274854854854858388e+00,2.408341489552122405e-02
-9.215045045045048511e+00,2.436540995360161888e-02
-9.155235235235238633e+00,2.465602886073114952e-02
-9.095425425425428756e+00,2.495553534767491061e-02
-9.035615615615618879e+00,2.526420121049647444e-02
-8.975805805805809001e+00,2.558230655720726554e-02
-8.915995995995999124e+00,2.591014006195895697e-02
-8.856186186186189246e+00,2.624799922700935331e-02
-8.796376376376379369e+00,2.659619065269968816e-02
-8.736566566566569492e+00,2.695503031568821650e-02
-8.676756756756759614e+00,2.732484385569260155e-02
-8.616946946946949737e+00,2.770596687100139802e-02
-8.557137137137139860e+00,2.809874522302264338e-02
-8.497327327327329982e+00,2.850353535014611001e-02
-8.437517517517520105e+00,2.892070459120389680e-02
-8.377707707707710227e+00,2.935063151882297966e-02
-8.317897897897900350e+00,2.979370628297220089e-02
-8.258088088088090473e+00,3.025033096501542063e-02
-8.198278278278280595e+00,3.072091994259223968e-02
-8.138468468468470718e+00,3.120590026565729647e-02
-8.078658658658660841e+00,3.170571204401941706e-02
-8.018848848848850963e+00,3.222080884673238221e-02
-7.959039039039041086e+00,3.275165811369960128e-02
-7.899229229229231208e+00,3.329874157986638383e-02
-7.839419419419421331e+00,3.386255571238461215e-02
-7.779609609609611454e+00,3.444361216114662227e-02
-7.719799799799801576e+00,3.504243822309711931e-02
-7.659989989989991699e+00,3.565957732074441500e-02
-7.600180180180181821e+00,3.629558949530539702e-02
-7.540370370370371944e+00,3.695105191493153196e-02
-7.480560560560562067e+00,3.762655939847728281e-02
-7.420750750750752189e+00,3.832272495528613043e-02
-7.360940940940942312e+00,3.904018034148418193e-02
-7.301131131131132435e+00,3.977957663328596932e-02
-7.241321321321322557e+00,4.054158481783294576e-02
-7.181511511511512680e+00,4.132689640210072957e-02
-7.121701701701702802e+00,4.213622404042763336e-02
-7.061891891891892925e+00,4.297030218123402967e-02
-7.002082082082083048e+00,4.382988773351940287e-02
-6.942272272272273170e+00,4.471576075374195103e-02
-6.882462462462463293e+00,4.562872515370394039e-02
-6.822652652652653416e+00,4.656960943008540271e-02
-6.762842842842843538e+00,4.753926741628806268e-02
-6.703033033033037213e+00,4.853857905727178984e-02
-6.643223223223227336e+00,4.956845120808703320e-02
-6.583413413413417459e+00,5.062981845682704152e-02
-6.523603603603607581e+00,5.172364397274779174e-02
-6.463793793793797704e+00,5.285092038032462858e-02
-6.403983983983987827e+00,5.401267066003868911e-02
-6.344174174174177949e+00,5.520994907671105539e-02
-6.284364364364368072e+00,5.644384213622665597e-02
-6.224554554554558194e+00,5.771546957151632573e-02
-6.164744744744748317e+00,5.902598535869177376e-02
-6.104934934934938440e+00,6.037657876425540915e-02
-6.045125125125128562e+00,6.176847542433574340e-02
-5.985315315315318685e+00,6.320293845692714907e-02
-5.925505505505508808e+00,6.468126960814388204e-02
-5.865695695695698930e+00,6.620481043352836881e-02
-5.805885885885889053e+00,6.777494351548554730e-02
-5.746076076076079175e+00,6.939309371794838421e-02
-5.686266266266269298e+00,7.106072947941306783e-02
-5.626456456456459421e+00,7.277936414551711142e-02
-5.566646646646649543e+00,7.455055734236984422e-02
-5.506836836836839666e+00,7.637591639188145987e-02
-5.447027027027029789e+00,7.825709777037503923e-02
-5.387217217217219911e+00,8.019580861180536369e-02
-5.327407407407410034e+00,8.219380825694816428e-02
-5.267597597597600156e+00,8.425290984996630650e-02
-5.207787787787790279e+00,8.637498198380134939e-02
-5.147977977977980402e+00,8.856195039588379836e-02
-5.088168168168170524e+00,9.081579971570064025e-02
-5.028358358358360647e+00,9.313857526580643365e-02
-4.968548548548550770e+00,9.553238491791206377e-02
-4.908738738738740892e+00,9.799940100573557855e-02
-4.848928928928931015e+00,1.005418622963509534e-01
-4.789119119119121137e+00,1.031620760218237981e-01
-4.729309309309311260e+00,1.058624199729778365e-01
-4.669499499499501383e+00,1.086453446571915976e-01
-4.609689689689691505e+00,1.115133755221843492e-01
-4.549879879879881628e+00,1.144691152478086449e-01
-4.490070070070071750e+00,1.175152461079295163e-01
-4.430260260260261873e+00,1.206545324045336376e-01
-4.370450450450451996e+00,1.238898229762772224e-01
-4.310640640640642118e+00,1.272240537837495689e-01
-4.250830830830832241e+00,1.306602505737974873e-01
-4.191021021021022364e+00,1.342015316253293289e-01
-4.131211211211212486e+00,1.378511105790898861e-01
-4.071401401401402609e+00,1.416122993539741803e-01
-4.011591591591592731e+00,1.454885111525267005e-01
-3.951781781781782854e+00,1.494832635583534797e-01
-3.891971971971972977e+00,1.536001817282579562e-01
-3.832162162162163099e+00,1.578430016819971360e-01
-3.772352352352353222e+00,1.622155736926439440e-01
-3.712542542542543345e+00,1.667218657806317228e-01
-3.652732732732733467e+00,1.713659673146526174e-01
-3.592922922922927143e+00,1.761520927226760680e-01
-3.533113113113117265e+00,1.810845853164583241e-01
-3.473303303303307388e+00,1.861679212330077104e-01
-3.413493493493497510e+00,1.914067134965894423e-01
-3.353683683683687633e+00,1.968057162049515196e-01
-3.293873873873877756e+00,2.023698288435717418e-01
-3.234064064064067878e+00,2.081041007318415181e-01
-3.174254254254258001e+00,2.140137356052208562e-01
-3.114444444444448123e+00,2.201040963375229531e-01
-3.054634634634638246e+00,2.263807098076130175e-01
-2.994824824824828369e+00,2.328492719149390933e-01
-2.935015015015018491e+00,2.395156527484451903e-01
-2.875205205205208614e+00,2.463859019135581085e-01
-2.815395395395398737e+00,2.534662540220814497e-01
-2.755585585585588859e+00,2.607631343499795529e-01
-2.695775775775778982e+00,2.682831646681850812e-01
-2.635965965965969104e+00,2.760331692517220548e-01
-2.576156156156159227e+00,2.840201810725968556e-01
-2.516346346346349350e+00,2.922514481820774890e-01
-2.456536536536539472e+00,3.007344402881538259e-01
-2.396726726726729595e+00,3.094768555341454452e-01
-2.336916916916919718e+00,3.184866274846109846e-01
-2.277107107107109840e+00,3.277719323248967087e-01
-2.217297297297299963e+00,3.373411962808596787e-01
-2.157487487487490085e+00,3.472031032654959715e-01
-2.097677677677680208e+00,3.573666027594161188e-01
-2.037867867867870331e+00,3.678409179323172129e-01
-1.978058058058060453e+00,3.786355540128223396e-01
-1.918248248248250576e+00,3.897603069142828169e-01
-1.858438438438440699e+00,4.012252721243710907e-01
-1.798628628628630821e+00,4.130408538665304996e-01
-1.738818818818820944e+00,4.252177745415980370e-01
-1.679009009009011066e+00,4.377670844581647014e-01
-1.619199199199201189e+00,4.507001718605072038e-01
-1.559389389389391312e+00,4.640287732631881434e-01
-1.499579579579581434e+00,4.777649841017056476e-01
-1.439769769769771557e+00,4.919212697088549135e-01
-1.379959959959961679e+00,5.065104766267660708e-01
-1.320150150150151802e+00,5.215458442648795989e-01
-1.260340340340341925e+00,5.370410169144425039e-01
-1.200530530530532047e+00,5.530100561304260864e-01
-1.140720720720722170e+00,5.694674534921013720e-01
-1.080910910910912293e+00,5.864281437538536590e-01
-1.021101101101102415e+00,6.039075183981700290e-01
-9.612912912912925378e-01,6.219214396030963155e-01
-9.014814814814826605e-01,6.404862546368427223e-01
-8.416716716716727831e-01,6.596188106925986450e-01
-7.818618618618629057e-01,6.793364701770178149e-01
-7.220520520520530283e-01,6.996571264662512224e-01
-6.622422422422431509e-01,7.205992201438227163e-01
-6.024324324324332736e-01,7.421817557350844918e-01
-5.426226226226269489e-01,7.644243189534375427e-01
-4.828128128128170715e-01,7.873470944739742183e-01
-4.230030030030071941e-01,8.109708842506544446e-01
-3.631931931931973168e-01,8.353171263936610691e-01
-3.033833833833874394e-01,8.604079146240503073e-01
-2.435735735735775620e-01,8.862660183233547206e-01
-1.837637637637676846e-01,9.129149031963353922e-01
-1.239539539539578072e-01,9.403787525656328583e-01
-6.414414414414792986e-02,9.686824893176430029e-01
-4.334334334338052486e-03,9.978517985195298756e-01


==> exponentialdecay_from_trap_no_1.csv <==
-2.967000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.942000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.917000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.892000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.867000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.842000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.817000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.792000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.767000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.742000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.717000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.692000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.667000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.642000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.617000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.592000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.567000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.542000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.517000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.492000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.467000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.442000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.417000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.392000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.367000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.342000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.317000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.292000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.267000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.242000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.217000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.192000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.167000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.142000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.117000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.092000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.067000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.042000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-2.017000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.992000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.967000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.942000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.917000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.892000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.867000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.842000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.817000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.792000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.767000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.742000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.717000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.692000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.667000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.642000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.617000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.591999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.566999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.541999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.516999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.491999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.466999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.441999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.416999999999999993e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.392000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.367000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.342000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.317000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.292000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.267000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.242000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.217000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.192000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.167000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.142000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.117000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.092000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.067000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.042000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-1.017000000000000171e+01,1.629984657370571813e-02,1.643756497097040303e-02
-9.920000000000001705e+00,1.629984657370571813e-02,1.643756497097040303e-02
-9.670000000000001705e+00,1.629984657370571813e-02,1.643756497097040303e-02
-9.420000000000001705e+00,1.629984657370571813e-02,1.643756497097040303e-02
-9.170000000000001705e+00,1.629984657370571813e-02,1.643756497097040303e-02
-8.920000000000001705e+00,1.629984657370571813e-02,1.643756497097040303e-02
-8.670000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-8.420000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-8.170000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-7.920000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-7.670000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-7.420000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-7.170000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-6.920000000000001705e+00,3.327178178164586636e-02,1.657970493383884025e-02
-6.670000000000001705e+00,5.024371698958601806e-02,1.672059482272263836e-02
-6.420000000000001705e+00,5.024371698958601806e-02,1.672059482272263836e-02
-6.170000000000001705e+00,6.721565219752616283e-02,1.686026597573034996e-02
-5.920000000000001705e+00,6.721565219752616283e-02,1.686026597573034996e-02
-5.670000000000001705e+00,8.418758740546632147e-02,1.699874843431993174e-02
-5.420000000000001705e+00,8.418758740546632147e-02,1.699874843431993174e-02
-5.170000000000001705e+00,1.181314578213466249e-01,1.727226138922692555e-02
-4.920000000000001705e+00,1.181314578213466249e-01,1.727226138922692555e-02
-4.670000000000001705e+00,1.181314578213466249e-01,1.727226138922692555e-02
-4.420000000000001705e+00,1.181314578213466249e-01,1.727226138922692555e-02
-4.170000000000001705e+00,1.181314578213466249e-01,1.727226138922692555e-02
-3.920000000000001705e+00,1.351033930292867835e-01,1.740734612459177502e-02
-3.670000000000001705e+00,1.520753282372269144e-01,1.754135076666314338e-02
-3.420000000000001705e+00,1.520753282372269144e-01,1.754135076666314338e-02
-3.170000000000001705e+00,1.690472634451670730e-01,1.767429988291189732e-02
-2.920000000000001705e+00,1.860191986531072317e-01,1.780621711642586813e-02
-2.670000000000001705e+00,2.708788746928079694e-01,1.845109363808752553e-02
-2.420000000000001705e+00,3.048227451086882867e-01,1.870255773734253932e-02
-2.170000000000001705e+00,3.217946803166284453e-01,1.882697462893410251e-02
-1.920000000000001705e+00,4.066543563563291830e-01,1.943657744283185107e-02
-1.670000000000001705e+00,4.575701619801496034e-01,1.979290550347147584e-02
-1.420000000000001705e+00,4.915140323960299207e-01,2.002676114750413100e-02
-1.170000000000001705e+00,6.103175788516109757e-01,2.082352788965583304e-02
-9.200000000000017053e-01,7.121491900992519275e-01,2.148169472082638032e-02
-6.700000000000017053e-01,7.800369309310124510e-01,2.190885310937181960e-02
-4.200000000000017053e-01,8.818685421786534029e-01,2.253348308025813693e-02
-1.700000000000017053e-01,9.837001534262942437e-01,2.314017172365351316e-02
7.999999999999829470e-02,9.837001534262942437e-01,2.314017172365351316e-02
3.299999999999982947e-01,9.497562830104139264e-01,2.293984692159095617e-02
5.799999999999982947e-01,9.327843478024738788e-01,2.283897971670956206e-02
8.299999999999982947e-01,9.158124125945337202e-01,2.273763431469351740e-02
1.079999999999998295e+00,8.648966069707132442e-01,2.243066395583006092e-02
1.329999999999998295e+00,8.648966069707132442e-01,2.243066395583006092e-02
1.579999999999998295e+00,8.648966069707132442e-01,2.243066395583006092e-02
1.829999999999998295e+00,8.479246717627730856e-01,2.232734004051267762e-02
2.079999999999998295e+00,7.630649957230722924e-01,2.180289619349685959e-02
2.329999999999998295e+00,7.460930605151321338e-01,2.169638961428791910e-02
2.579999999999998295e+00,7.121491900992519275e-01,2.148169472082638032e-02
2.829999999999998295e+00,6.612333844754314516e-01,2.115531970595271871e-02
3.079999999999998295e+00,6.442614492674912929e-01,2.104533686632092601e-02
3.329999999999998295e+00,6.272895140595511343e-01,2.093474284024034182e-02
3.579999999999998295e+00,6.103175788516109757e-01,2.082352788965583304e-02
3.829999999999998295e+00,6.103175788516109757e-01,2.082352788965583304e-02
4.079999999999998295e+00,5.933456436436708170e-01,2.071168201208599749e-02
4.329999999999998295e+00,5.763737084357306584e-01,2.059919493044501046e-02
4.579999999999998295e+00,5.594017732277904997e-01,2.048605608235486153e-02
4.829999999999998295e+00,5.254579028119101825e-01,2.025777934290577675e-02
5.079999999999998295e+00,5.254579028119101825e-01,2.025777934290577675e-02
5.329999999999998295e+00,5.084859676039700238e-01,2.014261879635848712e-02
5.579999999999998295e+00,4.745420971880897620e-01,1.991019422700743280e-02
5.829999999999998295e+00,4.745420971880897620e-01,1.991019422700743280e-02
6.079999999999998295e+00,4.745420971880897620e-01,1.991019422700743280e-02
6.329999999999998295e+00,4.575701619801496034e-01,1.979290550347147584e-02
6.579999999999998295e+00,4.575701619801496034e-01,1.979290550347147584e-02
6.829999999999998295e+00,4.575701619801496034e-01,1.979290550347147584e-02
7.079999999999998295e+00,4.405982267722095003e-01,1.967488206815368179e-02
7.329999999999998295e+00,4.405982267722095003e-01,1.967488206815368179e-02
7.579999999999998295e+00,4.236262915642693416e-01,1.955611061884165655e-02
7.829999999999998295e+00,4.066543563563291830e-01,1.943657744283185107e-02
8.079999999999998295e+00,4.066543563563291830e-01,1.943657744283185107e-02
8.329999999999998295e+00,3.557385507325087071e-01,1.907326388537000997e-02
8.579999999999998295e+00,3.557385507325087071e-01,1.907326388537000997e-02
8.829999999999998295e+00,3.387666155245685484e-01,1.895053781433756260e-02
9.079999999999998295e+00,3.387666155245685484e-01,1.895053781433756260e-02
9.329999999999998295e+00,3.217946803166284453e-01,1.882697462893410251e-02
9.579999999999998295e+00,3.048227451086882867e-01,1.870255773734253932e-02
9.829999999999998295e+00,3.048227451086882867e-01,1.870255773734253932e-02
1.007999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.032999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.057999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.082999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.107999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.132999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.157999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.182999999999999829e+01,2.878508099007481280e-01,1.857726998708223581e-02
1.207999999999999829e+01,2.708788746928079694e-01,1.845109363808752553e-02
1.232999999999999829e+01,2.708788746928079694e-01,1.845109363808752553e-02
1.257999999999999829e+01,2.539069394848678107e-01,1.832401033410028385e-02
1.282999999999999829e+01,2.539069394848678107e-01,1.832401033410028385e-02
1.307999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.332999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.357999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.382999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.407999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.432999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.457999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.482999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.507999999999999829e+01,2.369350042769276798e-01,1.819600107224568844e-02
1.532999999999999829e+01,2.029911338610473626e-01,1.793712523393055022e-02
1.557999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.582999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.607999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.632999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.657999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.682999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.707999999999999829e+01,1.860191986531072317e-01,1.780621711642586813e-02
1.732999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.757999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.782999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.807999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.832999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.857999999999999829e+01,1.690472634451670730e-01,1.767429988291189732e-02
1.882999999999999829e+01,1.520753282372269144e-01,1.754135076666314338e-02
1.907999999999999829e+01,1.520753282372269144e-01,1.754135076666314338e-02
1.932999999999999829e+01,1.520753282372269144e-01,1.754135076666314338e-02
1.957999999999999829e+01,1.520753282372269144e-01,1.754135076666314338e-02
1.982999999999999829e+01,1.351033930292867835e-01,1.740734612459177502e-02
2.007999999999999829e+01,1.181314578213466249e-01,1.727226138922692555e-02
2.032999999999999829e+01,1.181314578213466249e-01,1.727226138922692555e-02
2.057999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.082999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.107999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.132999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.157999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.182999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.207999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.232999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.257999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.282999999999999829e+01,1.011595226134064662e-01,1.713607101725569612e-02
2.307999999999999829e+01,8.418758740546632147e-02,1.699874843431993174e-02
2.332999999999999829e+01,8.418758740546632147e-02,1.699874843431993174e-02
2.357999999999999829e+01,8.418758740546632147e-02,1.699874843431993174e-02
2.382999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.407999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.432999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.457999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.482999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.507999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.532999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.557999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.582999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.607999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.632999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.657999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.682999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.707999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.732999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.757999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.782999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.807999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.832999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.857999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.882999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.907999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.932999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.957999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
2.982999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02
3.007999999999999829e+01,6.721565219752616283e-02,1.686026597573034996e-02


==> finalDT.csv <==
8.500000000000000000e+00,4.686290322580644485e+00,2.428571428571428548e-01,8.808073205657906968e-03
1.019999999999999929e+01,2.225760649087221044e+00,2.914285714285714257e-01,9.108036716325179638e-03
1.119999999999999929e+01,3.640721196130167314e+00,4.399999999999999467e-01,1.476193870448957668e+00
1.209999999999999964e+01,4.133837944243064833e+00,4.753571428571428115e-01,1.237273567626268500e+00
1.309999999999999964e+01,2.997519196852530321e+00,5.146428571428571797e-01,1.047986874141188629e+00
1.419999999999999929e+01,4.558803217064428814e+00,5.578571428571428292e-01,1.354975245465764311e-01
1.530000000000000071e+01,3.683712417788913562e+00,6.010714285714287008e-01,1.194433672173566441e+00
1.630000000000000071e+01,5.050920245398772934e+00,6.403571428571428470e-01,1.187416020655626792e+00
1.750000000000000000e+01,5.105192321570324765e+00,6.875000000000000000e-01,7.061732823569651929e-01
1.869999999999999929e+01,4.347022071326001047e+00,7.346428571428571530e-01,7.992223678676199095e-01
1.989999999999999858e+01,6.006233506233507491e+00,7.817857142857143060e-01,4.210824022320458937e+00
2.119999999999999929e+01,8.099173955296404159e+00,8.328571428571428514e-01,2.853147182672774118e+00
2.260000000000000142e+01,6.914454277286134598e+00,8.878571428571429003e-01,2.784444478340259543e+00
2.380000000000000071e+01,5.855647382920110111e+00,9.350000000000000533e-01,2.177703559809943901e+00
2.550000000000000000e+01,4.068875502008032718e+00,1.001785714285714279e+00,5.458027123824465976e-01
2.680000000000000071e+01,4.171275927089880042e+00,1.052857142857142936e+00,7.194219434002296909e-01
2.869999999999999929e+01,5.344218954248366238e+00,1.127499999999999947e+00,4.214301598144047922e+00
3.039999999999999858e+01,2.976942584702778838e+00,1.194285714285714173e+00,1.691553571997219896e+00
3.200000000000000000e+01,4.577576491564481209e+00,1.257142857142857117e+00,1.885649784597329015e+00
3.425000000000000000e+01,3.331134426434136930e+00,1.345535714285714279e+00,1.141391833077845641e+00
3.650000000000000000e+01,3.614680483592401128e+00,1.433928571428571441e+00,9.661531443732361835e-01
3.820000000000000284e+01,3.630821917808218835e+00,1.091428571428571415e+00,3.612786513725302351e-01
4.000000000000000000e+01,2.054330708661417315e+00,1.142857142857142794e+00,1.674615137937592313e-01
4.375000000000000000e+01,2.799216022025248662e+00,1.716071428571428692e+00,6.791117648011769647e-01
4.829999999999999716e+01,2.653658536585365102e+00,1.379999999999999893e+00,2.234295208020631862e-01
5.125000000000000000e+01,2.872506586980271059e+00,2.010714285714286120e+00,6.491930915788766132e-01
5.600000000000000000e+01,2.755248618784530201e+00,1.600000000000000089e+00,2.861065841399281218e-01
6.100000000000000000e+01,2.936363636363636509e+00,1.742857142857142883e+00,3.329497818442875845e-01
6.600000000000000000e+01,3.409615384615384936e+00,1.885714285714285676e+00,3.457469602098874883e-01
7.000000000000000000e+01,3.816312056737587888e+00,2.000000000000000000e+00,3.945570051554778135e-01
7.450000000000000000e+01,3.229629629629629850e+00,2.128571428571428559e+00,3.179554819774639829e-01
8.000000000000000000e+01,3.392028985507246297e+00,2.285714285714285587e+00,4.434551247859336298e-01
8.750000000000000000e+01,2.765853658536585602e+00,2.500000000000000000e+00,3.481068787427066269e-01
9.215000000000000568e+01,2.372840247209995201e+00,3.605714285714285872e+00,4.649652847479207596e-01
9.850000000000000000e+01,2.558045977011494276e+00,2.814285714285714501e+00,3.285090602311573904e-01
1.030000000000000000e+02,2.691968999240565985e+00,4.035714285714286476e+00,3.441341748003483025e-01
1.060000000000000000e+02,4.267424242424242564e+00,5.300000000000000711e+00,4.739660686730883254e-01
1.100000000000000000e+02,2.731842303981205866e+00,3.921428571428572152e+00,3.858396245641864120e-01
1.135000000000000000e+02,2.822675815888485484e+00,4.453571428571429180e+00,3.245188624682696088e-01
1.172500000000000000e+02,2.692714291933306914e+00,4.608928571428571708e+00,1.874574413097997716e-01
1.210000000000000000e+02,2.609230769230769020e+00,3.457142857142857295e+00,1.242016969822005157e-01
1.251666666666666714e+02,2.217754062110715463e+00,4.465476190476190155e+00,2.725825314327199322e-01
1.320000000000000000e+02,1.685011709601873520e+00,3.771428571428571352e+00,5.428464806639724666e-02
1.365000000000000000e+02,1.820867208672086734e+00,6.825000000000000178e+00,7.970856495640492312e-02
1.390000000000000000e+02,1.607392197125256716e+00,3.971428571428571530e+00,3.857972985407120275e-02
1.440000000000000000e+02,1.606617647058823595e+00,4.114285714285713880e+00,2.574846407315058844e-02
1.490000000000000000e+02,1.659839357429718776e+00,7.450000000000000178e+00,2.661272242231618040e-02
1.573333333333333428e+02,1.590375385374275474e+00,5.652380952380951840e+00,4.193452983751012053e-01
1.700000000000000000e+02,1.534100408800698201e+00,6.732142857142857650e+00,2.166851819139865576e-01
1.880000000000000000e+02,1.342549923195084371e+00,9.400000000000000355e+00,1.252368536144007026e-02
2.030000000000000000e+02,8.902023429179978242e-01,1.015000000000000036e+01,9.866001608818888644e-03
2.190000000000000000e+02,1.095310519645120495e+00,1.095000000000000107e+01,1.027710682117149825e-02


==> finalDTfilteredspline.csv <==
0.000000000000000000e+00,-1.734704885703416363e-18
2.202202202202202252e-01,2.283501064292838834e+00
4.404404404404404505e-01,4.372465841274322251e+00
6.606606606606606480e-01,6.273413180344090456e+00
8.808808808808809010e-01,7.992861930901786316e+00
1.101101101101101154e+00,9.537330942347050922e+00
1.321321321321321296e+00,1.091333906407952625e+01
1.541541541541541660e+00,1.212740514549884985e+01
1.761761761761761802e+00,1.318604803600466724e+01
1.981981981981981944e+00,1.409578658499662396e+01
2.202202202202202308e+00,1.486313964187434955e+01
2.422422422422422450e+00,1.549462605603748955e+01
2.642642642642642592e+00,1.599676467688568948e+01
2.862862862862862734e+00,1.637607435381859489e+01
3.083083083083083320e+00,1.663907393623582820e+01
3.303303303303303462e+00,1.679228227353705449e+01
3.523523523523523604e+00,1.684221821512189976e+01
3.743743743743743746e+00,1.679540061039001131e+01
3.963963963963963888e+00,1.665834830874102934e+01
4.184184184184184474e+00,1.643758015957460117e+01
4.404404404404404616e+00,1.613961501229035278e+01
4.624624624624624758e+00,1.577097171628793859e+01
4.844844844844844900e+00,1.533816912096699525e+01
5.065065065065065042e+00,1.484772607572716296e+01
5.285285285285285184e+00,1.430616142996808904e+01
5.505505505505505326e+00,1.371999403308941190e+01
5.725725725725725468e+00,1.309574273449076998e+01
5.945945945945946498e+00,1.243992638357180169e+01
6.166166166166166640e+00,1.175906382973215436e+01
6.386386386386386782e+00,1.105967392237147529e+01
6.606606606606606924e+00,1.034827551088939401e+01
6.826826826826827066e+00,9.631387444685563182e+00
7.047047047047047208e+00,8.915528573159610559e+00
7.267267267267267350e+00,8.207217745711187007e+00
7.487487487487487492e+00,7.512973811739931840e+00
7.707707707707707634e+00,6.839315620645487925e+00
7.927927927927927776e+00,6.192762021827493690e+00
8.148148148148148806e+00,5.579831864685589338e+00
8.368368368368368948e+00,5.007043998619419511e+00
8.588588588588589090e+00,4.480917273028627079e+00
8.808808808808809232e+00,4.007970537312850468e+00
9.029029029029029374e+00,3.594722640871730768e+00
9.249249249249249516e+00,3.247692433104912624e+00
9.469469469469469658e+00,2.973398763412031798e+00
9.689689689689689800e+00,2.778360481192736042e+00
9.909909909909909942e+00,2.669096435846661564e+00
1.013013013013013008e+01,2.652125476773452117e+00
1.035035035035035023e+01,2.731936439257878213e+00
1.057057057057057037e+01,2.890743470136353022e+00
1.079079079079079051e+01,3.096994734860408993e+00
1.101101101101101065e+01,3.318934668627187889e+00
1.123123123123123079e+01,3.524819790382958118e+00
1.145145145145145094e+01,3.689164906396352084e+00
1.167167167167167108e+01,3.802955789867032976e+00
1.189189189189189300e+01,3.859855802827693250e+00
1.211211211211211314e+01,3.853529439459662864e+00
1.233233233233233328e+01,3.785627143312860543e+00
1.255255255255255342e+01,3.684898448126231241e+00
1.277277277277277356e+01,3.585835517233050496e+00
1.299299299299299371e+01,3.522930513966593846e+00
1.321321321321321385e+01,3.529227460401772376e+00
1.343343343343343399e+01,3.606567604727607179e+00
1.365365365365365413e+01,3.726715639186912732e+00
1.387387387387387427e+01,3.860213453776195180e+00
1.409409409409409442e+01,3.977602938491965112e+00
1.431431431431431456e+01,4.050674589653854518e+00
1.453453453453453470e+01,4.077517431795797620e+00
1.475475475475475484e+01,4.081241236484402179e+00
1.497497497497497498e+01,4.085948626614865020e+00
1.519519519519519513e+01,4.115742225082386518e+00
1.541541541541541527e+01,4.193663301864182458e+00
1.563563563563563541e+01,4.320896612455407571e+00
1.585585585585585555e+01,4.478101933224120756e+00
1.607607607607607747e+01,4.645144324566456540e+00
1.629629629629629761e+01,4.801888846878541450e+00
1.651651651651651775e+01,4.930730392543864582e+00
1.673673673673673790e+01,5.024706935865554058e+00
1.695695695695695804e+01,5.079654866745099362e+00
1.717717717717717818e+01,5.091410587746718619e+00
1.739739739739739832e+01,5.055810501434631732e+00
1.761761761761761846e+01,4.969576223415204552e+00
1.783783783783783861e+01,4.846866104352407945e+00
1.805805805805805875e+01,4.717791010517850658e+00
1.827827827827827889e+01,4.613049440673812285e+00
1.849849849849849903e+01,4.563339893582565310e+00
1.871871871871871917e+01,4.599355405409074393e+00
1.893893893893893932e+01,4.740449468618900042e+00
1.915915915915915946e+01,4.970765073224345798e+00
1.937937937937937960e+01,5.267631153338839134e+00
1.959959959959959974e+01,5.608376643075803081e+00
1.981981981981981988e+01,5.970330476548667775e+00
2.004004004004004003e+01,6.331294110475051973e+00
2.026026026026026017e+01,6.675223706221415476e+00
2.048048048048048031e+01,6.990384766883832590e+00
2.070070070070070045e+01,7.265131483993831019e+00
2.092092092092092059e+01,7.487818049082927807e+00
2.114114114114114074e+01,7.646798653682647995e+00
2.136136136136136088e+01,7.731743195819150039e+00
2.158158158158158102e+01,7.744457679187409127e+00
2.180180180180180116e+01,7.693299474749021982e+00
2.202202202202202130e+01,7.586689808608961805e+00
2.224224224224224145e+01,7.433049906872191137e+00
2.246246246246246159e+01,7.240800995643674298e+00
2.268268268268268173e+01,7.018345783140404137e+00
2.290290290290290187e+01,6.773250594977631600e+00
2.312312312312312201e+01,6.511922609856577004e+00
2.334334334334334216e+01,6.240683772745670765e+00
2.356356356356356585e+01,5.965856028613337969e+00
2.378378378378378599e+01,5.693761322428020577e+00
2.400400400400400613e+01,5.430492127001861569e+00
2.422422422422422628e+01,5.180995323530711794e+00
2.444444444444444642e+01,4.949861016654376833e+00
2.466466466466466656e+01,4.741679195756936416e+00
2.488488488488488670e+01,4.561039850222469383e+00
2.510510510510510684e+01,4.412532969435059904e+00
2.532532532532532699e+01,4.300748542778787709e+00
2.554554554554554713e+01,4.230258821300802552e+00
2.576576576576576727e+01,4.202182714132692176e+00
2.598598598598598741e+01,4.210079924202098312e+00
2.620620620620620755e+01,4.246509544056597640e+00
2.642642642642642770e+01,4.304030666243773062e+00
2.664664664664664784e+01,4.375202383311205701e+00
2.686686686686686798e+01,4.452598031214834329e+00
2.708708708708708812e+01,4.529861226781038752e+00
2.730730730730730826e+01,4.602432086160322733e+00
2.752752752752752841e+01,4.665922540407300367e+00
2.774774774774774855e+01,4.715944520576588417e+00
2.796796796796796869e+01,4.748109957722800978e+00
2.818818818818818883e+01,4.758030782900552147e+00
2.840840840840840897e+01,4.741318927164456909e+00
2.862862862862862912e+01,4.693586321569132913e+00
2.884884884884884926e+01,4.611198412373748390e+00
2.906906906906906940e+01,4.498992841967808687e+00
2.928928928928928954e+01,4.367139733024945514e+00
2.950950950950950968e+01,4.225892275061562842e+00
2.972972972972972983e+01,4.085503657594061977e+00
2.994994994994994997e+01,3.956227070138848223e+00
3.017017017017017011e+01,3.848315702212323330e+00
3.039039039039039025e+01,3.772022743330894379e+00
3.061061061061061039e+01,3.734875352286933570e+00
3.083083083083083054e+01,3.731969675227237104e+00
3.105105105105105068e+01,3.754860399525876247e+00
3.127127127127127082e+01,3.795101953612097123e+00
3.149149149149149096e+01,3.844248765915142751e+00
3.171171171171171110e+01,3.893855264864259702e+00
3.193193193193193125e+01,3.935475878888692325e+00
3.215215215215215494e+01,3.961265331904769926e+00
3.237237237237237508e+01,3.969776769997441335e+00
3.259259259259259522e+01,3.963431652472447109e+00
3.281281281281281537e+01,3.944705186480115700e+00
3.303303303303303551e+01,3.916072579170774670e+00
3.325325325325325565e+01,3.880009037694751584e+00
3.347347347347347579e+01,3.838989769202374003e+00
3.369369369369369593e+01,3.795489980843968603e+00
3.391391391391391608e+01,3.751984879769863834e+00
3.413413413413413622e+01,3.710949673130386373e+00
3.435435435435435636e+01,3.674806602100478159e+00
3.457457457457457650e+01,3.644596063811584408e+00
3.479479479479479664e+01,3.619879088621314800e+00
3.501501501501501679e+01,3.600144207926295081e+00
3.523523523523523693e+01,3.584879953123154550e+00
3.545545545545545707e+01,3.573574855608521172e+00
3.567567567567567721e+01,3.565717446779020694e+00
3.589589589589589735e+01,3.560796258031281969e+00
3.611611611611611750e+01,3.558299820761933407e+00
3.633633633633633764e+01,3.557716666367602087e+00
3.655655655655655778e+01,3.558528372488020786e+00
3.677677677677677792e+01,3.559429328115526925e+00
3.699699699699699806e+01,3.557613410621211170e+00
3.721721721721721821e+01,3.550105986696173943e+00
3.743743743743743835e+01,3.533932423031512116e+00
3.765765765765765849e+01,3.506118086318325666e+00
3.787787787787787863e+01,3.463688343247712798e+00
3.809809809809809877e+01,3.403668560510771268e+00
3.831831831831831892e+01,3.323290951549621841e+00
3.853853853853853906e+01,3.223805602772596757e+00
3.875875875875875920e+01,3.110108052859390071e+00
3.897897897897897934e+01,2.987225982104023903e+00
3.919919919919919948e+01,2.860187070800512821e+00
3.941941941941941963e+01,2.734018999242876724e+00
3.963963963963963977e+01,2.613749447725133734e+00
3.985985985985985991e+01,2.504406096541302862e+00
4.008008008008008005e+01,2.410965461300902835e+00
4.030030030030030019e+01,2.335910578692372397e+00
4.052052052052052034e+01,2.278158946453198386e+00
4.074074074074074048e+01,2.236353851589882868e+00
4.096096096096096062e+01,2.209138581108930577e+00
4.118118118118118076e+01,2.195156422016844910e+00
4.140140140140140090e+01,2.193050661320129269e+00
4.162162162162162105e+01,2.201464586025288384e+00
4.184184184184184119e+01,2.219041483138826099e+00
4.206206206206206133e+01,2.244424639667244481e+00
4.228228228228228147e+01,2.276257342617048707e+00
4.250250250250250161e+01,2.313182878994741731e+00
4.272272272272272176e+01,2.353844535806829175e+00
4.294294294294294190e+01,2.396885600059813104e+00
4.316316316316316204e+01,2.440949358760197363e+00
4.338338338338338218e+01,2.484679098914485795e+00
4.360360360360360232e+01,2.526718107529182245e+00
4.382382382382382247e+01,2.565719414449662672e+00
4.404404404404404261e+01,2.600912727015106007e+00
4.426426426426426275e+01,2.632417093597066327e+00
4.448448448448448289e+01,2.660427540429457505e+00
4.470470470470470303e+01,2.685139093746193861e+00
4.492492492492492318e+01,2.706746779781188383e+00
4.514514514514514332e+01,2.725445624768353614e+00
4.536536536536536346e+01,2.741430654941605205e+00
4.558558558558558360e+01,2.754896896534853479e+00
4.580580580580580374e+01,2.766039375782014087e+00
4.602602602602602389e+01,2.775053118916999129e+00
4.624624624624624403e+01,2.782133152173724255e+00
4.646646646646646417e+01,2.787474501786099790e+00
4.668668668668668431e+01,2.791272193988041828e+00
4.690690690690690445e+01,2.793721255013462468e+00
4.712712712712713170e+01,2.795016711096275586e+00
4.734734734734735184e+01,2.795353588470394612e+00
4.756756756756757198e+01,2.794926913369732535e+00
4.778778778778779213e+01,2.793931712028204117e+00
4.800800800800801227e+01,2.792563010679721014e+00
4.822822822822823241e+01,2.791015835558198432e+00
4.844844844844845255e+01,2.789475759743355265e+00
4.866866866866867269e+01,2.788021372304656520e+00
4.888888888888889284e+01,2.786663596985571534e+00
4.910910910910911298e+01,2.785412289186462775e+00
4.932932932932933312e+01,2.784277304307684719e+00
4.954954954954955326e+01,2.783268497749596282e+00
4.976976976976977340e+01,2.782395724912555934e+00
4.998998998998999355e+01,2.781668841196921704e+00
5.021021021021021369e+01,2.781097702003051175e+00
5.043043043043043383e+01,2.780692162731302375e+00
5.065065065065065397e+01,2.780462078782033331e+00
5.087087087087087411e+01,2.780417305555602514e+00
5.109109109109109426e+01,2.780567698452367065e+00
5.131131131131131440e+01,2.780923021000592410e+00
5.153153153153153454e+01,2.781484509278953077e+00
5.175175175175175468e+01,2.782238074521781179e+00
5.197197197197197482e+01,2.783168028381323378e+00
5.219219219219219497e+01,2.784258682509826333e+00
5.241241241241241511e+01,2.785494348559536260e+00
5.263263263263263525e+01,2.786859338182699819e+00
5.285285285285285539e+01,2.788337963031563227e+00
5.307307307307307553e+01,2.789914534758372255e+00
5.329329329329329568e+01,2.791573365015373565e+00
5.351351351351351582e+01,2.793298765454814259e+00
5.373373373373373596e+01,2.795075047728940110e+00
5.395395395395395610e+01,2.796886523489996890e+00
5.417417417417417624e+01,2.798717504390232591e+00
5.439439439439439639e+01,2.800552302081892542e+00
5.461461461461461653e+01,2.802375228217222070e+00
5.483483483483483667e+01,2.804170594448470055e+00
5.505505505505505681e+01,2.805922712427880494e+00
5.527527527527527695e+01,2.807615893807700047e+00
5.549549549549549710e+01,2.809234450240177594e+00
5.571571571571571724e+01,2.810762693377556243e+00
5.593593593593593738e+01,2.812184934872084430e+00
5.615615615615615752e+01,2.813490300860375104e+00
5.637637637637637766e+01,2.814716071899905803e+00
5.659659659659659781e+01,2.815927247768006403e+00
5.681681681681681795e+01,2.817189160684025140e+00
5.703703703703703809e+01,2.818567142867309805e+00
5.725725725725725823e+01,2.820126526537209521e+00
5.747747747747747837e+01,2.821932643913071193e+00
5.769769769769769852e+01,2.824050827214242609e+00
5.791791791791791866e+01,2.826546408660071119e+00
5.813813813813813880e+01,2.829484720469906733e+00
5.835835835835835894e+01,2.832931094863094579e+00
5.857857857857857908e+01,2.836950864058985555e+00
5.879879879879879923e+01,2.841609360276924789e+00
5.901901901901901937e+01,2.846971915736262293e+00
5.923923923923923951e+01,2.853103862656344081e+00
5.945945945945945965e+01,2.860070533256519276e+00
5.967967967967967979e+01,2.867937259756135226e+00
5.989989989989989994e+01,2.876769374374540611e+00
6.012012012012012008e+01,2.886632209331081889e+00
6.034034034034034022e+01,2.897591096845108183e+00
6.056056056056056036e+01,2.909711369135966397e+00
6.078078078078078050e+01,2.923058358423005654e+00
6.100100100100100065e+01,2.937697396923069970e+00
6.122122122122122079e+01,2.953666809349739353e+00
6.144144144144144093e+01,2.970898353504474620e+00
6.166166166166166107e+01,2.989297506295517159e+00
6.188188188188188121e+01,3.008769744631107024e+00
6.210210210210210136e+01,3.029220545419486044e+00
6.232232232232232150e+01,3.050555385568894273e+00
6.254254254254254164e+01,3.072679741987572211e+00
6.276276276276276178e+01,3.095499091583759022e+00
6.298298298298298192e+01,3.118918911265699201e+00
6.320320320320320207e+01,3.142844677941631026e+00
6.342342342342342221e+01,3.167181868519794996e+00
6.364364364364364235e+01,3.191835959908432940e+00
6.386386386386386249e+01,3.216712429015784025e+00
6.408408408408408263e+01,3.241716752750091857e+00
6.430430430430430988e+01,3.266754408019594713e+00
6.452452452452452292e+01,3.291730871732532648e+00
6.474474474474475016e+01,3.316551620797148381e+00
6.496496496496496320e+01,3.341122132121681521e+00
6.518518518518519045e+01,3.365347882614373454e+00
6.540540540540540349e+01,3.389134349183464678e+00
6.562562562562563073e+01,3.412387008737196137e+00
6.584584584584584377e+01,3.435011338183806551e+00
6.606606606606607102e+01,3.456912958349893650e+00
6.628628628628628405e+01,3.478008625078417015e+00
6.650650650650651130e+01,3.498233968837980878e+00
6.672672672672672434e+01,3.517526448393310634e+00
6.694694694694695158e+01,3.535823522509139671e+00
6.716716716716716462e+01,3.553062649950195162e+00
6.738738738738739187e+01,3.569181289481207831e+00
6.760760760760760490e+01,3.584116899866905293e+00
6.782782782782783215e+01,3.597806939872021381e+00
6.804804804804804519e+01,3.610188868261280604e+00
6.826826826826827244e+01,3.621200143799416349e+00
6.848848848848848547e+01,3.630778225251156233e+00
6.870870870870871272e+01,3.638860571381230979e+00
6.892892892892892576e+01,3.645384640954369981e+00
6.914914914914915300e+01,3.650287892735302631e+00
6.936936936936936604e+01,3.653507785488759207e+00
6.958958958958959329e+01,3.654981777979467772e+00
6.980980980980980632e+01,3.654647328972159048e+00
7.003003003003003357e+01,3.652441984568209676e+00
7.025025025025024661e+01,3.648353483563416155e+00
7.047047047047047386e+01,3.642503755894136219e+00
7.069069069069068689e+01,3.635036918239721082e+00
7.091091091091091414e+01,3.626097087279518405e+00
7.113113113113112718e+01,3.615828379692880734e+00
7.135135135135135442e+01,3.604374912159155731e+00
7.157157157157156746e+01,3.591880801357698161e+00
7.179179179179179471e+01,3.578490163967853466e+00
7.201201201201200774e+01,3.564347116668976856e+00
7.223223223223223499e+01,3.549595776140414216e+00
7.245245245245244803e+01,3.534380259061518981e+00
7.267267267267267528e+01,3.518844682111638367e+00
7.289289289289288831e+01,3.503133161970126697e+00
7.311311311311311556e+01,3.487389815316330299e+00
7.333333333333332860e+01,3.471758758829603941e+00
7.355355355355355584e+01,3.456384109189292619e+00
7.377377377377376888e+01,3.441409983074751544e+00
7.399399399399399613e+01,3.426980497165327932e+00
7.421421421421420916e+01,3.413239768140374331e+00
7.443443443443443641e+01,3.400331912679239288e+00
7.465465465465464945e+01,3.388389134815578796e+00
7.487487487487487670e+01,3.377421629643441836e+00
7.509509509509508973e+01,3.367368053688309715e+00
7.531531531531531698e+01,3.358166155766590943e+00
7.553553553553554423e+01,3.349753684694698919e+00
7.575575575575575726e+01,3.342068389289045260e+00
7.597597597597598451e+01,3.335048018366040701e+00
7.619619619619619755e+01,3.328630320742097304e+00
7.641641641641642479e+01,3.322753045233622693e+00
7.663663663663663783e+01,3.317353940657033817e+00
7.685685685685686508e+01,3.312370755828738300e+00
7.707707707707707812e+01,3.307741239565148206e+00
7.729729729729730536e+01,3.303403140682675154e+00
7.751751751751751840e+01,3.299294207997730322e+00
7.773773773773774565e+01,3.295352190326725772e+00
7.795795795795795868e+01,3.291514836486071793e+00
7.817817817817818593e+01,3.287719895292180450e+00
7.839839839839839897e+01,3.283905115561462473e+00
7.861861861861862621e+01,3.280008246110329928e+00
7.883883883883883925e+01,3.275967035755193990e+00
7.905905905905906650e+01,3.271719233312464503e+00
7.927927927927927954e+01,3.267202587598554420e+00
7.949949949949950678e+01,3.262354847429875804e+00
7.971971971971971982e+01,3.257113761622837167e+00
7.993993993993994707e+01,3.251417078993853238e+00
8.016016016016016010e+01,3.245207260818521622e+00
8.038038038038038735e+01,3.238471048921565121e+00
8.060060060060060039e+01,3.231219446929311179e+00
8.082082082082082763e+01,3.223463706976669396e+00
8.104104104104104067e+01,3.215215081198559144e+00
8.126126126126126792e+01,3.206484821729889578e+00
8.148148148148148096e+01,3.197284180705578294e+00
8.170170170170170820e+01,3.187624410260537111e+00
8.192192192192192124e+01,3.177516762529681404e+00
8.214214214214214849e+01,3.166972489647922551e+00
8.236236236236236152e+01,3.156002843750179032e+00
8.258258258258258877e+01,3.144619076971360006e+00
8.280280280280280181e+01,3.132832441446383065e+00
8.302302302302302905e+01,3.120654189310160032e+00
8.324324324324324209e+01,3.108095572697607167e+00
8.346346346346346934e+01,3.095167843743636293e+00
8.368368368368368237e+01,3.081882254583162339e+00
8.390390390390390962e+01,3.068250057351097571e+00
8.412412412412412266e+01,3.054282504182360025e+00
8.434434434434434991e+01,3.039990847211860636e+00
8.456456456456456294e+01,3.025386338574513445e+00
8.478478478478479019e+01,3.010480230405232938e+00
8.500500500500500323e+01,2.995283774838934043e+00
8.522522522522523047e+01,2.979808224010528583e+00
8.544544544544544351e+01,2.964064830054933708e+00
8.566566566566567076e+01,2.948064845107061238e+00
8.588588588588588379e+01,2.931819521301825660e+00
8.610610610610611104e+01,2.915340110774139681e+00
8.632632632632632408e+01,2.898637865658919566e+00
8.654654654654655133e+01,2.881724038091078022e+00
8.676676676676676436e+01,2.864609880205529979e+00
8.698698698698699161e+01,2.847306644137187703e+00
8.720720720720720465e+01,2.829825582020967012e+00
8.742742742742743189e+01,2.812177945991780170e+00
8.764764764764764493e+01,2.794376407351091274e+00
8.786786786786787218e+01,2.776449910471875615e+00
8.808808808808808521e+01,2.758437792743832162e+00
8.830830830830831246e+01,2.740379560084365451e+00
8.852852852852852550e+01,2.722314718410887568e+00
8.874874874874875275e+01,2.704282773640803494e+00
8.896896896896896578e+01,2.686323231691524427e+00
8.918918918918919303e+01,2.668475598480455790e+00
8.940940940940940607e+01,2.650779379925007895e+00
8.962962962962963331e+01,2.633274081942586609e+00
8.984984984984984635e+01,2.615999210450603574e+00
9.007007007007007360e+01,2.598994271366463327e+00
9.029029029029028663e+01,2.582298770607577509e+00
9.051051051051051388e+01,2.565952214091351546e+00
9.073073073073072692e+01,2.549994107735194859e+00
9.095095095095095417e+01,2.534463957456515093e+00
9.117117117117116720e+01,2.519401269172721669e+00
9.139139139139139445e+01,2.504845548801220900e+00
9.161161161161160749e+01,2.490836302259423540e+00
9.183183183183183473e+01,2.477413035464735458e+00
9.205205205205204777e+01,2.464615254334566519e+00
9.227227227227227502e+01,2.452481586179342532e+00
9.249249249249248805e+01,2.441034863555747059e+00
9.271271271271271530e+01,2.430284245244632046e+00
9.293293293293292834e+01,2.420238438382352975e+00
9.315315315315315559e+01,2.410906150105264434e+00
9.337337337337336862e+01,2.402296087549721015e+00
9.359359359359359587e+01,2.394416957852075978e+00
9.381381381381380891e+01,2.387277468148685244e+00
9.403403403403403615e+01,2.380886325575902074e+00
9.425425425425426340e+01,2.375252237270081501e+00
9.447447447447447644e+01,2.370383910367577673e+00
9.469469469469470368e+01,2.366290052004745181e+00
9.491491491491491672e+01,2.362979369317938616e+00
9.513513513513514397e+01,2.360460569443511236e+00
9.535535535535535701e+01,2.358742359517819409e+00
9.557557557557558425e+01,2.357833446677215505e+00
9.579579579579579729e+01,2.357742538058055448e+00
9.601601601601602454e+01,2.358478340796694273e+00
9.623623623623623757e+01,2.360049562029483461e+00
9.645645645645646482e+01,2.362464908892780269e+00
9.667667667667667786e+01,2.365733088522938399e+00
9.689689689689690510e+01,2.369862808056311554e+00
9.711711711711711814e+01,2.374862774629253881e+00
9.733733733733734539e+01,2.380741695378122191e+00
9.755755755755755843e+01,2.387508277439268412e+00
9.777777777777778567e+01,2.395171227949047577e+00
9.799799799799799871e+01,2.403739254043813833e+00
9.821821821821822596e+01,2.413221062859923105e+00
9.843843843843843899e+01,2.423625361533729539e+00
9.865865865865866624e+01,2.434968448070253366e+00
9.887887887887887928e+01,2.447339628621514329e+00
9.909909909909910652e+01,2.460868960070054623e+00
9.931931931931931956e+01,2.475686942732449047e+00
9.953953953953954681e+01,2.491924076925274623e+00
9.975975975975975985e+01,2.509710862965108369e+00
9.997997997997998709e+01,2.529177801168525530e+00
1.002002002002002001e+02,2.550455391852101794e+00
1.004204204204204274e+02,2.573674135332418178e+00
1.006406406406406404e+02,2.598964531926044597e+00
1.008608608608608677e+02,2.626457081949563843e+00
1.010810810810810807e+02,2.656282285719546721e+00
1.013013013013013079e+02,2.688570643552575579e+00
1.015215215215215210e+02,2.723452655765221664e+00
1.017417417417417482e+02,2.761058822674064661e+00
1.019619619619619613e+02,2.801519644595678482e+00
1.021821821821821885e+02,2.844965621846643256e+00
1.024024024024024015e+02,2.891527254743530229e+00
1.026226226226226288e+02,2.941335043602923083e+00
1.028428428428428418e+02,2.994519488741390401e+00
1.030630630630630691e+02,3.051206743748464678e+00
1.032832832832832821e+02,3.111146345668726720e+00
1.035035035035035094e+02,3.173425461648428314e+00
1.037237237237237224e+02,3.237063986006742500e+00
1.039439439439439496e+02,3.301081813062860970e+00
1.041641641641641627e+02,3.364498837135958098e+00
1.043843843843843899e+02,3.426334952545228241e+00
1.046046046046046030e+02,3.485610053609843995e+00
1.048248248248248302e+02,3.541344034648998829e+00
1.050450450450450433e+02,3.592556789981867560e+00
1.052652652652652705e+02,3.638268213927639660e+00
1.054854854854854835e+02,3.677498200805492612e+00
1.057057057057057108e+02,3.709266644934615886e+00
1.059259259259259238e+02,3.732593440634188298e+00
1.061461461461461511e+02,3.746579691531620515e+00
1.063663663663663641e+02,3.751281017339473500e+00
1.065865865865865914e+02,3.747373857053348356e+00
1.068068068068068044e+02,3.735545223744245025e+00
1.070270270270270316e+02,3.716482130483159896e+00
1.072472472472472447e+02,3.690871590341096464e+00
1.074674674674674719e+02,3.659400616389049787e+00
1.076876876876876850e+02,3.622756221698022028e+00
1.079079079079079122e+02,3.581625419339010463e+00
1.081281281281281252e+02,3.536695222383015924e+00
1.083483483483483525e+02,3.488652643901035244e+00
1.085685685685685655e+02,3.438184696964071030e+00
1.087887887887887928e+02,3.385978394643117451e+00
1.090090090090090058e+02,3.332720750009180222e+00
1.092292292292292331e+02,3.279098776133250848e+00
1.094494494494494461e+02,3.225799486086336376e+00
1.096696696696696733e+02,3.173509892939428756e+00
1.098898898898898864e+02,3.122917009763533702e+00
1.101101101101101136e+02,3.074693483295020791e+00
1.103303303303303267e+02,3.029181534573936130e+00
1.105505505505505539e+02,2.986392958943978382e+00
1.107707707707707669e+02,2.946325185414233605e+00
1.109909909909909942e+02,2.908975642993777200e+00
1.112112112112112072e+02,2.874341760691696113e+00
1.114314314314314345e+02,2.842420967517063524e+00
1.116516516516516475e+02,2.813210692478968156e+00
1.118718718718718748e+02,2.786708364586485409e+00
1.120920920920920878e+02,2.762911412848700010e+00
1.123123123123123150e+02,2.741817266274688247e+00
1.125325325325325281e+02,2.723423353873535735e+00
1.127527527527527553e+02,2.707727104654319206e+00
1.129729729729729826e+02,2.694725947626123386e+00
1.131931931931931956e+02,2.684417311798026340e+00
1.134134134134134229e+02,2.676798626179109242e+00
1.136336336336336359e+02,2.671857348924191022e+00
1.138538538538538631e+02,2.669435700119976662e+00
1.140740740740740762e+02,2.669266084396197503e+00
1.142942942942943034e+02,2.671078194087768143e+00
1.145145145145145165e+02,2.674601721529604514e+00
1.147347347347347437e+02,2.679566359056622549e+00
1.149549549549549567e+02,2.685701799003737733e+00
1.151751751751751840e+02,2.692737733705866443e+00
1.153953953953953970e+02,2.700403855497922390e+00
1.156156156156156243e+02,2.708429856714822392e+00
1.158358358358358373e+02,2.716545429691481495e+00
1.160560560560560646e+02,2.724480266762815628e+00
1.162762762762762776e+02,2.731964060263740723e+00
1.164964964964965048e+02,2.738726502529171825e+00
1.167167167167167179e+02,2.744497285894024863e+00
1.169369369369369451e+02,2.749006102693215325e+00
1.171571571571571582e+02,2.751982645261658700e+00
1.173773773773773854e+02,2.753168142095775650e+00
1.175975975975975985e+02,2.752492107871934657e+00
1.178178178178178257e+02,2.750037458153065550e+00
1.180380380380380387e+02,2.745891575643597093e+00
1.182582582582582660e+02,2.740141843047958492e+00
1.184784784784784790e+02,2.732875643070581173e+00
1.186986986986987063e+02,2.724180358415891678e+00
1.189189189189189193e+02,2.714143371788323211e+00
1.191391391391391466e+02,2.702852065892301425e+00
1.193593593593593596e+02,2.690393823432259524e+00
1.195795795795795868e+02,2.676856027112624492e+00
1.197997997997997999e+02,2.662326059637829090e+00
1.200200200200200271e+02,2.646891303712298527e+00
1.202402402402402402e+02,2.630639142040466005e+00
1.204604604604604674e+02,2.613656957326758512e+00
1.206806806806806804e+02,2.596032132275607918e+00
1.209009009009009077e+02,2.577852049591442096e+00
1.211211211211211207e+02,2.559202764181605971e+00
1.213413413413413480e+02,2.540145922830745917e+00
1.215615615615615610e+02,2.520721750996067101e+00
1.217817817817817883e+02,2.500969746889031509e+00
1.220020020020020013e+02,2.480929408721106899e+00
1.222222222222222285e+02,2.460640234703757034e+00
1.224424424424424416e+02,2.440141723048450118e+00
1.226626626626626688e+02,2.419473371966646358e+00
1.228828828828828819e+02,2.398674679669815291e+00
1.231031031031031091e+02,2.377785144369420678e+00
1.233233233233233221e+02,2.356844264276928502e+00
1.235435435435435494e+02,2.335891537603802526e+00
1.237637637637637624e+02,2.314966462561510507e+00
1.239839839839839897e+02,2.294108537361514433e+00
1.242042042042042027e+02,2.273357260215283393e+00
1.244244244244244300e+02,2.252752129334279374e+00
1.246446446446446430e+02,2.232332642929970135e+00
1.248648648648648702e+02,2.212138299213818993e+00
1.250850850850850833e+02,2.192208596397293263e+00
1.253053053053053105e+02,2.172581882362221606e+00
1.255255255255255236e+02,2.153281156420702835e+00
1.257457457457457508e+02,2.134318488623457188e+00
1.259659659659659638e+02,2.115705714627576395e+00
1.261861861861861911e+02,2.097454670090147300e+00
1.264064064064064041e+02,2.079577190668260744e+00
1.266266266266266314e+02,2.062085112019003130e+00
1.268468468468468444e+02,2.044990269799466187e+00
1.270670670670670717e+02,2.028304499666734984e+00
1.272872872872872847e+02,2.012039637277902138e+00
1.275075075075075119e+02,1.996207518290053384e+00
1.277277277277277250e+02,1.980819978360280897e+00
1.279479479479479522e+02,1.965888853145669302e+00
1.281681681681681653e+02,1.951425978303311215e+00
1.283883883883883925e+02,1.937443189490293260e+00
1.286086086086086198e+02,1.923952322363703615e+00
1.288288288288288186e+02,1.910965212580635120e+00
1.290490490490490458e+02,1.898493695798172176e+00
1.292692692692692731e+02,1.886549607673405182e+00
1.294894894894895003e+02,1.875144783863422981e+00
1.297097097097096992e+02,1.864291060025315527e+00
1.299299299299299264e+02,1.854000271816169665e+00
1.301501501501501536e+02,1.844284254893074904e+00
1.303703703703703809e+02,1.835154844913120087e+00
1.305905905905905797e+02,1.826623877533396056e+00
1.308108108108108070e+02,1.818703188410987881e+00
1.310310310310310342e+02,1.811404613202986624e+00
1.312512512512512615e+02,1.804739987566480686e+00
1.314714714714714603e+02,1.798721147158560019e+00
1.316916916916916875e+02,1.793359927636312134e+00
1.319119119119119148e+02,1.788668164656825432e+00
1.321321321321321420e+02,1.784654593407195344e+00
1.323523523523523693e+02,1.781281556856827653e+00
1.325725725725725681e+02,1.778475685154085717e+00
1.327927927927927954e+02,1.776162689789556159e+00
1.330130130130130226e+02,1.774268282253825157e+00
1.332332332332332498e+02,1.772718174037480665e+00
1.334534534534534487e+02,1.771438076631109304e+00
1.336736736736736759e+02,1.770353701525297474e+00
1.338938938938939032e+02,1.769390760210632241e+00
1.341141141141141304e+02,1.768474964177701336e+00
1.343343343343343292e+02,1.767532024917091604e+00
1.345545545545545565e+02,1.766487653919388556e+00
1.347747747747747837e+02,1.765267562675180812e+00
1.349949949949950110e+02,1.763797462675053662e+00
1.352152152152152098e+02,1.762003065409595948e+00
1.354354354354354371e+02,1.759810082369393180e+00
1.356556556556556643e+02,1.757144225045032648e+00
1.358758758758758916e+02,1.753931204927101195e+00
1.360960960960960904e+02,1.750096733506186109e+00
1.363163163163163176e+02,1.745566522272874010e+00
1.365365365365365449e+02,1.740266431814108339e+00
1.367567567567567721e+02,1.734173469205086748e+00
1.369769769769769709e+02,1.727390288801329277e+00
1.371971971971971982e+02,1.720038490047018476e+00
1.374174174174174254e+02,1.712239672386339118e+00
1.376376376376376527e+02,1.704115435263477085e+00
1.378578578578578515e+02,1.695787378122617373e+00
1.380780780780780788e+02,1.687377100407942532e+00
1.382982982982983060e+02,1.679006201563638889e+00
1.385185185185185333e+02,1.670796281033890551e+00
1.387387387387387321e+02,1.662868938262882068e+00
1.389589589589589593e+02,1.655345772694797546e+00
1.391791791791791866e+02,1.648336084941334434e+00
1.393993993993994138e+02,1.641862156400251349e+00
1.396196196196196126e+02,1.635908733199451071e+00
1.398398398398398399e+02,1.630460413672983000e+00
1.400600600600600671e+02,1.625501796154899870e+00
1.402802802802802944e+02,1.621017478979253079e+00
1.405005005005004932e+02,1.616992060480093807e+00
1.407207207207207205e+02,1.613410138991472120e+00
1.409409409409409477e+02,1.610256312847440752e+00
1.411611611611611750e+02,1.607515180382050657e+00
1.413813813813813738e+02,1.605171339929352348e+00
1.416016016016016010e+02,1.603209389823398778e+00
1.418218218218218283e+02,1.601613928398239572e+00
1.420420420420420555e+02,1.600369553987926796e+00
1.422622622622622544e+02,1.599460864926511849e+00
1.424824824824824816e+02,1.598872459548046354e+00
1.427027027027027088e+02,1.598588936186580822e+00
1.429229229229229361e+02,1.598594893176166654e+00
1.431431431431431349e+02,1.598874928850855692e+00
1.433633633633633622e+02,1.599413641544698894e+00
1.435835835835835894e+02,1.600195629591747881e+00
1.438038038038038167e+02,1.601205491326053831e+00
1.440240240240240155e+02,1.602427824403309220e+00
1.442442442442442427e+02,1.603846516348077955e+00
1.444644644644644700e+02,1.605443399925331915e+00
1.446846846846846972e+02,1.607199938417796847e+00
1.449049049049048961e+02,1.609097595108197165e+00
1.451251251251251233e+02,1.611117833279259060e+00
1.453453453453453506e+02,1.613242116213707611e+00
1.455655655655655778e+02,1.615451907194266790e+00
1.457857857857857766e+02,1.617728669503663452e+00
1.460060060060060039e+02,1.620053866424621347e+00
1.462262262262262311e+02,1.622408961239866887e+00
1.464464464464464584e+02,1.624775417232125152e+00
1.466666666666666572e+02,1.627134697684119891e+00
1.468868868868868844e+02,1.629468265878577959e+00
1.471071071071071117e+02,1.631757585098224439e+00
1.473273273273273389e+02,1.633984118625783744e+00
1.475475475475475378e+02,1.636129329743981398e+00
1.477677677677677650e+02,1.638174681735542704e+00
1.479879879879879923e+02,1.640101637883192742e+00
1.482082082082082195e+02,1.641891661469656816e+00
1.484284284284284183e+02,1.643526215777660227e+00
1.486486486486486456e+02,1.644986764089927833e+00
1.488688688688688728e+02,1.646254769689185826e+00
1.490890890890891001e+02,1.647311984185595213e+00
1.493093093093092989e+02,1.648151072659433725e+00
1.495295295295295261e+02,1.648778708689174088e+00
1.497497497497497534e+02,1.649202485306932475e+00
1.499699699699699806e+02,1.649429995544826610e+00
1.501901901901901795e+02,1.649468832434973109e+00
1.504104104104104067e+02,1.649326589009487698e+00
1.506306306306306340e+02,1.649010858300488325e+00
1.508508508508508612e+02,1.648529233340091160e+00
1.510710710710710885e+02,1.647889307160413486e+00
1.512912912912912873e+02,1.647098672793571694e+00
1.515115115115115145e+02,1.646164923271683067e+00
1.517317317317317418e+02,1.645095651626863553e+00
1.519519519519519690e+02,1.643898450891231100e+00
1.521721721721721678e+02,1.642580914096901878e+00
1.523923923923923951e+02,1.641150634275992282e+00
1.526126126126126223e+02,1.639615204460619369e+00
1.528328328328328496e+02,1.637982217682900643e+00
1.530530530530530484e+02,1.636259266974952498e+00
1.532732732732732757e+02,1.634453945368890881e+00
1.534934934934935029e+02,1.632573845896833964e+00
1.537137137137137302e+02,1.630626561590897250e+00
1.539339339339339290e+02,1.628619685483199353e+00
1.541541541541541562e+02,1.626560810605854890e+00
1.543743743743743835e+02,1.624457529990982030e+00
1.545945945945946107e+02,1.622317436670696722e+00
1.548148148148148096e+02,1.620148123677117136e+00
1.550350350350350368e+02,1.617957184042358998e+00
1.552552552552552640e+02,1.615752210798538924e+00
1.554754754754754913e+02,1.613540796977774638e+00
1.556956956956956901e+02,1.611330535612182313e+00
1.559159159159159174e+02,1.609129019733878563e+00
1.561361361361361446e+02,1.606943842374980447e+00
1.563563563563563719e+02,1.604782596567605024e+00
1.565765765765765707e+02,1.602652875343869132e+00
1.567967967967967979e+02,1.600562271735888942e+00
1.570170170170170252e+02,1.598518378775781290e+00
1.572372372372372524e+02,1.596528789495663680e+00
1.574574574574574513e+02,1.594600814990568827e+00
1.576776776776776785e+02,1.592736874575349626e+00
1.578978978978979058e+02,1.590935244837693663e+00
1.581181181181181330e+02,1.589194071537243458e+00
1.583383383383383318e+02,1.587511500433642642e+00
1.585585585585585591e+02,1.585885677286533291e+00
1.587787787787787863e+02,1.584314747855559702e+00
1.589989989989990136e+02,1.582796857900364174e+00
1.592192192192192124e+02,1.581330153180590115e+00
1.594394394394394396e+02,1.579912779455880489e+00
1.596596596596596669e+02,1.578542882485878041e+00
1.598798798798798941e+02,1.577218608030226177e+00
1.601001001001000930e+02,1.575938101848567863e+00
1.603203203203203202e+02,1.574699509700546729e+00
1.605405405405405475e+02,1.573500977345804852e+00
1.607607607607607747e+02,1.572340650543985863e+00
1.609809809809809735e+02,1.571216675054732947e+00
1.612012012012012008e+02,1.570127196637688627e+00
1.614214214214214280e+02,1.569070361052495866e+00
1.616416416416416553e+02,1.568044314058798738e+00
1.618618618618618541e+02,1.567047201416239544e+00
1.620820820820820813e+02,1.566077168884461468e+00
1.623023023023023086e+02,1.565132362223107476e+00
1.625225225225225358e+02,1.564210927191821199e+00
1.627427427427427347e+02,1.563311009550244934e+00
1.629629629629629619e+02,1.562430755058021870e+00
1.631831831831831892e+02,1.561568309474795635e+00
1.634034034034034164e+02,1.560721818560208751e+00
1.636236236236236152e+02,1.559889428073903961e+00
1.638438438438438425e+02,1.559069283775525117e+00
1.640640640640640697e+02,1.558259531424715183e+00
1.642842842842842970e+02,1.557458316781116681e+00
1.645045045045044958e+02,1.556663785604373684e+00
1.647247247247247230e+02,1.555874083654127826e+00
1.649449449449449503e+02,1.555087356690023626e+00
1.651651651651651775e+02,1.554301750471703158e+00
1.653853853853853764e+02,1.553515410758809612e+00
1.656056056056056036e+02,1.552726483310986172e+00
1.658258258258258309e+02,1.551933113887876026e+00
1.660460460460460581e+02,1.551133448249122360e+00
1.662662662662662569e+02,1.550325632154367694e+00
1.664864864864864842e+02,1.549507811363255216e+00
1.667067067067067114e+02,1.548678131635429001e+00
1.669269269269269387e+02,1.547834738730530901e+00
1.671471471471471375e+02,1.546975778408204105e+00
1.673673673673673647e+02,1.546099396428091799e+00
1.675875875875875920e+02,1.545203738549837835e+00
1.678078078078078192e+02,1.544286950533084068e+00
1.680280280280280181e+02,1.543347178137474351e+00
1.682482482482482453e+02,1.542382567122651871e+00
1.684684684684684726e+02,1.541391263248258925e+00
1.686886886886886998e+02,1.540371412273939145e+00
1.689089089089088986e+02,1.539321159959335494e+00
1.691291291291291259e+02,1.538238652064090495e+00
1.693493493493493531e+02,1.537122034347848443e+00
1.695695695695695804e+02,1.535969452570250970e+00
1.697897897897898076e+02,1.534779052490942375e+00
1.700100100100100065e+02,1.533548979898309739e+00
1.702302302302302337e+02,1.532277730208907895e+00
1.704504504504504609e+02,1.530965019447757092e+00
1.706706706706706882e+02,1.529610829849401332e+00
1.708908908908908870e+02,1.528215143648386176e+00
1.711111111111111143e+02,1.526777943079255406e+00
1.713313313313313415e+02,1.525299210376554582e+00
1.715515515515515688e+02,1.523778927774827485e+00
1.717717717717717676e+02,1.522217077508619454e+00
1.719919919919919948e+02,1.520613641812473604e+00
1.722122122122122221e+02,1.518968602920936384e+00
1.724324324324324493e+02,1.517281943068551353e+00
1.726526526526526482e+02,1.515553644489863627e+00
1.728728728728728754e+02,1.513783689419417433e+00
1.730930930930931027e+02,1.511972060091757664e+00
1.733133133133133299e+02,1.510118738741428324e+00
1.735335335335335287e+02,1.508223707602975416e+00
1.737537537537537560e+02,1.506286948910942280e+00
1.739739739739739832e+02,1.504308444899873365e+00
1.741941941941942105e+02,1.502288177804314451e+00
1.744144144144144093e+02,1.500226129858809321e+00
1.746346346346346365e+02,1.498122283297902646e+00
1.748548548548548638e+02,1.495976620356139319e+00
1.750750750750750910e+02,1.493789123268063790e+00
1.752952952952952899e+02,1.491559774268220506e+00
1.755155155155155171e+02,1.489288555591154362e+00
1.757357357357357444e+02,1.486975449471410249e+00
1.759559559559559716e+02,1.484620438143531951e+00
1.761761761761761704e+02,1.482223503842065027e+00
1.763963963963963977e+02,1.479784628801553037e+00
1.766166166166166249e+02,1.477303795256540875e+00
1.768368368368368522e+02,1.474780985441574099e+00
1.770570570570570510e+02,1.472216181591196493e+00
1.772772772772772782e+02,1.469609365939952950e+00
1.774974974974975055e+02,1.466960520722387695e+00
1.777177177177177327e+02,1.464269628173045623e+00
1.779379379379379316e+02,1.461536670526472070e+00
1.781581581581581588e+02,1.458761630017210154e+00
1.783783783783783861e+02,1.455944488879804988e+00
1.785985985985986133e+02,1.453085229348802132e+00
1.788188188188188121e+02,1.450183833658744925e+00
1.790390390390390394e+02,1.447240284044178926e+00
1.792592592592592666e+02,1.444254562739648140e+00
1.794794794794794939e+02,1.441226651979697682e+00
1.796996996996996927e+02,1.438156533998872222e+00
1.799199199199199199e+02,1.435044191031715100e+00
1.801401401401401472e+02,1.431889605312772318e+00
1.803603603603603744e+02,1.428692759076588548e+00
1.805805805805805733e+02,1.425453634557707350e+00
1.808008008008008005e+02,1.422172213990674283e+00
1.810210210210210278e+02,1.418848479610033131e+00
1.812412412412412550e+02,1.415482413650329008e+00
1.814614614614614538e+02,1.412073998346107029e+00
1.816816816816816811e+02,1.408623215931910977e+00
1.819019019019019083e+02,1.405130048642285301e+00
1.821221221221221356e+02,1.401594478711775116e+00
1.823423423423423344e+02,1.398016488374925537e+00
1.825625625625625617e+02,1.394396059866280346e+00
1.827827827827827889e+02,1.390733175420384216e+00
1.830030030030030161e+02,1.387027817271781815e+00
1.832232232232232150e+02,1.383279967655018483e+00
1.834434434434434422e+02,1.379489608804638223e+00
1.836636636636636695e+02,1.375656722955185485e+00
1.838838838838838967e+02,1.371781292341204495e+00
1.841041041041040955e+02,1.367863299197241256e+00
1.843243243243243228e+02,1.363902725757839107e+00
1.845445445445445500e+02,1.359899554257543164e+00
1.847647647647647773e+02,1.355853766930897875e+00
1.849849849849849761e+02,1.351765346012448799e+00
1.852052052052052034e+02,1.347634273736738830e+00
1.854254254254254306e+02,1.343460532338313751e+00
1.856456456456456579e+02,1.339244104051717787e+00
1.858658658658658567e+02,1.334984971111496277e+00
1.860860860860860839e+02,1.330683115752192558e+00
1.863063063063063112e+02,1.326338520208351968e+00
1.865265265265265384e+02,1.321951166714518955e+00
1.867467467467467372e+02,1.317521037505239079e+00
1.869669669669669645e+02,1.313048114815055012e+00
1.871871871871871917e+02,1.308532380878512758e+00
1.874074074074074190e+02,1.303973817930156542e+00
1.876276276276276178e+02,1.299372408204531926e+00
1.878478478478478451e+02,1.294728133936182024e+00
1.880680680680680723e+02,1.290040986866063832e+00
1.882882882882882996e+02,1.285311642925919928e+00
1.885085085085085268e+02,1.280541909740102069e+00
1.887287287287287256e+02,1.275733701107571116e+00
1.889489489489489529e+02,1.270888930827286156e+00
1.891691691691691801e+02,1.266009512698208050e+00
1.893893893893894074e+02,1.261097360519296995e+00
1.896096096096096062e+02,1.256154388089514740e+00
1.898298298298298334e+02,1.251182509207818594e+00
1.900500500500500607e+02,1.246183637673170752e+00
1.902702702702702879e+02,1.241159687284531854e+00
1.904904904904904868e+02,1.236112571840861429e+00
1.907107107107107140e+02,1.231044205141119230e+00
1.909309309309309413e+02,1.225956500984266118e+00
1.911511511511511685e+02,1.220851373169262288e+00
1.913713713713713673e+02,1.215730735495069048e+00
1.915915915915915946e+02,1.210596501760645038e+00
1.918118118118118218e+02,1.205450585764951343e+00
1.920320320320320491e+02,1.200294901306947493e+00
1.922522522522522479e+02,1.195131362185595680e+00
1.924724724724724751e+02,1.189961882199853882e+00
1.926926926926927024e+02,1.184788375148683848e+00
1.929129129129129296e+02,1.179612754831044885e+00
1.931331331331331285e+02,1.174436935045898522e+00
1.933533533533533557e+02,1.169262829592203623e+00
1.935735735735735830e+02,1.164092352268921493e+00
1.937937937937938102e+02,1.158927416875012106e+00
1.940140140140140090e+02,1.153769937209435659e+00
1.942342342342342363e+02,1.148621827071151902e+00
1.944544544544544635e+02,1.143485000259122142e+00
1.946746746746746908e+02,1.138361370572305908e+00
1.948948948948948896e+02,1.133252851809664286e+00
1.951151151151151169e+02,1.128161357770156803e+00
1.953353353353353441e+02,1.123088802252743434e+00
1.955555555555555713e+02,1.118037099056385042e+00
1.957757757757757702e+02,1.113008161980042265e+00
1.959959959959959974e+02,1.108003904822674635e+00
1.962162162162162247e+02,1.103026241383242789e+00
1.964364364364364519e+02,1.098077085460706703e+00
1.966566566566566507e+02,1.093158350854027683e+00
1.968768768768768780e+02,1.088271951362164369e+00
1.970970970970971052e+02,1.083419800784078069e+00
1.973173173173173325e+02,1.078603812918728755e+00
1.975375375375375313e+02,1.073825901565077512e+00
1.977577577577577586e+02,1.069087980522083203e+00
1.979779779779779858e+02,1.064391963588707135e+00
1.981981981981982130e+02,1.059739764563908837e+00
1.984184184184184119e+02,1.055133297246649393e+00
1.986386386386386391e+02,1.050574475435888777e+00
1.988588588588588664e+02,1.046065212930586963e+00
1.990790790790790936e+02,1.041607423529704368e+00
1.992992992992992924e+02,1.037203021032201855e+00
1.995195195195195197e+02,1.032853919237038731e+00
1.997397397397397469e+02,1.028562031943175858e+00
1.999599599599599742e+02,1.024329272949572989e+00
2.001801801801801730e+02,1.020157556055191428e+00
2.004004004004004003e+02,1.016048795058990706e+00
2.006206206206206275e+02,1.012004903759931018e+00
2.008408408408408548e+02,1.008027795956972783e+00
2.010610610610610536e+02,1.004119385449076862e+00
2.012812812812812808e+02,1.000281586035202563e+00
2.015015015015015081e+02,9.965163115143105266e-01
2.017217217217217353e+02,9.928254756853611696e-01
2.019419419419419341e+02,9.892109923473151323e-01
2.021621621621621614e+02,9.856747752991318334e-01
2.023823823823823886e+02,9.822187383397719129e-01
2.026026026026026159e+02,9.788447952681956776e-01
2.028228228228228147e+02,9.755548598833638785e-01
2.030430430430430420e+02,9.723508459842358231e-01
2.032632632632632692e+02,9.692346673697727066e-01
2.034834834834834965e+02,9.662082378389342807e-01
2.037037037037036953e+02,9.632734711906811853e-01
2.039239239239239225e+02,9.604322812239730611e-01
2.041441441441441498e+02,9.576865817377704371e-01
2.043643643643643770e+02,9.550382865310340641e-01
2.045845845845845759e+02,9.524893094027241380e-01
2.048048048048048031e+02,9.500415641518002996e-01
2.050250250250250303e+02,9.476969645772234108e-01
2.052452452452452576e+02,9.454574244779534453e-01
2.054654654654654564e+02,9.433248576529507101e-01
2.056856856856856837e+02,9.413011779011757341e-01
2.059059059059059109e+02,9.393882990215884909e-01
2.061261261261261382e+02,9.375881348131493986e-01
2.063463463463463370e+02,9.359025990748188750e-01
2.065665665665665642e+02,9.343336056055567829e-01
2.067867867867867915e+02,9.328830682043236511e-01
2.070070070070070187e+02,9.315529006700800085e-01
2.072272272272272460e+02,9.303450168017857180e-01
2.074474474474474448e+02,9.292613303984014195e-01
2.076676676676676720e+02,9.283037552588868646e-01
2.078878878878878993e+02,9.274742051822026934e-01
2.081081081081081265e+02,9.267745939673091016e-01
2.083283283283283254e+02,9.262068354131666181e-01
2.085485485485485526e+02,9.257728433187352168e-01
2.087687687687687799e+02,9.254745314829753156e-01
2.089889889889890071e+02,9.253138137048471101e-01
2.092092092092092059e+02,9.252926037833107964e-01
2.094294294294294332e+02,9.254128155173266812e-01
2.096496496496496604e+02,9.256763627058554045e-01
2.098698698698698877e+02,9.260851591478569400e-01
2.100900900900900865e+02,9.266411186422913726e-01
2.103103103103103138e+02,9.273461549881191202e-01
2.105305305305305410e+02,9.282021819843007115e-01
2.107507507507507682e+02,9.292111134297960096e-01
2.109709709709709671e+02,9.303748631235655431e-01
2.111911911911911943e+02,9.316953448645698410e-01
2.114114114114114216e+02,9.331744724517687661e-01
2.116316316316316488e+02,9.348141596841226253e-01
2.118518518518518476e+02,9.366163203605917253e-01
2.120720720720720749e+02,9.385828682801364842e-01
2.122922922922923021e+02,9.407157172417174307e-01
2.125125125125125294e+02,9.430167810442939835e-01
2.127327327327327282e+02,9.454879734868272267e-01
2.129529529529529555e+02,9.481312083682771341e-01
2.131731731731731827e+02,9.509483994876039015e-01
2.133933933933934100e+02,9.539414606437682798e-01
2.136136136136136088e+02,9.571123056357294656e-01
2.138338338338338360e+02,9.604628482624490982e-01
2.140540540540540633e+02,9.639950023228863740e-01
2.142742742742742905e+02,9.677106816160023772e-01
2.144944944944944893e+02,9.716117999407564154e-01
2.147147147147147166e+02,9.757002710961100167e-01
2.149349349349349438e+02,9.799780088810225998e-01
2.151551551551551711e+02,9.844469270944544714e-01
2.153753753753753699e+02,9.891089395353658276e-01
2.155955955955955972e+02,9.939659600027174191e-01
2.158158158158158244e+02,9.990199022954694419e-01
2.160360360360360517e+02,1.004272680212582314e+00
2.162562562562562505e+02,1.009726207553014898e+00
2.164764764764764777e+02,1.015382398115729501e+00
2.166966966966967050e+02,1.021243165699685207e+00
2.169169169169169322e+02,1.027310424103842879e+00
2.171371371371371310e+02,1.033586087127161601e+00
2.173573573573573583e+02,1.040072068568603569e+00
2.175775775775775855e+02,1.046770282227127646e+00
2.177977977977978128e+02,1.053682641901694472e+00
2.180180180180180116e+02,1.060811061391264021e+00
2.182382382382382389e+02,1.068157454494797154e+00
2.184584584584584661e+02,1.075723735011254067e+00
2.186786786786786934e+02,1.083511816739594735e+00
2.188988988988988922e+02,1.091523613478778687e+00
2.191191191191191194e+02,1.099761039027768117e+00
2.193393393393393467e+02,1.108226007185522111e+00
2.195595595595595739e+02,1.116920431751001086e+00
2.197797797797797728e+02,1.125846226523164129e+00
2.200000000000000000e+02,1.135005305300974099e+00


==> finalDTspline.csv <==
0.000000000000000000e+00,-3.469409771406832725e-18,-1.040822931422049895e-17,-3.035733549980978731e-18
2.202202202202202252e-01,3.016754889110657700e+00,4.507744709724372356e+00,1.525765068496946597e+00
4.404404404404404505e-01,5.770459739023830359e+00,8.609103053712136244e+00,2.931816424335531135e+00
6.606606606606606480e-01,8.270052253598089820e+00,1.231826188984399550e+01,4.221842617352195681e+00
8.808808808808809010e-01,1.052447013669201681e+01,1.564940807600065753e+01,5.399532197383384968e+00
1.101101101101101154e+00,1.254265109216417784e+01,1.861672847006282439e+01,6.468573714265540175e+00
1.321321321321321296e+00,1.433353282387315275e+01,2.123440992991121234e+01,7.432655717835105591e+00
1.541541541541541660e+00,1.590605303567751072e+01,2.351663931342650926e+01,8.295466757928522838e+00
1.761761761761761802e+00,1.726914943143582803e+01,2.547760347848943496e+01,9.060695384382235318e+00
1.981981981981981944e+00,1.843175971500668808e+01,2.713148928298070217e+01,9.732030147032693534e+00
2.202202202202202308e+00,1.940282159024864939e+01,2.849248358478099163e+01,1.031315959571632668e+01
2.422422422422422450e+00,2.019127276102029356e+01,2.957477324177102318e+01,1.080777228026958348e+01
2.642642642642642592e+00,2.080605093118019866e+01,3.039254511183149887e+01,1.121955675052891266e+01
2.862862862862862734e+00,2.125609380458693565e+01,3.095998605284314209e+01,1.155220155633075230e+01
3.083083083083083320e+00,2.155033908509906837e+01,3.129128292268661582e+01,1.180939524751153691e+01
3.303303303303303462e+00,2.169772447657519621e+01,3.140062257924268252e+01,1.199482637390772766e+01
3.523523523523523604e+00,2.170718768287386879e+01,3.130219188039200517e+01,1.211218348535575728e+01
3.743743743743743746e+00,2.158766640785367841e+01,3.101017768401530716e+01,1.216515513169206919e+01
3.963963963963963888e+00,2.134809835537318889e+01,3.053876684799329411e+01,1.215742986275310855e+01
4.184184184184184474e+00,2.099742122929098187e+01,2.990214623020667517e+01,1.209269622837531699e+01
4.404404404404404616e+00,2.054457273346561763e+01,2.911450268853612400e+01,1.197464277839513436e+01
4.624624624624624758e+00,1.999849057175569200e+01,2.819002308086239239e+01,1.180695806264900938e+01
4.844844844844844900e+00,1.936811244801975818e+01,2.714289426506615399e+01,1.159333063097338190e+01
5.065065065065065042e+00,1.866237606611639777e+01,2.598730309902812508e+01,1.133744903320469355e+01
5.285285285285285184e+00,1.789021912990419239e+01,2.473743644062901836e+01,1.104300181917938950e+01
5.505505505505505326e+00,1.706057934324171299e+01,2.340748114774952882e+01,1.071367753873391671e+01
5.725725725725725468e+00,1.618239440998752698e+01,2.201162407827036205e+01,1.035316474170470968e+01
5.945945945945946498e+00,1.526460203400021420e+01,2.056405209007222368e+01,9.965151977928217164e+00
6.166166166166166640e+00,1.431613991913834205e+01,1.907895204103581932e+01,9.553327797240877217e+00
6.386386386386386782e+00,1.334594576926050102e+01,1.757051078904186880e+01,9.121380749479140349e+00
6.606606606606606924e+00,1.236295728822524964e+01,1.605291519197106709e+01,8.672999384479444629e+00
6.826826826826827066e+00,1.137611217989117485e+01,1.454035210770411979e+01,8.211872252078237011e+00
7.047047047047047208e+00,1.039434814811683694e+01,1.304700839412172897e+01,7.741687902111956454e+00
7.267267267267267350e+00,9.426602896760819306e+00,1.158707090910460380e+01,7.266134884417044582e+00
7.487487487487487492e+00,8.481814129681694681e+00,1.017472651053344812e+01,6.788901748829947458e+00
7.707707707707707634e+00,7.568919550738040236e+00,8.824162056288974654e+00,6.313677045187110259e+00
7.927927927927927776e+00,6.696856863788423375e+00,7.549564404251880134e+00,5.844149323324971057e+00
8.148148148148148806e+00,5.874563772691421271e+00,6.365120412302870179e+00,5.384007133079974139e+00
8.368368368368368948e+00,5.110977981305609319e+00,5.285016938322658397e+00,4.936939024288564681e+00
8.588588588588589090e+00,4.415037193489565581e+00,4.323440840191945966e+00,4.506633546787185196e+00
8.808808808808809232e+00,3.795679113101857904e+00,3.494578975791438946e+00,4.096779250412277307e+00
9.029029029029029374e+00,3.261841444001062573e+00,2.812618203001840289e+00,3.711064685000284413e+00
9.249249249249249516e+00,2.822461890045757205e+00,2.291745379703861385e+00,3.353178400387652580e+00
9.469469469469469658e+00,2.486478155094510534e+00,1.946147363778201189e+00,3.026808946410818990e+00
9.689689689689689800e+00,2.262827943005901510e+00,1.790011013105569315e+00,2.735644872906232372e+00
9.909909909909909942e+00,2.160448957638501533e+00,1.837523185566670492e+00,2.483374729710330797e+00
1.013013013013013008e+01,2.188278902850885999e+00,2.102870739042210779e+00,2.273687066659560774e+00
1.035035035035035023e+01,2.352446822680086314e+00,2.593999214500748884e+00,2.110894430859423299e+00
1.057057057057057037e+01,2.628263245161683859e+00,3.250370200653002417e+00,2.006156289670363968e+00
1.079079079079079051e+01,2.971992545628868498e+00,3.969121515256385901e+00,1.974863576001351095e+00
1.101101101101101065e+01,3.339617225029945402e+00,4.646764603535761040e+00,2.032469846524129320e+00
1.123123123123123079e+01,3.687124920549087914e+00,5.179873556867268469e+00,2.194376284230907803e+00
1.145145145145145094e+01,3.973163374234419010e+00,5.497467497566137062e+00,2.448859250902701845e+00
1.167167167167167108e+01,4.163381364837929866e+00,5.613956487057169653e+00,2.712806242618689190e+00
1.189189189189189300e+01,4.224565788732535410e+00,5.557632092687637915e+00,2.891499484777433349e+00
1.211211211211211314e+01,4.123507464418141311e+00,5.356786975243362114e+00,2.890227953592920507e+00
1.233233233233233328e+01,3.854663107397229727e+00,5.047426691702773027e+00,2.661899523091686426e+00
1.255255255255255342e+01,3.506369397022546686e+00,4.691729325302008036e+00,2.321009468743087112e+00
1.277277277277277356e+01,3.186857328469271167e+00,4.357419238609735679e+00,2.016295418328806655e+00
1.299299299299299371e+01,3.004357896912579040e+00,4.112220794194629825e+00,1.896494999630528255e+00
1.321321321321321385e+01,3.062008469334497107e+00,4.020962622228392291e+00,2.103054316440602367e+00
1.343343343343343399e+01,3.353195152022129477e+00,4.086079658417673954e+00,2.620310645626585888e+00
1.365365365365365413e+01,3.765514099877818044e+00,4.249865152055860129e+00,3.281163047699777291e+00
1.387387387387387427e+01,4.182260437113385798e+00,4.452167212461726642e+00,3.912353661765047619e+00
1.409409409409409442e+01,4.486729287940661948e+00,4.632833948954054648e+00,4.340624626927271912e+00
1.431431431431431456e+01,4.567465005553440704e+00,4.734291917269686678e+00,4.400638093837196507e+00
1.453453453453453470e+01,4.423572809231917091e+00,4.753275700118169134e+00,4.093869918345666825e+00
1.475475475475475484e+01,4.159346902199375862e+00,4.738189212943368922e+00,3.580504591455383689e+00
1.497497497497497498e+01,3.883255504638903233e+00,4.739486668312009598e+00,3.027024340965797755e+00
1.519519519519519513e+01,3.703766836733587198e+00,4.807622278790812942e+00,2.599911394676361454e+00
1.541541541541541527e+01,3.724676315777798230e+00,4.990435193409108017e+00,2.458917438146488443e+00
1.563563563563563541e+01,3.953552004075373993e+00,5.281912375831535833e+00,2.625191632319213042e+00
1.585585585585585555e+01,4.307596940071625191e+00,5.625469369404762610e+00,2.989724510738488217e+00
1.607607607607607747e+01,4.700515277885626730e+00,5.962563619725343322e+00,3.438466936045911471e+00
1.629629629629629761e+01,5.046011171636443748e+00,6.234652572389824954e+00,3.857369770883065652e+00
1.651651651651651775e+01,5.274257824860927535e+00,6.393841499136144968e+00,4.154674150585711878e+00
1.673673673673673790e+01,5.384714244646599646e+00,6.437031407725546828e+00,4.332397081567653352e+00
1.695695695695695804e+01,5.395056950157380626e+00,6.372901575350460313e+00,4.417212324964301828e+00
1.717717717717717818e+01,5.322962542990762991e+00,6.210131332499546630e+00,4.435793753481981128e+00
1.739739739739739832e+01,5.186107624744241917e+00,5.957400009661470541e+00,4.414815239827015958e+00
1.761761761761761846e+01,5.002489946143687582e+00,5.625322186994989870e+00,4.379657705292387071e+00
1.783783783783783861e+01,4.796433183990223448e+00,5.262632574120269524e+00,4.330233793860178260e+00
1.805805805805805875e+01,4.598048476677688789e+00,4.952941214726023667e+00,4.243155738629353024e+00
1.827827827827827889e+01,4.437660151576132250e+00,4.781142832605694615e+00,4.094177470546569886e+00
1.849849849849849903e+01,4.345592536055602473e+00,4.832132151552722910e+00,3.859052920558482924e+00
1.871871871871871917e+01,4.352164888344012716e+00,5.190782235805654565e+00,3.513547540882372644e+00
1.893893893893893932e+01,4.477173677697773968e+00,5.897004118711022258e+00,3.057343236684526122e+00
1.915915915915915946e+01,4.707740982170429689e+00,6.851096893223920681e+00,2.564385071116937809e+00
1.937937937937937960e+01,5.024665620770480956e+00,7.926341475911850232e+00,2.122989765629111236e+00
1.959959959959959974e+01,5.408746412506428847e+00,8.996018783342309533e+00,1.821474041670548827e+00
1.981981981981981988e+01,5.840782176386773550e+00,9.933409732082793653e+00,1.748154620690754113e+00
2.004004004004004003e+01,6.301151256784819132e+00,1.061943187055705096e+01,1.982870643012585310e+00
2.026026026026026017e+01,6.764755228985959157e+00,1.103447145655858996e+01,2.495039001413328350e+00
2.048048048048048031e+01,7.202660996927328974e+00,1.122855978928161669e+01,3.176762204573040371e+00
2.070070070070070045e+01,7.585856545067477974e+00,1.125316149814712574e+01,3.918551591987829319e+00
2.092092092092092059e+01,7.885329857864957326e+00,1.115974121257611174e+01,4.610918503153802028e+00
2.114114114114114074e+01,8.072068919778311979e+00,1.099976356198956040e+01,5.144374277567063558e+00
2.136136136136136088e+01,8.120979502597732491e+00,1.082117661260118169e+01,5.420782392594284183e+00
2.158158158158158102e+01,8.043105134701685088e+00,1.063949157419153124e+01,5.446718695211839822e+00
2.180180180180180116e+01,7.868997391123992990e+00,1.045270944648964218e+01,5.285285335758347358e+00
2.202202202202202130e+01,7.629397988752124604e+00,1.025866055996915804e+01,5.000135417535096494e+00
2.224224224224224145e+01,7.355048644473545671e+00,1.005517524510372418e+01,4.654922043843372492e+00
2.246246246246246159e+01,7.076691075175718382e+00,9.840083832366980587e+00,4.313298317984463282e+00
2.268268268268268173e+01,6.824667425897718687e+00,9.611175566384389413e+00,4.038159285411053290e+00
2.290290290290290187e+01,6.611272700309195116e+00,9.364384000212112369e+00,3.858161400406281416e+00
2.312312312312312201e+01,6.423790276799831389e+00,9.093070874494767253e+00,3.754509679104898634e+00
2.334334334334334216e+01,6.247664393129277904e+00,8.790408820826849379e+00,3.704919965431711315e+00
2.356356356356356585e+01,6.068339287057177067e+00,8.449570470802834521e+00,3.687108103311523610e+00
2.378378378378378599e+01,5.871259196343183717e+00,8.063728456017230428e+00,3.678789936669139671e+00
2.400400400400400613e+01,5.645272540186232924e+00,7.629275731571707908e+00,3.661269348800759715e+00
2.422422422422422628e+01,5.396222399710618234e+00,7.158682042325157369e+00,3.633762757096078655e+00
2.444444444444444642e+01,5.135244577169641111e+00,6.669423997362923018e+00,3.601065156976360093e+00
2.466466466466466656e+01,4.873476584616180496e+00,6.178979823224600487e+00,3.567973346007760949e+00
2.488488488488488670e+01,4.622055934103108221e+00,5.704827746449785408e+00,3.539284121756432366e+00
2.510510510510510684e+01,4.392120137683302339e+00,5.264445993578076077e+00,3.519794281788529489e+00
2.532532532532532699e+01,4.194806707409640012e+00,4.875312791149072567e+00,3.514300623670207457e+00
2.554554554554554713e+01,4.041237035665457000e+00,4.554906148652459130e+00,3.527567922678455759e+00
2.576576576576576727e+01,3.939394298963720065e+00,4.320661819781557611e+00,3.558126778145883851e+00
2.598598598598598741e+01,3.890392263994466138e+00,4.189923062240055174e+00,3.590861465748877546e+00
2.620620620620620755e+01,3.894435395255377852e+00,4.180020890058841587e+00,3.608849900451914561e+00
2.642642642642642770e+01,3.951728157244138728e+00,4.308286317268806620e+00,3.595169997219470837e+00
2.664664664664664784e+01,4.062475014458435396e+00,4.592050357900844482e+00,3.532899671016027199e+00
2.686686686686686798e+01,4.226777526021440856e+00,5.048281698287990338e+00,3.405273353754892707e+00
2.708708708708708812e+01,4.437004716044209651e+00,5.666722928722836450e+00,3.207286503365584185e+00
2.730730730730730826e+01,4.672546311047255152e+00,6.391416800805508558e+00,2.953675821289001302e+00
2.752752752752752841e+01,4.911550714083252167e+00,7.162035391848901256e+00,2.661066036317602190e+00
2.774774774774774855e+01,5.132166328204877281e+00,7.918250779165910025e+00,2.346081877243843650e+00
2.796796796796796869e+01,5.312541556464804415e+00,8.599735040069425906e+00,2.025348072860182480e+00
2.818818818818818883e+01,5.430824801915708377e+00,9.146160251872339941e+00,1.715489351959076814e+00
2.840840840840840897e+01,5.465164467610267529e+00,9.497198491887548499e+00,1.433130443332984338e+00
2.862862862862862912e+01,5.393708956601154014e+00,9.592521837427947062e+00,1.194896075774362298e+00
2.884884884884884926e+01,5.197739301064019379e+00,9.379156739174735691e+00,1.016321862953303956e+00
2.906906906906906940e+01,4.893758447971908510e+00,8.886819012556179231e+00,9.006978833876362334e-01
2.928928928928928954e+01,4.520438350224647905e+00,8.197269940366654239e+00,8.436067600826419044e-01
2.950950950950950968e+01,4.116796298957125622e+00,7.393081544948452155e+00,8.405110529658010865e-01
2.972972972972972983e+01,3.721849585304220387e+00,6.556825848643848431e+00,8.868733219645935639e-01
2.994994994994994997e+01,3.374615500400816259e+00,5.771074873795134508e+00,9.781561270064994540e-01
3.017017017017017011e+01,3.114111335381793744e+00,5.118400642744591167e+00,1.109822028018998541e+00
3.039039039039039025e+01,2.979354381382037342e+00,4.681375177834505408e+00,1.277333584929571497e+00
3.061061061061061039e+01,2.998159439294205253e+00,4.521239088014091578e+00,1.475079790574321148e+00
3.083083083083083054e+01,3.147256670122068112e+00,4.601959291477733416e+00,1.692554048766403918e+00
3.105105105105105068e+01,3.388822782850321680e+00,4.859790501847214728e+00,1.917855063853428632e+00
3.127127127127127082e+01,3.685033422342533171e+00,5.230985406479869759e+00,2.139081438205196584e+00
3.149149149149149096e+01,3.998064233462267580e+00,5.651796692733028316e+00,2.344331774191506401e+00
3.171171171171171110e+01,4.290090861073092121e+00,6.058477047964023754e+00,2.521704674182160044e+00
3.193193193193193125e+01,4.523288950038572231e+00,6.387279159530189432e+00,2.659298740546955031e+00
3.215215215215215494e+01,4.662772613463559424e+00,6.579247328954890506e+00,2.746297897972226565e+00
3.237237237237237508e+01,4.704976473670919646e+00,6.626498656013312782e+00,2.783454291328525176e+00
3.259259259259259522e+01,4.665270686885052420e+00,6.552027474819694497e+00,2.778513898950408567e+00
3.281281281281281537e+01,4.559288506984342959e+00,6.379257139760873052e+00,2.739319874207811090e+00
3.303303303303303551e+01,4.402663187847176474e+00,6.131611005223684074e+00,2.673715370470666208e+00
3.325325325325325565e+01,4.211027983351937287e+00,5.832512425594965855e+00,2.589543541108906055e+00
3.347347347347347579e+01,4.000016147377007947e+00,5.505384755261548690e+00,2.494647539492464539e+00
3.369369369369369593e+01,3.785260933800773220e+00,5.173651348610269984e+00,2.396870518991274679e+00
3.391391391391391608e+01,3.582395596501617430e+00,4.860735560027966251e+00,2.304055632975269496e+00
3.413413413413413622e+01,3.407053389357925344e+00,4.590060743901468676e+00,2.224046034814382011e+00
3.435435435435435636e+01,3.274485098296919361e+00,4.384447463536219836e+00,2.164522733057618886e+00
3.457457457457457650e+01,3.189963196635301923e+00,4.250989898286446689e+00,2.128936494984155825e+00
3.479479479479479664e+01,3.148077632259701275e+00,4.179945964398645408e+00,2.116209300120756698e+00
3.501501501501501679e+01,3.142894837179538214e+00,4.160748487544291052e+00,2.125041186814785377e+00
3.523523523523523693e+01,3.168481243404231762e+00,4.182830293394858678e+00,2.154132193413605290e+00
3.545545545545545707e+01,3.218903282943203603e+00,4.235624207621824233e+00,2.202182358264582529e+00
3.567567567567567721e+01,3.288227387805870539e+00,4.308563055896662775e+00,2.267891719715078747e+00
3.589589589589589735e+01,3.370519990001655586e+00,4.391079663890849361e+00,2.349960316112461367e+00
3.611611611611611750e+01,3.459847521539977766e+00,4.472606857275862602e+00,2.447088185804092930e+00
3.633633633633633764e+01,3.550276414430257432e+00,4.542577461723175780e+00,2.557975367137338640e+00
3.655655655655655778e+01,3.635876773819963770e+00,4.590453603486639444e+00,2.681299944153287207e+00
3.677677677677677792e+01,3.711134516426762620e+00,4.609014333204406455e+00,2.813254699649117896e+00
3.699699699699699806e+01,3.771328164521499104e+00,4.597361307413363463e+00,2.945295021629632526e+00
3.721721721721721821e+01,3.811825251682123827e+00,4.555306224881488397e+00,3.068344278482757481e+00
3.743743743743743835e+01,3.827993311486586947e+00,4.482660784376753860e+00,3.173325838596417370e+00
3.765765765765765849e+01,3.815199877512839510e+00,4.379236684667140445e+00,3.251163070358537688e+00
3.787787787787787863e+01,3.768812483338830788e+00,4.244845624520618088e+00,3.292779342157043043e+00
3.809809809809809877e+01,3.684198662542510494e+00,4.079299302705162056e+00,3.289098022379857156e+00
3.831831831831831892e+01,3.557116462842985438e+00,3.882664010489071948e+00,3.231568915196897152e+00
3.853853853853853906e+01,3.390909432833483450e+00,3.659951344393924444e+00,3.121867521273042012e+00
3.875875875875875920e+01,3.195803514259908162e+00,3.420659820866276402e+00,2.970947207653537703e+00
3.897897897897897934e+01,2.982274124234704171e+00,3.174450599777454141e+00,2.790097648691952870e+00
3.919919919919919948e+01,2.760796679870312964e+00,2.930984840998774654e+00,2.590608518741849498e+00
3.941941941941941963e+01,2.541846598279176472e+00,2.699923704401561153e+00,2.383769492156791348e+00
3.963963963963963977e+01,2.335899296573738848e+00,2.490928349857134627e+00,2.180870243290343069e+00
3.985985985985985991e+01,2.153430191866443355e+00,2.313659937236818287e+00,1.993200446496068201e+00
4.008008008008008005e+01,2.004804452405112514e+00,2.177668862042897224e+00,1.831940042767327803e+00
4.030030030030030019e+01,1.895014336925933573e+00,2.087107487480488910e+00,1.702921186371378237e+00
4.052052052052052034e+01,1.821369136411997935e+00,2.038409284787613629e+00,1.604328988036382686e+00
4.074074074074074048e+01,1.780587276837582555e+00,2.027414097411995630e+00,1.533760456263169925e+00
4.096096096096096062e+01,1.769387184176965055e+00,2.049961768801360495e+00,1.488812599552569838e+00
4.118118118118118076e+01,1.784487284404421503e+00,2.101892142403432917e+00,1.467082426405410756e+00
4.140140140140140090e+01,1.822606003494229299e+00,2.179045061665936256e+00,1.466166945322521897e+00
4.162162162162162105e+01,1.880461767420665176e+00,2.277260370036597870e+00,1.483663164804732926e+00
4.184184184184184119e+01,1.954773002158006978e+00,2.392377910963141563e+00,1.517168093352873059e+00
4.206206206206206133e+01,2.042258133680530996e+00,2.520237527893291585e+00,1.564278739467770407e+00
4.228228228228228147e+01,2.139635587962514407e+00,2.656679064274773516e+00,1.622592111650255298e+00
4.250250250250250161e+01,2.243623790978233945e+00,2.797542363555312050e+00,1.689705218401155618e+00
4.272272272272272176e+01,2.350941168701967676e+00,2.938667269182632324e+00,1.763215068221302362e+00
4.294294294294294190e+01,2.458306147107991446e+00,3.075893624604459031e+00,1.840718669611522529e+00
4.316316316316316204e+01,2.562437152170582433e+00,3.205061273268517308e+00,1.919813031072646670e+00
4.338338338338338218e+01,2.660052609864017814e+00,3.322010058622532291e+00,1.998095161105504225e+00
4.360360360360360232e+01,2.747870946162575212e+00,3.422579824114227343e+00,2.073162068210922637e+00
4.382382382382382247e+01,2.822638091551870509e+00,3.502648467358473017e+00,2.142627715745268890e+00
4.404404404404404261e+01,2.882727965328280018e+00,3.560346307674616462e+00,2.205109622981944018e+00
4.426426426426426275e+01,2.929025140082633261e+00,3.597277306175779898e+00,2.260772973989485291e+00
4.448448448448448289e+01,2.962628677632601626e+00,3.615342182888126921e+00,2.309915172377074999e+00
4.470470470470470303e+01,2.984637639795859165e+00,3.616441657837818902e+00,2.352833621753898985e+00
4.492492492492492318e+01,2.996151088390080375e+00,3.602476451051019879e+00,2.389825725729140427e+00
4.514514514514514332e+01,2.998268085232938862e+00,3.575347282553892558e+00,2.421188887911985610e+00
4.536536536536536346e+01,2.992087692142109123e+00,3.536954872372599645e+00,2.447220511911618157e+00
4.558558558558558360e+01,2.978708970935263878e+00,3.489199940533303845e+00,2.468218001337222134e+00
4.580580580580580374e+01,2.959230983430075845e+00,3.433983207062167864e+00,2.484478759797983383e+00
4.602602602602602389e+01,2.934752791444219966e+00,3.373205391985354407e+00,2.496300190903084637e+00
4.624624624624624403e+01,2.906373456795370291e+00,3.308767215329027511e+00,2.503979698261712628e+00
4.646646646646646417e+01,2.875192041301198209e+00,3.242569397119347663e+00,2.507814685483049644e+00
4.668668668668668431e+01,2.842307606779380436e+00,3.176512657382479787e+00,2.508102556176281084e+00
4.690690690690690445e+01,2.808819215047589246e+00,3.112497716144586590e+00,2.505140713950592346e+00
4.712712712712713170e+01,2.775825927923497360e+00,3.052425293431828113e+00,2.499226562415166608e+00
4.734734734734735184e+01,2.744426807224779719e+00,2.998196109270371057e+00,2.490657505179189268e+00
4.756756756756757198e+01,2.715720914769110816e+00,2.951710883686377240e+00,2.479730945851843948e+00
4.778778778778779213e+01,2.690807312374163374e+00,2.914870336706009368e+00,2.466744288042316935e+00
4.800800800800801227e+01,2.670785061857610554e+00,2.889575188355429702e+00,2.451994935359790961e+00
4.822822822822823241e+01,2.656753225037126853e+00,2.877726158660801836e+00,2.435780291413451870e+00
4.844844844844845255e+01,2.649711663576669984e+00,2.881025490330792138e+00,2.418397836822548275e+00
4.866866866866867269e+01,2.649537563042136501e+00,2.898929202333328625e+00,2.400145923750943933e+00
4.888888888888889284e+01,2.655398037990019944e+00,2.929472620382358006e+00,2.381323455597682326e+00
4.910910910910911298e+01,2.666448991925025602e+00,2.970668639384991483e+00,2.362229344465060610e+00
4.932932932932933312e+01,2.681846328351852105e+00,3.020530154248332710e+00,2.343162502455371943e+00
4.954954954954955326e+01,2.700745950775202964e+00,3.077070059879492891e+00,2.324421841670913480e+00
4.976976976976977340e+01,2.722303762699779028e+00,3.138301251185577900e+00,2.306306274213980156e+00
4.998998998998999355e+01,2.745675667630282923e+00,3.202236623073697164e+00,2.289114712186868239e+00
5.021021021021021369e+01,2.770017569071415053e+00,3.266889070450956556e+00,2.273146067691873107e+00
5.043043043043043383e+01,2.794485370527876711e+00,3.330271488224465060e+00,2.258699252831288806e+00
5.065065065065065397e+01,2.818234975504371853e+00,3.390396771301330769e+00,2.246073179707412937e+00
5.087087087087087411e+01,2.840422287505599552e+00,3.445277814588660004e+00,2.235566760422538657e+00
5.109109109109109426e+01,2.860203210036262433e+00,3.492927512993561301e+00,2.227478907078963122e+00
5.131131131131131440e+01,2.876737631415687613e+00,3.531368524913526485e+00,2.222106737917848296e+00
5.153153153153153454e+01,2.889555305336177327e+00,3.559529743377235267e+00,2.219580867295118942e+00
5.175175175175175468e+01,2.898850677694529310e+00,3.577968673169990232e+00,2.219732682219068387e+00
5.197197197197197482e+01,2.904887573868336403e+00,3.587412810897859572e+00,2.222362336838812347e+00
5.219219219219219497e+01,2.907929819235193225e+00,3.588589653166916804e+00,2.227269985303468758e+00
5.241241241241241511e+01,2.908241239172693948e+00,3.582226696583231007e+00,2.234255781762156445e+00
5.263263263263263525e+01,2.906085659058431414e+00,3.569051437752871703e+00,2.243119880363989793e+00
5.285285285285285539e+01,2.901726904269999796e+00,3.549791373281909301e+00,2.253662435258088959e+00
5.307307307307307553e+01,2.895428800184990159e+00,3.525173999776412437e+00,2.265683600593567881e+00
5.329329329329329568e+01,2.887455172180999785e+00,3.495926813842453296e+00,2.278983530519545386e+00
5.351351351351351582e+01,2.878069845635620183e+00,3.462777312086101844e+00,2.293362379185139410e+00
5.373373373373373596e+01,2.867536645926445971e+00,3.426452991113425828e+00,2.308620300739465225e+00
5.395395395395395610e+01,2.856119398431069989e+00,3.387681347530497877e+00,2.324557449331641656e+00
5.417417417417417624e+01,2.844081928527086855e+00,3.347189877943387515e+00,2.340973979110785308e+00
5.439439439439439639e+01,2.831688061592088967e+00,3.305706078958163818e+00,2.357670044226013228e+00
5.461461461461461653e+01,2.819201623003670054e+00,3.263957447180897198e+00,2.374445798826441578e+00
5.483483483483483667e+01,2.806886438139424733e+00,3.222671479217659840e+00,2.391101397061189626e+00
5.505505505505505681e+01,2.795006332376945402e+00,3.182575671674518603e+00,2.407436993079372645e+00
5.527527527527527695e+01,2.783825131093827121e+00,3.144397521157544784e+00,2.423252741030108570e+00
5.549549549549549710e+01,2.773606659667662733e+00,3.108864524272809682e+00,2.438348795062515340e+00
5.571571571571571724e+01,2.764614743476045966e+00,3.076704177626381487e+00,2.452525309325708669e+00
5.593593593593593738e+01,2.757113207896569662e+00,3.048643977824331941e+00,2.465582437968806495e+00
5.615615615615615752e+01,2.751345593626615127e+00,3.025352398106544438e+00,2.477338789146685372e+00
5.637637637637637766e+01,2.747352554210240161e+00,3.006907560639132004e+00,2.487797547781346985e+00
5.659659659659659781e+01,2.745057954877820894e+00,2.993047762689215574e+00,2.497068147066425770e+00
5.681681681681681795e+01,2.744384260194683733e+00,2.983507225937543694e+00,2.505261294451822884e+00
5.703703703703703809e+01,2.745253934726154643e+00,2.978020172064866244e+00,2.512487697387443486e+00
5.725725725725725823e+01,2.747589443037561363e+00,2.976320822751933548e+00,2.518858063323189178e+00
5.747747747747747837e+01,2.751313249694230745e+00,2.978143399679496373e+00,2.524483099708964673e+00
5.769769769769769852e+01,2.756347819261486976e+00,2.983222124528302821e+00,2.529473513994670686e+00
5.791791791791791866e+01,2.762615616304656907e+00,2.991291218979103217e+00,2.533940013630210153e+00
5.813813813813813880e+01,2.770039105389067835e+00,3.002084904712647884e+00,2.537993306065486898e+00
5.835835835835835894e+01,2.778540751080044835e+00,3.015337403409685813e+00,2.541744098750403857e+00
5.857857857857857908e+01,2.788043017942916535e+00,3.030782936750968215e+00,2.545303099134864855e+00
5.879879879879879923e+01,2.798468370543006678e+00,3.048155726417243194e+00,2.548781014668770162e+00
5.901901901901901937e+01,2.809739273445643448e+00,3.067189994089262406e+00,2.552288552802025379e+00
5.923923923923923951e+01,2.821778191216152365e+00,3.087619961447773509e+00,2.555936420984531221e+00
5.945945945945945965e+01,2.834507588419859392e+00,3.109179850173527715e+00,2.559835326666191957e+00
5.967967967967967979e+01,2.847849929622091825e+00,3.131603881947274459e+00,2.564095977296910078e+00
5.989989989989989994e+01,2.861727679388175627e+00,3.154626278449763177e+00,2.568829080326588077e+00
6.012012012012012008e+01,2.876063302283436762e+00,3.177981261361744636e+00,2.574145343205128889e+00
6.034034034034034022e+01,2.890779262873201638e+00,3.201403052363967383e+00,2.580155473382436337e+00
6.056056056056056036e+01,2.905798025722797107e+00,3.224625873137181742e+00,2.586970178308412471e+00
6.078078078078078050e+01,2.921042055397549131e+00,3.247383945362138480e+00,2.594700165432960226e+00
6.100100100100100065e+01,2.936433816464836699e+00,3.269411490725773195e+00,2.603456142203900203e+00
6.122122122122122079e+01,2.951917925779675045e+00,3.290509512722717300e+00,2.613326338836633678e+00
6.144144144144144093e+01,2.967526409272490451e+00,3.310742524249445040e+00,2.624310294295537194e+00
6.166166166166166107e+01,2.983312849176053660e+00,3.330240023311930031e+00,2.636385675040176846e+00
6.188188188188188121e+01,2.999330827723133197e+00,3.349131507916147221e+00,2.649530147530120505e+00
6.210210210210210136e+01,3.015633927146500692e+00,3.367546476068068451e+00,2.663721378224934266e+00
6.232232232232232150e+01,3.032275729678926002e+00,3.385614425773667779e+00,2.678937033584184668e+00
6.254254254254254164e+01,3.049309817553178981e+00,3.403464855038919712e+00,2.695154780067439138e+00
6.276276276276276178e+01,3.066789773002028596e+00,3.421227261869795644e+00,2.712352284134263325e+00
6.298298298298298192e+01,3.084769178258248257e+00,3.439031144272272744e+00,2.730507212244225546e+00
6.320320320320320207e+01,3.103301615554605597e+00,3.457006000252321076e+00,2.749597230856891006e+00
6.342342342342342221e+01,3.122440667123870917e+00,3.475281327815916033e+00,2.769600006431826689e+00
6.364364364364364235e+01,3.142239915198814959e+00,3.493986624969031229e+00,2.790493205428600465e+00
6.386386386386386249e+01,3.162752942012208024e+00,3.513251389717638506e+00,2.812254494306777097e+00
6.408408408408408263e+01,3.184033329796820411e+00,3.533205120067715033e+00,2.834861539525925789e+00
6.430430430430430988e+01,3.206134660785421531e+00,3.553977314025231315e+00,2.858292007545612190e+00
6.452452452452452292e+01,3.229110517210780795e+00,3.575697469596160971e+00,2.882523564825400619e+00
6.474474474474475016e+01,3.253014481305670280e+00,3.598495084786478948e+00,2.907533877824861612e+00
6.496496496496496320e+01,3.277900135302859397e+00,3.622499657602158862e+00,2.933300613003559931e+00
6.518518518518519045e+01,3.303821061435118445e+00,3.647840686049173442e+00,2.959801436821063447e+00
6.540540540540540349e+01,3.330830841935216391e+00,3.674647668133495859e+00,2.987014015736936035e+00
6.562562562562563073e+01,3.358983059035926200e+00,3.703050101861102839e+00,3.014916016210749117e+00
6.584584584584584377e+01,3.388331294970012841e+00,3.733177485237963111e+00,3.043485104702063460e+00
6.606606606606607102e+01,3.418927241758859203e+00,3.765156691661985189e+00,3.072697791855734106e+00
6.628628628628628405e+01,3.450676345068239836e+00,3.798911527632692131e+00,3.102441162503788430e+00
6.650650650650651130e+01,3.483236152840069266e+00,3.834021587161749345e+00,3.132450718518390520e+00
6.672672672672672434e+01,3.516240200330770893e+00,3.870033122017562555e+00,3.162447278643979232e+00
6.694694694694695158e+01,3.549322022796775222e+00,3.906492383968548143e+00,3.192151661625003189e+00
6.716716716716716462e+01,3.582115155494508763e+00,3.942945624783115832e+00,3.221284686205902137e+00
6.738738738738739187e+01,3.614253133680400687e+00,3.978939096229680228e+00,3.249567171131122478e+00
6.760760760760760490e+01,3.645369492610877948e+00,4.014019050076649719e+00,3.276719935145106621e+00
6.782782782782783215e+01,3.675097767542371496e+00,4.047731738092441134e+00,3.302463796992301859e+00
6.804804804804804519e+01,3.703071493731303399e+00,4.079623412045461528e+00,3.326519575417146157e+00
6.826826826826827244e+01,3.728924206434107713e+00,4.109240323704127285e+00,3.348608089164089030e+00
6.848848848848848547e+01,3.752289440907208284e+00,4.136128724836846793e+00,3.368450156977571108e+00
6.870870870870871272e+01,3.772800732407036950e+00,4.159834867212036436e+00,3.385766597602037908e+00
6.892892892892892576e+01,3.790091616190018886e+00,4.179905002598105490e+00,3.400278229781932282e+00
6.914914914914915300e+01,3.803795627512583266e+00,4.195885382763466787e+00,3.411705872261700190e+00
6.936936936936936604e+01,3.813546301631157487e+00,4.207322259476533155e+00,3.419770343785782707e+00
6.958958958958959329e+01,3.818977173802169389e+00,4.213761884505713873e+00,3.424192463098625350e+00
6.980980980980980632e+01,3.819721779282047258e+00,4.214750509619424435e+00,3.424693048944670970e+00
7.003003003003003357e+01,3.815414004761440214e+00,4.209834815366504834e+00,3.420993194156376038e+00
7.025025025025024661e+01,3.805889707479105599e+00,4.198807903997018087e+00,3.412971510961192667e+00
7.047047047047047386e+01,3.791524716845501519e+00,4.182121690951403181e+00,3.400927742739600301e+00
7.069069069069068689e+01,3.772784139579169693e+00,4.160337017780086910e+00,3.385231261378252032e+00
7.091091091091091414e+01,3.750133082398647399e+00,4.134014726033493403e+00,3.366251438763800508e+00
7.113113113113112718e+01,3.724036652022475025e+00,4.103715657262052119e+00,3.344357646782898819e+00
7.135135135135135442e+01,3.694959955169190291e+00,4.070000653016183634e+00,3.319919257322196948e+00
7.157157157157156746e+01,3.663368098557336694e+00,4.033430554846320071e+00,3.293305642268353761e+00
7.179179179179179471e+01,3.629726188905448847e+00,3.994566204302882895e+00,3.264886173508014799e+00
7.201201201201200774e+01,3.594499332932070690e+00,3.953968442936302896e+00,3.235030222927839372e+00
7.223223223223223499e+01,3.558152637355737724e+00,3.912198112297000652e+00,3.204107162414475241e+00
7.245245245245244803e+01,3.521151208894992557e+00,3.869816053935408284e+00,3.172486363854578162e+00
7.267267267267267528e+01,3.483960154268371578e+00,3.827383109401944594e+00,3.140537199134798563e+00
7.289289289289288831e+01,3.447044580194418728e+00,3.785460120247043481e+00,3.108629040141793087e+00
7.311311311311311556e+01,3.410869593391666843e+00,3.744607928021124632e+00,3.077131258762209498e+00
7.333333333333332860e+01,3.375900300578662971e+00,3.705387374274619727e+00,3.046413226882705771e+00
7.355355355355355584e+01,3.342601808473939506e+00,3.668359300557949787e+00,3.016844316389929226e+00
7.377377377377376888e+01,3.311439223796041720e+00,3.634084548421544714e+00,2.988793899170537838e+00
7.399399399399399613e+01,3.282877653263503781e+00,3.603123959415827748e+00,2.962631347111180702e+00
7.421421421421420916e+01,3.257382203594870962e+00,3.576038375091228350e+00,2.938726032098513130e+00
7.443443443443443641e+01,3.235417981508677432e+00,3.553388636998168870e+00,2.917447326019185994e+00
7.465465465465464945e+01,3.217408642840473121e+00,3.535684209715529658e+00,2.899133075965416140e+00
7.487487487487487670e+01,3.203353304796116241e+00,3.522908356508151151e+00,2.883798253084079999e+00
7.509509509509508973e+01,3.193002161133975836e+00,3.514735808422594587e+00,2.871268513845357084e+00
7.531531531531531698e+01,3.186102247175298885e+00,3.510837381729122075e+00,2.861367112621474362e+00
7.553553553553554423e+01,3.182400598241332812e+00,3.510883892698003272e+00,2.853917303784662796e+00
7.575575575575575726e+01,3.181644249653327261e+00,3.514546157599501619e+00,2.848742341707153347e+00
7.597597597597598451e+01,3.183580236732529212e+00,3.521494992703884552e+00,2.845665480761174759e+00
7.619619619619619755e+01,3.187955594800187420e+00,3.531401214281416401e+00,2.844509975318957995e+00
7.641641641641642479e+01,3.194517359177546645e+00,3.543935638602364158e+00,2.845099079752730908e+00
7.663663663663663783e+01,3.203012565185859195e+00,3.558769081936993928e+00,2.847256048434726239e+00
7.685685685685686508e+01,3.213188248146371606e+00,3.575572360555571816e+00,2.850804135737171841e+00
7.707707707707707812e+01,3.224791443380328637e+00,3.594016290728360818e+00,2.855566596032297344e+00
7.729729729729730536e+01,3.237569186208983041e+00,3.613771688725631925e+00,2.861366683692335044e+00
7.751751751751751840e+01,3.251268511953577800e+00,3.634509370817645912e+00,2.868027653089511464e+00
7.773773773773774565e+01,3.265636455935367000e+00,3.655900153274674214e+00,2.875372758596060230e+00
7.795795795795795868e+01,3.280420053475592734e+00,3.677614852366978049e+00,2.883225254584208752e+00
7.817817817817818593e+01,3.295366339895506869e+00,3.699324284364826187e+00,2.891408395426188882e+00
7.839839839839839897e+01,3.310222350516353718e+00,3.720699265538481626e+00,2.899745435494227586e+00
7.861861861861862621e+01,3.324735120659384702e+00,3.741410612158213134e+00,2.908059629160557158e+00
7.883883883883883925e+01,3.338651685645845912e+00,3.761129140494285927e+00,2.916174230797407230e+00
7.905905905905906650e+01,3.351719080796985217e+00,3.779525666816965668e+00,2.923912494777006543e+00
7.927927927927927954e+01,3.363684341434050484e+00,3.796271007396516683e+00,2.931097675471586061e+00
7.949949949949950678e+01,3.374294502878292246e+00,3.811035978503209520e+00,2.937553027253376747e+00
7.971971971971971982e+01,3.383296600450953040e+00,3.823491396407303622e+00,2.943101804494605123e+00
7.993993993993994707e+01,3.390437669473286952e+00,3.833308077379071310e+00,2.947567261567504815e+00
8.016016016016016010e+01,3.395485356547917721e+00,3.840185675181327252e+00,2.950785037914509967e+00
8.038038038038038735e+01,3.398400981860902448e+00,3.844094814625079071e+00,2.952707149096728489e+00
8.060060060060060039e+01,3.399251981492276364e+00,3.845154588549396291e+00,2.953349374435158214e+00
8.082082082082082763e+01,3.398106878445111168e+00,3.843485610520495310e+00,2.952728146369729689e+00
8.104104104104104067e+01,3.395034195722486547e+00,3.839208494104596081e+00,2.950859897340379234e+00
8.126126126126126792e+01,3.390102456327474645e+00,3.832443852867912781e+00,2.947761059787037397e+00
8.148148148148148096e+01,3.383380183263152041e+00,3.823312300376666251e+00,2.943448066149639164e+00
8.170170170170170820e+01,3.374935899532591765e+00,3.811934450197068891e+00,2.937937348868115528e+00
8.192192192192192124e+01,3.364838128138871287e+00,3.798430915895342430e+00,2.931245340382402365e+00
8.214214214214214849e+01,3.353155392085063191e+00,3.782922311037698826e+00,2.923388473132428889e+00
8.236236236236236152e+01,3.339956214374245391e+00,3.765529249190360694e+00,2.914383179558131864e+00
8.258258258258258877e+01,3.325309118009490472e+00,3.746372343919540437e+00,2.904245892099441395e+00
8.280280280280280181e+01,3.309282625993875460e+00,3.725572208791458007e+00,2.892993043196292469e+00
8.302302302302302905e+01,3.291945261330472494e+00,3.703249457372328912e+00,2.880641065288617408e+00
8.324324324324324209e+01,3.273365547022361710e+00,3.679524703228373106e+00,2.867206390816349870e+00
8.346346346346346934e+01,3.253612006072612584e+00,3.654518559925803434e+00,2.852705452219421733e+00
8.368368368368368237e+01,3.232753161484303916e+00,3.628351641030840291e+00,2.837154681937767098e+00
8.390390390390390962e+01,3.210857536260508294e+00,3.601144560109697412e+00,2.820570512411317843e+00
8.412412412412412266e+01,3.187993653404304073e+00,3.573017930728596969e+00,2.802969376080010289e+00
8.434434434434434991e+01,3.164230035918762951e+00,3.544092366453752696e+00,2.784367705383773206e+00
8.456456456456456294e+01,3.139635206806962842e+00,3.514488480851382324e+00,2.764781932762542471e+00
8.478478478478479019e+01,3.114277689071974997e+00,3.484326887487700919e+00,2.744228490656248187e+00
8.500500500500500323e+01,3.088226005716879108e+00,3.453728199928929765e+00,2.722723811504827562e+00
8.522522522522523047e+01,3.061548679744746870e+00,3.422813031741282153e+00,2.700284327748210256e+00
8.544544544544544351e+01,3.034314234158656198e+00,3.391701996490978477e+00,2.676926471826332143e+00
8.566566566566567076e+01,3.006591191961678788e+00,3.360515707744233360e+00,2.652666676179123328e+00
8.588588588588588379e+01,2.978448076156892554e+00,3.329374779067265422e+00,2.627521373246518799e+00
8.610610610610611104e+01,2.949953409747370081e+00,3.298399824026288840e+00,2.601506995468450434e+00
8.632632632632632408e+01,2.921175715736189726e+00,3.267711456187524455e+00,2.574639975284852778e+00
8.654654654654655133e+01,2.892183517126423187e+00,3.237430289117187332e+00,2.546936745135657265e+00
8.676676676676676436e+01,2.863045336921148376e+00,3.207676936381496535e+00,2.518413737460798885e+00
8.698698698698699161e+01,2.833829698123437435e+00,3.178572011546665355e+00,2.489087384700208183e+00
8.720720720720720465e+01,2.804605123736369165e+00,3.150236128178915074e+00,2.458974119293821037e+00
8.742742742742743189e+01,2.775440136763014376e+00,3.122789899844459427e+00,2.428090373681567105e+00
8.764764764764764493e+01,2.746405809095906481e+00,3.096349542984736303e+00,2.396462075207073994e+00
8.786786786786787218e+01,2.717602439824645000e+00,3.070980853795480137e+00,2.364224025853807643e+00
8.808808808808808521e+01,2.689148994382650759e+00,3.046717426902123105e+00,2.331580561863177081e+00
8.830830830830831246e+01,2.661164740886985847e+00,3.023592334766304290e+00,2.298737147007665182e+00
8.852852852852852550e+01,2.633768947454718568e+00,3.001638649849670326e+00,2.265899245059765477e+00
8.874874874874875275e+01,2.607080882202911898e+00,2.980889444613861183e+00,2.233272319791960836e+00
8.896896896896896578e+01,2.581219813248634143e+00,2.961377791520523051e+00,2.201061834976743459e+00
8.918918918918919303e+01,2.556305008708946946e+00,2.943136763031295899e+00,2.169473254386597549e+00
8.940940940940940607e+01,2.532455736700919058e+00,2.926199431607823698e+00,2.138712041794013530e+00
8.962962962962963331e+01,2.509791265341612565e+00,2.910598869711749082e+00,2.108983660971476493e+00
8.984984984984984635e+01,2.488430862748097550e+00,2.896368149804716019e+00,2.080493575691477748e+00
9.007007007007007360e+01,2.468493797037433435e+00,2.883540344348364926e+00,2.053447249726501056e+00
9.029029029029028663e+01,2.450099336326691191e+00,2.872148525804342434e+00,2.028050146849039059e+00
9.051051051051051388e+01,2.433366748732932017e+00,2.862225766634288959e+00,2.004507730831575074e+00
9.073073073073072692e+01,2.418415302373223774e+00,2.853805139299847582e+00,1.983025465446599522e+00
9.095095095095095417e+01,2.405364265364629883e+00,2.846919716262661382e+00,1.963808814466598385e+00
9.117117117117116720e+01,2.394332905824218649e+00,2.841602569984374327e+00,1.947063241664062749e+00
9.139139139139139445e+01,2.385440491869052160e+00,2.837886772926628165e+00,1.932994210811476599e+00
9.161161161161160749e+01,2.378806291616197388e+00,2.835805397551065532e+00,1.921807185681330132e+00
9.183183183183183473e+01,2.374549573182720419e+00,2.835391516319330840e+00,1.913707630046110442e+00
9.205205205205204777e+01,2.372789604685685561e+00,2.836678201693066281e+00,1.908901007678306172e+00
9.227227227227227502e+01,2.373635507457568572e+00,2.839692139982516572e+00,1.907578874932622126e+00
9.249249249249248805e+01,2.377013993667912217e+00,2.844345213392197813e+00,1.909682773943627287e+00
9.271271271271271530e+01,2.382693860900003457e+00,2.850449916340592527e+00,1.914937805459414388e+00
9.293293293293292834e+01,2.390438690821991230e+00,2.857815460469903091e+00,1.923061921174080258e+00
9.315315315315315559e+01,2.400012065102029357e+00,2.866251057422335435e+00,1.933773072781723501e+00
9.337337337337336862e+01,2.411177565408266332e+00,2.875565918840093271e+00,1.946789211976440281e+00
9.359359359359359587e+01,2.423698773408854201e+00,2.885569256365379864e+00,1.961828290452329426e+00
9.381381381381380891e+01,2.437339270771942790e+00,2.896070281640399813e+00,1.978608259903486877e+00
9.403403403403403615e+01,2.451862639165685476e+00,2.906878206307358603e+00,1.996847072024012792e+00
9.425425425425426340e+01,2.467032460258230309e+00,2.917802242008459501e+00,2.016262678508002448e+00
9.447447447447447644e+01,2.482612315717728890e+00,2.928651600385905329e+00,2.036573031049552895e+00
9.469469469469470368e+01,2.498365787212332823e+00,2.939235493081902018e+00,2.057496081342764072e+00
9.491491491491491672e+01,2.514056456410191487e+00,2.949363131738653721e+00,2.078749781081730141e+00
9.513513513513514397e+01,2.529447904979457817e+00,2.958843727998363704e+00,2.100052081960552375e+00
9.535535535535535701e+01,2.544303714588280307e+00,2.967486493503236122e+00,2.121120935673324936e+00
9.557557557557558425e+01,2.558387466904811891e+00,2.975100639895476018e+00,2.141674293914148652e+00
9.579579579579579729e+01,2.571462743597202394e+00,2.981495378817287101e+00,2.161430108377117687e+00
9.601601601601602454e+01,2.583293126333604306e+00,2.986479921910875301e+00,2.180106330756332866e+00
9.623623623623623757e+01,2.593642196782164344e+00,2.989863480818441221e+00,2.197420912745887467e+00
9.645645645645646482e+01,2.602273536611038551e+00,2.991455267182191680e+00,2.213091806039884091e+00
9.667667667667667786e+01,2.608950727488373644e+00,2.991064492644331274e+00,2.226836962332416459e+00
9.689689689689690510e+01,2.613437351082322557e+00,2.988500368847061939e+00,2.238374333317584064e+00
9.711711711711711814e+01,2.615496989061036004e+00,2.983572107432589160e+00,2.247421870689482404e+00
9.733733733733734539e+01,2.614893223092665142e+00,2.976088920043117980e+00,2.253697526142211416e+00
9.755755755755755843e+01,2.611389634845359797e+00,2.965860018320852109e+00,2.256919251369867485e+00
9.777777777777778567e+01,2.604749805987270683e+00,2.952694613907993482e+00,2.256804998066547441e+00
9.799799799799799871e+01,2.594737318186549402e+00,2.936401918446749360e+00,2.253072717926349444e+00
9.821821821821822596e+01,2.581115753111347111e+00,2.916791143579322121e+00,2.245440362643371657e+00
9.843843843843843899e+01,2.563648692429815856e+00,2.893671500947919029e+00,2.233625883911711796e+00
9.865865865865866624e+01,2.542176743904933200e+00,2.866928255431561823e+00,2.217425232378303690e+00
9.887887887887887928e+01,2.517281343879478328e+00,2.837178143646851947e+00,2.197384544112103377e+00
9.909909909909910652e+01,2.489957434682301685e+00,2.805446185516916824e+00,2.174468683847685657e+00
9.931931931931931956e+01,2.461204458258001271e+00,2.772761843749407262e+00,2.149647072766594391e+00
9.953953953953954681e+01,2.432021856551171091e+00,2.740154581051971405e+00,2.123889132050370332e+00
9.975975975975975985e+01,2.403409071506411809e+00,2.708653860132262725e+00,2.098164282880559117e+00
9.997997997997998709e+01,2.376365545068313434e+00,2.679289143697924036e+00,2.073441946438701056e+00
1.002002002002002001e+02,2.351890719181477518e+00,2.653089894456611475e+00,2.050691543906342229e+00
1.004204204204204274e+02,2.330984035790497177e+00,2.631085575115970521e+00,2.030882496465022502e+00
1.006406406406406404e+02,2.314644936839969969e+00,2.614305648383651981e+00,2.014984225296286624e+00
1.008608608608608677e+02,2.303872864274490784e+00,2.603779576967305331e+00,2.003966151581675792e+00
1.010810810810810807e+02,2.299667260038657624e+00,2.600536823574579604e+00,1.998797696502734755e+00
1.013013013013013079e+02,2.303027566077066268e+00,2.605606850913126049e+00,2.000448281241006043e+00
1.015215215215215210e+02,2.314953224334312498e+00,2.620019121690592812e+00,2.009887326978031297e+00
1.017417417417417482e+02,2.336443676754992538e+00,2.644803098614628922e+00,2.028084254895355265e+00
1.019619619619619613e+02,2.368498365283701723e+00,2.680988244392883857e+00,2.056008486174518701e+00
1.021821821821821885e+02,2.412116731865039387e+00,2.729604021733011088e+00,2.094629441997066799e+00
1.024024024024024015e+02,2.468298218443596870e+00,2.791679893342653429e+00,2.144916543544539866e+00
1.026226226226226288e+02,2.538042266963977500e+00,2.868245321929468794e+00,2.207839211998485762e+00
1.028428428428428418e+02,2.622348319370767733e+00,2.960329770201096000e+00,2.284366868540439022e+00
1.030630630630630691e+02,2.722199443903105198e+00,3.068945410264591889e+00,2.375453477541618952e+00
1.032832832832832821e+02,2.837160030261141497e+00,3.193606292494571619e+00,2.480713768027711374e+00
1.035035035035035094e+02,2.964299384027606177e+00,3.331191663370439926e+00,2.597407104684771983e+00
1.037237237237237224e+02,3.100433400473606937e+00,3.478313168583521353e+00,2.722553632363692966e+00
1.039439439439439496e+02,3.242377974870286561e+00,3.631582453825175527e+00,2.853173495915397151e+00
1.041641641641641627e+02,3.386949002488750970e+00,3.787611164786726103e+00,2.986286840190776282e+00
1.043843843843843899e+02,3.530962378600144724e+00,3.943010947159534041e+00,3.118913810040755852e+00
1.046046046046046030e+02,3.671233998475574634e+00,4.094393446634922995e+00,3.248074550316226716e+00
1.048248248248248302e+02,3.804579757386183037e+00,4.238370308904253925e+00,3.370789205868113037e+00
1.050450450450450433e+02,3.927815550603077188e+00,4.371553179658849153e+00,3.484077921547305667e+00
1.052652652652652705e+02,4.037757273397398095e+00,4.490553704590070083e+00,3.584960842204727438e+00
1.054854854854854835e+02,4.131220821040256119e+00,4.591983529389238150e+00,3.670458112691273200e+00
1.057057057057057108e+02,4.205022088802787827e+00,4.672454299747714757e+00,3.737589877857861786e+00
1.059259259259259238e+02,4.255976971956110688e+00,4.728577661356828443e+00,3.783376282555392933e+00
1.061461461461461511e+02,4.281173458577212543e+00,4.757253941472786352e+00,3.805092975681640510e+00
1.063663663663663641e+02,4.280897654859428414e+00,4.758776566039244038e+00,3.803018743679613234e+00
1.065865865865865914e+02,4.257515729791197856e+00,4.735645839571301252e+00,3.779385620011094904e+00
1.068068068068068044e+02,4.213429280933226551e+00,4.690399655140096158e+00,3.736458906726356499e+00
1.070270270270270316e+02,4.151039905846209521e+00,4.625575905816762479e+00,3.676503905875656564e+00
1.072472472472472447e+02,4.072749202090856890e+00,4.543712484672441931e+00,3.601785919509270073e+00
1.074674674674674719e+02,3.980958767227857464e+00,4.447347284778263798e+00,3.514570249677451130e+00
1.076876876876876850e+02,3.878070198817926695e+00,4.339018199205375126e+00,3.417122198430478708e+00
1.079079079079079122e+02,3.766485094421754276e+00,4.221263121024900755e+00,3.311707067818607797e+00
1.081281281281281252e+02,3.648605051600053439e+00,4.096619943307990397e+00,3.200590159892115150e+00
1.083483483483483525e+02,3.526831667913511215e+00,3.967626559125768004e+00,3.086036776701254425e+00
1.085685685685685655e+02,3.403566540922844830e+00,3.836820861549384176e+00,2.970312220296304595e+00
1.087887887887887928e+02,3.281211268188739538e+00,3.706740743649961090e+00,2.855681792727517543e+00
1.090090090090090058e+02,3.162167447271913012e+00,3.579924098498650675e+00,2.744410796045174461e+00
1.092292292292292331e+02,3.048836675733051393e+00,3.458908819166574666e+00,2.638764532299527232e+00
1.094494494494494461e+02,2.943620551132870133e+00,3.346232798724884994e+00,2.541008303540853941e+00
1.096696696696696733e+02,2.848920671032057150e+00,3.244433930244703834e+00,2.453407411819409578e+00
1.098898898898898864e+02,2.767138632991326563e+00,3.156050106797181343e+00,2.378227159185470896e+00
1.101101101101101136e+02,2.700596803326273498e+00,3.083535438461677103e+00,2.317658168190869450e+00
1.103303303303303267e+02,2.649795229715329992e+00,3.027417026506957320e+00,2.272173432923700886e+00
1.105505505505505539e+02,2.613411641199726798e+00,2.986294963391158852e+00,2.240528319008293412e+00
1.107707707707707669e+02,2.590044535575612095e+00,2.958685558580663066e+00,2.221403512570559791e+00
1.109909909909909942e+02,2.578292410639125176e+00,2.943105121541842895e+00,2.213479699736405681e+00
1.112112112112112072e+02,2.576753764186411555e+00,2.938069961741078373e+00,2.215437566631742961e+00
1.114314314314314345e+02,2.584027094013612302e+00,2.942096388644744209e+00,2.225957799382479063e+00
1.116516516516516475e+02,2.598710897916872486e+00,2.953700711719219552e+00,2.243721084114523645e+00
1.118718718718718748e+02,2.619403673692335399e+00,2.971399240430881772e+00,2.267408106953787250e+00
1.120920920920920878e+02,2.644703919136140780e+00,2.993708284246105134e+00,2.295699554026175537e+00
1.123123123123123150e+02,2.673210132044436360e+00,3.019144152631270117e+00,2.327276111457600827e+00
1.125325325325325281e+02,2.703520810213360992e+00,3.046223155052749654e+00,2.360818465373970110e+00
1.127527527527527553e+02,2.734234451439061075e+00,3.073461600976925556e+00,2.395007301901195262e+00
1.129729729729729826e+02,2.763949553517679458e+00,3.099375799870172976e+00,2.428523307165183720e+00
1.131931931931931956e+02,2.791264614245354547e+00,3.122482061198866177e+00,2.460047167291842030e+00
1.134134134134134229e+02,2.814778131418234963e+00,3.141296694429385639e+00,2.488259568407083400e+00
1.136336336336336359e+02,2.833158033252405339e+00,3.154410273607553883e+00,2.511905792897255019e+00
1.138538538538538631e+02,2.846083589599798458e+00,3.161495130045300250e+00,2.530672049154296221e+00
1.140740740740740762e+02,2.853998752363962499e+00,3.163041518826576581e+00,2.544955985901347972e+00
1.142942942942943034e+02,2.857366360071707412e+00,3.159559896657834877e+00,2.555172823485579947e+00
1.145145145145145165e+02,2.856649251249843591e+00,3.151560720245527580e+00,2.561737782254158269e+00
1.147347347347347437e+02,2.852310264425178765e+00,3.139554446296106249e+00,2.565066082554251281e+00
1.149549549549549567e+02,2.844812238124524217e+00,3.124051531516021551e+00,2.565572944733025551e+00
1.151751751751751840e+02,2.834618010874688121e+00,3.105562432611726376e+00,2.563673589137649422e+00
1.153953953953953970e+02,2.822190421202480870e+00,3.084597606289671834e+00,2.559783236115289018e+00
1.156156156156156243e+02,2.807992307634710194e+00,3.061667509256308151e+00,2.554317106013111793e+00
1.158358358358358373e+02,2.792486508698187375e+00,3.037282598218089102e+00,2.547690419178285204e+00
1.160560560560560646e+02,2.776135862919720143e+00,3.011953329881464025e+00,2.540318395957976705e+00
1.162762762762762776e+02,2.759403208826121112e+00,2.986190160952888029e+00,2.532616256699354640e+00
1.164964964964965048e+02,2.742751384944195792e+00,2.960503548138807783e+00,2.524999221749583800e+00
1.167167167167167179e+02,2.726643229800756796e+00,2.935403948145680175e+00,2.517882511455833860e+00
1.169369369369369451e+02,2.711541581922611854e+00,2.911401817679952764e+00,2.511681346165270945e+00
1.171571571571571582e+02,2.697909279836571361e+00,2.889007613448079770e+00,2.506810946225062953e+00
1.173773773773773854e+02,2.686186808790463232e+00,2.868709987276183870e+00,2.503663630304742149e+00
1.175975975975975985e+02,2.676449817469569226e+00,2.850641705055621422e+00,2.502257929883517917e+00
1.178178178178178257e+02,2.668476714197930644e+00,2.834645584589558176e+00,2.502307843806304000e+00
1.180380380380380387e+02,2.662037251451610853e+00,2.820556000189294643e+00,2.503518502713927507e+00
1.182582582582582660e+02,2.656901181706673665e+00,2.808207326166130446e+00,2.505595037247216883e+00
1.184784784784784790e+02,2.652838257439185554e+00,2.797433936831369650e+00,2.508242578047001015e+00
1.186986986986987063e+02,2.649618231125208112e+00,2.788070206496309655e+00,2.511166255754107457e+00
1.189189189189189193e+02,2.647010855240809146e+00,2.779950509472253639e+00,2.514071201009364209e+00
1.191391391391391466e+02,2.644785882262049803e+00,2.772909220070501668e+00,2.516662544453599271e+00
1.193593593593593596e+02,2.642713064664997891e+00,2.766780712602354697e+00,2.518645416727641528e+00
1.195795795795795868e+02,2.640562154925715888e+00,2.761399361379113238e+00,2.519724948472318982e+00
1.197997997997997999e+02,2.638102905520269825e+00,2.756599540712080465e+00,2.519606270328459185e+00
1.200200200200200271e+02,2.635105068924722627e+00,2.752215624912554226e+00,2.517994512936891027e+00
1.202402402402402402e+02,2.631338397615139879e+00,2.748081988291837252e+00,2.514594806938442062e+00
1.204604604604604674e+02,2.626572644067584950e+00,2.744033005161229610e+00,2.509112282973939845e+00
1.206806806806806804e+02,2.620577560758123425e+00,2.739903049832032700e+00,2.501252071684214151e+00
1.209009009009009077e+02,2.613122900162820006e+00,2.735526496615547920e+00,2.490719303710092092e+00
1.211211211211211207e+02,2.603987272103282624e+00,2.730740692269442160e+00,2.477233851937121756e+00
1.213413413413413480e+02,2.593112105840195358e+00,2.725437624306651596e+00,2.460786587373737788e+00
1.215615615615615610e+02,2.580581726036840884e+00,2.719557234665986645e+00,2.441606217407695567e+00
1.217817817817817883e+02,2.566485308599851134e+00,2.713041093320366581e+00,2.419929523879335687e+00
1.220020020020020013e+02,2.550912029435860706e+00,2.705830770242712902e+00,2.395993288629007623e+00
1.222222222222222285e+02,2.533951064451500201e+00,2.697867835405947101e+00,2.370034293497053302e+00
1.224424424424424416e+02,2.515691589553406438e+00,2.689093858782991120e+00,2.342289320323821755e+00
1.226626626626626688e+02,2.496222780648206463e+00,2.679450410346760680e+00,2.312995150949652245e+00
1.228828828828828819e+02,2.475633813642538428e+00,2.668879060070181719e+00,2.282388567214895581e+00
1.231031031031031091e+02,2.454013864443033377e+00,2.657321377926172623e+00,2.250706350959894131e+00
1.233233233233233221e+02,2.431452108956324132e+00,2.644718933887654444e+00,2.218185284024994264e+00
1.235435435435435494e+02,2.408037723089043958e+00,2.631013297927548233e+00,2.185062148250539682e+00
1.237637637637637624e+02,2.383859882747827008e+00,2.616146040018774599e+00,2.151573725476878529e+00
1.239839839839839897e+02,2.359007763839302552e+00,2.600058730134254148e+00,2.117956797544350955e+00
1.242042042042042027e+02,2.333570542270108295e+00,2.582692938246908376e+00,2.084448146293307769e+00
1.244244244244244300e+02,2.307637393946873061e+00,2.563990234329656559e+00,2.051284553564089563e+00
1.246446446446446430e+02,2.281297494776233226e+00,2.543892188355421080e+00,2.018702801197045371e+00
1.248648648648648702e+02,2.254640020664818945e+00,2.522340370297120771e+00,1.986939671032516452e+00
1.250850850850850833e+02,2.227754147519264816e+00,2.499276350127678459e+00,1.956231944910851173e+00
1.253053053053053105e+02,2.200728321555869726e+00,2.474650586664373986e+00,1.926806056447365689e+00
1.255255255255255236e+02,2.173641252909527921e+00,2.448532140422198911e+00,1.898750365396856488e+00
1.257457457457457508e+02,2.146564718940263017e+00,2.421074524668139993e+00,1.872054913212385818e+00
1.259659659659659638e+02,2.119570348324839593e+00,2.392433063879193522e+00,1.846707632770485663e+00
1.261861861861861911e+02,2.092729769740014678e+00,2.362763082532348680e+00,1.822696456947680677e+00
1.264064064064064041e+02,2.066114611862551520e+00,2.332219905104601754e+00,1.800009318620501286e+00
1.266266266266266314e+02,2.039796503369207148e+00,2.300958856072940595e+00,1.778634150665473035e+00
1.268468468468468444e+02,2.013847072936744365e+00,2.269135259914362823e+00,1.758558885959126350e+00
1.270670670670670717e+02,1.988337949241920422e+00,2.236904441105855845e+00,1.739771457377985220e+00
1.272872872872872847e+02,1.963340760961499010e+00,2.204421724124417281e+00,1.722259797798580738e+00
1.275075075075075119e+02,1.938927136772237381e+00,2.171842433447035425e+00,1.706011840097439114e+00
1.277277277277277250e+02,1.915168705350898337e+00,2.139321893550707010e+00,1.691015517151089664e+00
1.279479479479479522e+02,1.892137095374238465e+00,2.107015428912419441e+00,1.677258761836057488e+00
1.281681681681681653e+02,1.869903935519022120e+00,2.075078364009170340e+00,1.664729507028873012e+00
1.283883883883883925e+02,1.848540854462005889e+00,2.043666023317948888e+00,1.653415685606062224e+00
1.286086086086086198e+02,1.828119480879950132e+00,2.012933731315746932e+00,1.643305230444153553e+00
1.288288288288288186e+02,1.808711443449620093e+00,1.983036812479564537e+00,1.634386074419675872e+00
1.290490490490490458e+02,1.790388370847769250e+00,1.954130591286383556e+00,1.626646150409154945e+00
1.292692692692692731e+02,1.773221891751160850e+00,1.926370392213201610e+00,1.620073391289119868e+00
1.294894894894895003e+02,1.757283634836554809e+00,1.899911539737011879e+00,1.614655729936097961e+00
1.297097097097096992e+02,1.742645228780713262e+00,1.874909358334808651e+00,1.610381099226617874e+00
1.299299299299299264e+02,1.729378302260392575e+00,1.851519172483579556e+00,1.607237432037205593e+00
1.301501501501501536e+02,1.717554483952354882e+00,1.829896306660319327e+00,1.605212661244390215e+00
1.303703703703703809e+02,1.707245402533359879e+00,1.810196085342020478e+00,1.604294719724699503e+00
1.305905905905905797e+02,1.698522686680170146e+00,1.792573833005679296e+00,1.604471540354661219e+00
1.308108108108108070e+02,1.691457965069542269e+00,1.777184874128281633e+00,1.605731056010802460e+00
1.310310310310310342e+02,1.686122866378237717e+00,1.764184533186824000e+00,1.608061199569651656e+00
1.312512512512512615e+02,1.682589019283017295e+00,1.753728134658298021e+00,1.611449903907736347e+00
1.314714714714714603e+02,1.680928052460640920e+00,1.745971003019697765e+00,1.615885101901584076e+00
1.316916916916916875e+02,1.681211594587868952e+00,1.741068462748014190e+00,1.621354726427723714e+00
1.319119119119119148e+02,1.683511274341460640e+00,1.739175838320239365e+00,1.627846710362681915e+00
1.321321321321321420e+02,1.687886236736582335e+00,1.740429400218087785e+00,1.635343073255076218e+00
1.323523523523523693e+02,1.694208834222313387e+00,1.744680314697612200e+00,1.643737353747014351e+00
1.325725725725725681e+02,1.702207625960474147e+00,1.751560274217389246e+00,1.652854977703559269e+00
1.327927927927927954e+02,1.711607472250193496e+00,1.760695325607765982e+00,1.662519618892621009e+00
1.330130130130130226e+02,1.722133233390595208e+00,1.771711515699087247e+00,1.672554951082103614e+00
1.332332332332332498e+02,1.733509769680807278e+00,1.784234891321700101e+00,1.682784648039914677e+00
1.334534534534534487e+02,1.745461941419953700e+00,1.797891499305948493e+00,1.693032383533959351e+00
1.336736736736736759e+02,1.757714608907164022e+00,1.812307386482181704e+00,1.703121831332146563e+00
1.338938938938939032e+02,1.769992632441562241e+00,1.827108599680743906e+00,1.712876665202381243e+00
1.341141141141141304e+02,1.782020872322276572e+00,1.841921185731982158e+00,1.722120558912571653e+00
1.343343343343343292e+02,1.793524188848430567e+00,1.856371191466239967e+00,1.730677186230621833e+00
1.345545545545545565e+02,1.804227442319153329e+00,1.870084663713866835e+00,1.738370220924440712e+00
1.347747747747747837e+02,1.813855493033570632e+00,1.882687649305207378e+00,1.745023336761934551e+00
1.349949949949950110e+02,1.822133201290807802e+00,1.893806195070607323e+00,1.750460207511008504e+00
1.352152152152152098e+02,1.828785427389990836e+00,1.903066347840412176e+00,1.754504506939569941e+00
1.354354354354354371e+02,1.833537031630248393e+00,1.910094154444970105e+00,1.756979908815526459e+00
1.356556556556556643e+02,1.836112874310704246e+00,1.914515661714625505e+00,1.757710086906783653e+00
1.358758758758758916e+02,1.836237815730486611e+00,1.915956916479724992e+00,1.756518714981248452e+00
1.360960960960960904e+02,1.833636716188721039e+00,1.914043965570614958e+00,1.753229466806827563e+00
1.363163163163163176e+02,1.828034435984533745e+00,1.908402855817640686e+00,1.747666016151427248e+00
1.365365365365365449e+02,1.819156438808530840e+00,1.898660407996181299e+00,1.739652469620880382e+00
1.367567567567567721e+02,1.806935177683557381e+00,1.884708939447194087e+00,1.729161415919920897e+00
1.369769769769769709e+02,1.791811598933537919e+00,1.867092990617027271e+00,1.716530207250048568e+00
1.371971971971971982e+02,1.774303319468895745e+00,1.846455444108971555e+00,1.702151194828819936e+00
1.374174174174174254e+02,1.754927956200060146e+00,1.823439182526324753e+00,1.686416729873795761e+00
1.376376376376376527e+02,1.734203126037459075e+00,1.798687088472382678e+00,1.669719163602535472e+00
1.378578578578578515e+02,1.712646445891522706e+00,1.772842044550444474e+00,1.652450847232600717e+00
1.380780780780780788e+02,1.690775532672672776e+00,1.746546933363799070e+00,1.635004131981546482e+00
1.382982982982983060e+02,1.669108003291339903e+00,1.720444637515745168e+00,1.617771369066934417e+00
1.385185185185185333e+02,1.648161474657951597e+00,1.695178039609579024e+00,1.601144909706324171e+00
1.387387387387387321e+02,1.628453563682937366e+00,1.671390022248598006e+00,1.585517105117276504e+00
1.389589589589589593e+02,1.610501887276720057e+00,1.649723468036093044e+00,1.571280306517346625e+00
1.391791791791791866e+02,1.594766650574492850e+00,1.630749466317011231e+00,1.558783834831974247e+00
1.393993993993994138e+02,1.581301847182278619e+00,1.614531140097715811e+00,1.548072554266840983e+00
1.396196196196196126e+02,1.569986253547998922e+00,1.600912503836763756e+00,1.539060003259233422e+00
1.398398398398398399e+02,1.560697956207960369e+00,1.589736709260241909e+00,1.531659203155678828e+00
1.400600600600600671e+02,1.553315041698475563e+00,1.580846908094241554e+00,1.525783175302709571e+00
1.402802802802802944e+02,1.547715596555854889e+00,1.574086252064852864e+00,1.521344941046857357e+00
1.405005005005004932e+02,1.543777707316408732e+00,1.569297892898165347e+00,1.518257521734652116e+00
1.407207207207207205e+02,1.541379460516445921e+00,1.566324982320267623e+00,1.516433938712624219e+00
1.409409409409409477e+02,1.540398942692277950e+00,1.565010672057250529e+00,1.515787213327305372e+00
1.411611611611611750e+02,1.540714240380214317e+00,1.565198113835203353e+00,1.516230366925225503e+00
1.413813813813813738e+02,1.542203440116565405e+00,1.566730459380215379e+00,1.517676420852915209e+00
1.416016016016016010e+02,1.544744628437642708e+00,1.569450860418378113e+00,1.520038396456907304e+00
1.418218218218218283e+02,1.548215891879754391e+00,1.573202468675779064e+00,1.523229315083730162e+00
1.420420420420420555e+02,1.552495316979212170e+00,1.577828435878509072e+00,1.527162198079915711e+00
1.422622622622622544e+02,1.557460990272325319e+00,1.583171913752657201e+00,1.531750066791993881e+00
1.424824824824824816e+02,1.562990998295405554e+00,1.589076054024314288e+00,1.536905942566497263e+00
1.427027027027027088e+02,1.568963427584762149e+00,1.595384008419569843e+00,1.542542846749955565e+00
1.429229229229229361e+02,1.575256364676705267e+00,1.601938928664512263e+00,1.548573800688898716e+00
1.431431431431431349e+02,1.581747896107544848e+00,1.608583966485232164e+00,1.554911825729857977e+00
1.433633633633633622e+02,1.588316108413591721e+00,1.615162273607819277e+00,1.561469943219365053e+00
1.435835835835835894e+02,1.594839088131156934e+00,1.621517001758363996e+00,1.568161174503950539e+00
1.438038038038038167e+02,1.601194921796549542e+00,1.627491302662955164e+00,1.574898540930144808e+00
1.440240240240240155e+02,1.607261724675001613e+00,1.632928374268739713e+00,1.581595075081264623e+00
1.442442442442442427e+02,1.612947686558457772e+00,1.637719800481201693e+00,1.588175572635714738e+00
1.444644644644644700e+02,1.618248017677135886e+00,1.641897169646830745e+00,1.594598865707441471e+00
1.446846846846846972e+02,1.623173576080713776e+00,1.645517245395762940e+00,1.600829906765665722e+00
1.449049049049048961e+02,1.627735219818869927e+00,1.648636791358133236e+00,1.606833648279607507e+00
1.451251251251251233e+02,1.631943806941284159e+00,1.651312571164078591e+00,1.612575042718490170e+00
1.453453453453453506e+02,1.635810195497634734e+00,1.653601348443735741e+00,1.618019042551534836e+00
1.455655655655655778e+02,1.639345243537599695e+00,1.655559886827238314e+00,1.623130600247961519e+00
1.457857857857857766e+02,1.642559809110857527e+00,1.657244949944723711e+00,1.627874668276992232e+00
1.460060060060060039e+02,1.645464750267087384e+00,1.658713301426327336e+00,1.632216199107848320e+00
1.462262262262262311e+02,1.648070925055967750e+00,1.660021704902185480e+00,1.636120145209750687e+00
1.464464464464464584e+02,1.650389191527178223e+00,1.661226924002434435e+00,1.639551459051922233e+00
1.466666666666666572e+02,1.652430407730395068e+00,1.662385722357208717e+00,1.642475093103581640e+00
1.468868868868868844e+02,1.654205431715298547e+00,1.663554863596645284e+00,1.644855999833952032e+00
1.471071071071071117e+02,1.655725121531568034e+00,1.664791111350880870e+00,1.646659131712255197e+00
1.473273273273273389e+02,1.657000335228880461e+00,1.666151229250049992e+00,1.647849441207711374e+00
1.475475475475475378e+02,1.658041930856914981e+00,1.667691980924288719e+00,1.648391880789541686e+00
1.477677677677677650e+02,1.658860766465350967e+00,1.669470130003733566e+00,1.648251402926968145e+00
1.479879879879879923e+02,1.659467700103866017e+00,1.671542440118520156e+00,1.647392960089211655e+00
1.482082082082082195e+02,1.659873589822138840e+00,1.673965674898784339e+00,1.645781504745493562e+00
1.484284284284284183e+02,1.660089293669849475e+00,1.676796597974662184e+00,1.643381989365036100e+00
1.486486486486486456e+02,1.660125669696674411e+00,1.680091972976289538e+00,1.640159366417058839e+00
1.488688688688688728e+02,1.659993575952293909e+00,1.683908563533802694e+00,1.636078588370784903e+00
1.490890890890891001e+02,1.659703812107626408e+00,1.688302160955042375e+00,1.631105463260209554e+00
1.493093093093092989e+02,1.659264968141529906e+00,1.693291753216151774e+00,1.625238183066908038e+00
1.495295295295295261e+02,1.658682797678622922e+00,1.698849087644771272e+00,1.618516507712474128e+00
1.497497497497497534e+02,1.657962868178224358e+00,1.704942810908795625e+00,1.610982925447652647e+00
1.499699699699699806e+02,1.657110747099654668e+00,1.711541569676120700e+00,1.602679924523187971e+00
1.501901901901901795e+02,1.656132001902232975e+00,1.718614010614640586e+00,1.593649993189824920e+00
1.504104104104104067e+02,1.655032200045278623e+00,1.726128780392252038e+00,1.583935619698304542e+00
1.506306306306306340e+02,1.653816908988111622e+00,1.734054525676850034e+00,1.573579292299372545e+00
1.508508508508508612e+02,1.652491696190051540e+00,1.742359893136329552e+00,1.562623499243772640e+00
1.510710710710710885e+02,1.651062129110417720e+00,1.751013529438586014e+00,1.551110728782248760e+00
1.512912912912912873e+02,1.649533775208530173e+00,1.759984081251513288e+00,1.539083469165546170e+00
1.515115115115115145e+02,1.647912201943708022e+00,1.769240195243009461e+00,1.526584208644406138e+00
1.517317317317317418e+02,1.646202976775271276e+00,1.778750518080967735e+00,1.513655435469573929e+00
1.519519519519519690e+02,1.644411667162539059e+00,1.788483696433284642e+00,1.500339637891793032e+00
1.521721721721721678e+02,1.642543840564831825e+00,1.798408376967853384e+00,1.486679304161809823e+00
1.523923923923923951e+02,1.640605064441468475e+00,1.808493206352571603e+00,1.472716922530363792e+00
1.526126126126126223e+02,1.638600906251767908e+00,1.818706831255333833e+00,1.458494981248201094e+00
1.528328328328328496e+02,1.636536933455051912e+00,1.829017898344035942e+00,1.444055968566066550e+00
1.530530530530530484e+02,1.634418713510637833e+00,1.839395054286570241e+00,1.429442372734704536e+00
1.532732732732732757e+02,1.632251813877846125e+00,1.849806945750835707e+00,1.414696682004855655e+00
1.534934934934935029e+02,1.630041802015997243e+00,1.860222219404727095e+00,1.399861384627266503e+00
1.537137137137137302e+02,1.627794245384408978e+00,1.870609521916137830e+00,1.384978968852679238e+00
1.539339339339339290e+02,1.625514711442403115e+00,1.880937499952963776e+00,1.370091922931841788e+00
1.541541541541541562e+02,1.623208767649297224e+00,1.891174800183101246e+00,1.355242735115492536e+00
1.543743743743743835e+02,1.620881981464412203e+00,1.901290069274445438e+00,1.340473893654378301e+00
1.545945945945946107e+02,1.618539920347066730e+00,1.911251953894890221e+00,1.325827886799242128e+00
1.548148148148148096e+02,1.616188151756581259e+00,1.921029100712331017e+00,1.311347202800830836e+00
1.550350350350350368e+02,1.613832243152275359e+00,1.930590156394665691e+00,1.297074329909883916e+00
1.552552552552552640e+02,1.611477761993467261e+00,1.939903767609787000e+00,1.283051756377147301e+00
1.554754754754754913e+02,1.609130275739478977e+00,1.948938581025591699e+00,1.269321970453365367e+00
1.556956956956956901e+02,1.606795351849628295e+00,1.957663243309972767e+00,1.255927460389282935e+00
1.559159159159159174e+02,1.604478557783234560e+00,1.966046401130827848e+00,1.242910714435640607e+00
1.561361361361361446e+02,1.602185460999618893e+00,1.974056701156052140e+00,1.230314220843184758e+00
1.563563563563563719e+02,1.599921628958099529e+00,1.981662790053539958e+00,1.218180467862658212e+00
1.565765765765765707e+02,1.597692629117996921e+00,1.988833314491186277e+00,1.206551943744807787e+00
1.567967967967967979e+02,1.595504028938630636e+00,1.995536921136887631e+00,1.195471136740372975e+00
1.570170170170170252e+02,1.593361395879319131e+00,2.001742256658538111e+00,1.184980535100099486e+00
1.572372372372372524e+02,1.591270297399383082e+00,2.007417967724034025e+00,1.175122627074731918e+00
1.574574574574574513e+02,1.589236099495392462e+00,2.012534008634585536e+00,1.165938190356198723e+00
1.576776776776776785e+02,1.587260672662455629e+00,2.017083021926104447e+00,1.157438323398806812e+00
1.578978978978979058e+02,1.585342927142294300e+00,2.021076864237100867e+00,1.149608990047487067e+00
1.581181181181181330e+02,1.583481679691310706e+00,2.024527998990784283e+00,1.142435360391836907e+00
1.583383383383383318e+02,1.581675747065910187e+00,2.027448889610365512e+00,1.135902604521454196e+00
1.585585585585585591e+02,1.579923946022495640e+00,2.029851999519055816e+00,1.129995892525935020e+00
1.587787787787787863e+02,1.578225093317470851e+00,2.031749792140063793e+00,1.124700394494877687e+00
1.589989989989990136e+02,1.576578005707240271e+00,2.033154730896600260e+00,1.120001280517880060e+00
1.592192192192192124e+02,1.574981499948207242e+00,2.034079279211874702e+00,1.115883720684539337e+00
1.594394394394394396e+02,1.573434392796775771e+00,2.034535900509097939e+00,1.112332885084452716e+00
1.596596596596596669e+02,1.571935501009349423e+00,2.034537058211480343e+00,1.109333943807218281e+00
1.598798798798798941e+02,1.570483641342331982e+00,2.034095215742230955e+00,1.106872066942432564e+00
1.601001001001000930e+02,1.569077630552127678e+00,2.033222836524560595e+00,1.104932424579694317e+00
1.603203203203203202e+02,1.567716285395140074e+00,2.031932383981680079e+00,1.103500186808599848e+00
1.605405405405405475e+02,1.566398422627772513e+00,2.030236321536797561e+00,1.102560523718747243e+00
1.607607607607607747e+02,1.565122859006429445e+00,2.028147112613125191e+00,1.102098605399733700e+00
1.609809809809809735e+02,1.563888411287514657e+00,2.025677220633872011e+00,1.102099601941157303e+00
1.612012012012012008e+02,1.562693896227431933e+00,2.022839109022248838e+00,1.102548683432615251e+00
1.614214214214214280e+02,1.561538130582584394e+00,2.019645241201464270e+00,1.103431019963704296e+00
1.616416416416416553e+02,1.560419931109376934e+00,2.016108080594730456e+00,1.104731781624022968e+00
1.618618618618618541e+02,1.559338114564211786e+00,2.012240090625255995e+00,1.106436138503168021e+00
1.620820820820820813e+02,1.558291497703494954e+00,2.008053734716252148e+00,1.108529260690737317e+00
1.623023023023023086e+02,1.557278897283628227e+00,2.003561476290927956e+00,1.110996318276328498e+00
1.625225225225225358e+02,1.556299130061016722e+00,1.998775778772494460e+00,1.113822481349538762e+00
1.627427427427427347e+02,1.555351012792063781e+00,1.993709105584162034e+00,1.116992919999965306e+00
1.629629629629629619e+02,1.554433362233172522e+00,1.988373920149139051e+00,1.120492804317206215e+00
1.631831831831831892e+02,1.553544995140747620e+00,1.982782685890636554e+00,1.124307304390858686e+00
1.634034034034034164e+02,1.552684728271193082e+00,1.976947866231865580e+00,1.128421590310520362e+00
1.636236236236236152e+02,1.551851378380911584e+00,1.970881924596035395e+00,1.132820832165787772e+00
1.638438438438438425e+02,1.551043762226307576e+00,1.964597324406355483e+00,1.137490200046259892e+00
1.640640640640640697e+02,1.550260696563785734e+00,1.958106529086037773e+00,1.142414864041533917e+00
1.642842842842842970e+02,1.549500998149748288e+00,1.951422002058289973e+00,1.147579994241206380e+00
1.645045045045044958e+02,1.548763483740600577e+00,1.944556206746325788e+00,1.152970760734875144e+00
1.647247247247247230e+02,1.548046970092745278e+00,1.937521606573351596e+00,1.158572333612138516e+00
1.649449449449449503e+02,1.547350273962586398e+00,1.930330664962579323e+00,1.164369882962593250e+00
1.651651651651651775e+02,1.546672212106528166e+00,1.922995845337218679e+00,1.170348578875837209e+00
1.653853853853853764e+02,1.546011601280973924e+00,1.915529611120481146e+00,1.176493591441466480e+00
1.656056056056056036e+02,1.545367258242327457e+00,1.907944425735574434e+00,1.182790090749080703e+00
1.658258258258258309e+02,1.544737999746992996e+00,1.900252752605709805e+00,1.189223246888276186e+00
1.660460460460460581e+02,1.544122642551374325e+00,1.892467055154098077e+00,1.195778229948651017e+00
1.662662662662662569e+02,1.543520003411874786e+00,1.884599796803948957e+00,1.202440210019800837e+00
1.664864864864864842e+02,1.542928899084898386e+00,1.876663440978471487e+00,1.209194357191325508e+00
1.667067067067067114e+02,1.542348146326849356e+00,1.868670451100877150e+00,1.216025841552821785e+00
1.669269269269269387e+02,1.541776561894131037e+00,1.860633290594375433e+00,1.222919833193886641e+00
1.671471471471471375e+02,1.541212962543146769e+00,1.852564422882177153e+00,1.229861502204116608e+00
1.673673673673673647e+02,1.540656165030301228e+00,1.844476311387490908e+00,1.236836018673111770e+00
1.675875875875875920e+02,1.540104986111998198e+00,1.836381419533528625e+00,1.243828552690468658e+00
1.678078078078078192e+02,1.539558242544640798e+00,1.828292210743498680e+00,1.250824274345783360e+00
1.680280280280280181e+02,1.539014751084633703e+00,1.820221148440613668e+00,1.257808353728654183e+00
1.682482482482482453e+02,1.538473328488380254e+00,1.812180696048081296e+00,1.264765960928679434e+00
1.684684684684684726e+02,1.537932791512284014e+00,1.804183316989112384e+00,1.271682266035455866e+00
1.686886886886886998e+02,1.537391956912748991e+00,1.796241474686917083e+00,1.278542439138581122e+00
1.689089089089088986e+02,1.536849641446179193e+00,1.788367632564707099e+00,1.285331650327651731e+00
1.691291291291291259e+02,1.536304661868977739e+00,1.780574254045689253e+00,1.292035069692266447e+00
1.693493493493493531e+02,1.535755834937549302e+00,1.772873802553076361e+00,1.298637867322022910e+00
1.695695695695695804e+02,1.535201977408297225e+00,1.765278741510077243e+00,1.305125213306517651e+00
1.697897897897898076e+02,1.534641906037625958e+00,1.757801534339903382e+00,1.311482277735348978e+00
1.700100100100100065e+02,1.534074437580442485e+00,1.750454644223317979e+00,1.317694230937567879e+00
1.702302302302302337e+02,1.533498370604604366e+00,1.743247585474995143e+00,1.323749155734214478e+00
1.704504504504504609e+02,1.532912440184025060e+00,1.736179577441193889e+00,1.329645302926856454e+00
1.706706706706706882e+02,1.532315367544858642e+00,1.729247594179275316e+00,1.335383140910442190e+00
1.708908908908908870e+02,1.531705873913260074e+00,1.722448609746601855e+00,1.340963138079918737e+00
1.711111111111111143e+02,1.531082680515383876e+00,1.715779598200532607e+00,1.346385762830235810e+00
1.713313313313313415e+02,1.530444508577385454e+00,1.709237533598430892e+00,1.351651483556341127e+00
1.715515515515515688e+02,1.529790079325419327e+00,1.702819389997656030e+00,1.356760768653183291e+00
1.717717717717717676e+02,1.529118113985639571e+00,1.696522141455570898e+00,1.361714086515708910e+00
1.719919919919919948e+02,1.528427333784201370e+00,1.690342762029534818e+00,1.366511905538868143e+00
1.722122122122122221e+02,1.527716459947259020e+00,1.684278225776910221e+00,1.371154694117608042e+00
1.724324324324324493e+02,1.526984213700967929e+00,1.678325506755058427e+00,1.375642920646877876e+00
1.726526526526526482e+02,1.526229316271482173e+00,1.672481579021340536e+00,1.379977053521624031e+00
1.728728728728728754e+02,1.525450488884956712e+00,1.666743416633116981e+00,1.384157561136797110e+00
1.730930930930931027e+02,1.524646452767545846e+00,1.661107993647749081e+00,1.388184911887343720e+00
1.733133133133133299e+02,1.523815929145404979e+00,1.655572284122598159e+00,1.392059574168212244e+00
1.735335335335335287e+02,1.522957639244688632e+00,1.650133262115026866e+00,1.395782016374351064e+00
1.737537537537537560e+02,1.522070304291551546e+00,1.644787901682394526e+00,1.399352706900708787e+00
1.739739739739739832e+02,1.521152645512147572e+00,1.639533176882062238e+00,1.402772114142232907e+00
1.741941941941942105e+02,1.520203384132632340e+00,1.634366061771391987e+00,1.406040706493872694e+00
1.744144144144144093e+02,1.519221241379160148e+00,1.629283530407745761e+00,1.409158952350575200e+00
1.746346346346346365e+02,1.518204938477885735e+00,1.624282556848482884e+00,1.412127320107289030e+00
1.748548548548548638e+02,1.517153196654964287e+00,1.619360115150965784e+00,1.414946278158963233e+00
1.750750750750750910e+02,1.516064737136549878e+00,1.614513179372555118e+00,1.417616294900545082e+00
1.752952952952952899e+02,1.514938281148797250e+00,1.609738723570612651e+00,1.420137838726982515e+00
1.755155155155155171e+02,1.513772549917861143e+00,1.605033721802498370e+00,1.422511378033224583e+00
1.757357357357357444e+02,1.512566264669897187e+00,1.600395148125575373e+00,1.424737381214219667e+00
1.759559559559559716e+02,1.511318146631058790e+00,1.595819976597202983e+00,1.426816316664915263e+00
1.761761761761761704e+02,1.510026917027501581e+00,1.591305181274743630e+00,1.428748652780259754e+00
1.763963963963963977e+02,1.508691297085379190e+00,1.586847736215557525e+00,1.430534857955201522e+00
1.766166166166166249e+02,1.507310008030846804e+00,1.582444615477006211e+00,1.432175400584688507e+00
1.768368368368368522e+02,1.505881771090060273e+00,1.578092793116451231e+00,1.433670749063669758e+00
1.770570570570570510e+02,1.504405307489172561e+00,1.573789243191253906e+00,1.435021371787092104e+00
1.772772772772772782e+02,1.502879338454339297e+00,1.569530939758774668e+00,1.436227737149904815e+00
1.774974974974975055e+02,1.501302585211715446e+00,1.565314856876374838e+00,1.437290313547056275e+00
1.777177177177177327e+02,1.499673768987454636e+00,1.561137968601415738e+00,1.438209569373493979e+00
1.779379379379379316e+02,1.497991611007713164e+00,1.556997248991259797e+00,1.438985973024166753e+00
1.781581581581581588e+02,1.496254832498643772e+00,1.552889672103265895e+00,1.439619992894022094e+00
1.783783783783783861e+02,1.494462154686402311e+00,1.548812211994796018e+00,1.440112097378008160e+00
1.785985985985986133e+02,1.492612298797143744e+00,1.544761842723213041e+00,1.440462754871074669e+00
1.788188188188188121e+02,1.490703986057021480e+00,1.540735538345875844e+00,1.440672433768167782e+00
1.790390390390390394e+02,1.488735937692192035e+00,1.536730272920146634e+00,1.440741602464237658e+00
1.792592592592592666e+02,1.486706874928809041e+00,1.532743020503387177e+00,1.440670729354231350e+00
1.794794794794794939e+02,1.484615518993027239e+00,1.528770755152957461e+00,1.440460282833097461e+00
1.796996996996996927e+02,1.482460591111001591e+00,1.524810450926219696e+00,1.440110731295783930e+00
1.799199199199199199e+02,1.480240812508886172e+00,1.520859081880533648e+00,1.439622543137238919e+00
1.801401401401401472e+02,1.477954904412836390e+00,1.516913622073261969e+00,1.438996186752411033e+00
1.803603603603603744e+02,1.475601588049006763e+00,1.512971045561765759e+00,1.438232130536248654e+00
1.805805805805805733e+02,1.473179584643551809e+00,1.509028326403405007e+00,1.437330842883699056e+00
1.808008008008008005e+02,1.470687615422626493e+00,1.505082438655542365e+00,1.436292792189711509e+00
1.810210210210210278e+02,1.468124401612385332e+00,1.501130356375537600e+00,1.435118446849233509e+00
1.812412412412412550e+02,1.465488664438983291e+00,1.497169053620752699e+00,1.433808275257213882e+00
1.814614614614614538e+02,1.462779125128574220e+00,1.493195504448548983e+00,1.432362745808600346e+00
1.816816816816816811e+02,1.459994504907314417e+00,1.489206682916287772e+00,1.430782326898341505e+00
1.819019019019019083e+02,1.457133525001357066e+00,1.485199563081329277e+00,1.429067486921385077e+00
1.821221221221221356e+02,1.454194906636857132e+00,1.481171119001035041e+00,1.427218694272679445e+00
1.823423423423423344e+02,1.451177371039970243e+00,1.477118324732767274e+00,1.425236417347173434e+00
1.825625625625625617e+02,1.448079639436850030e+00,1.473038154333885963e+00,1.423121124539814542e+00
1.827827827827827889e+02,1.444900433053651456e+00,1.468927581861752429e+00,1.420873284245551149e+00
1.830030030030030161e+02,1.441638473116529928e+00,1.464783581373728216e+00,1.418493364859331862e+00
1.832232232232232150e+02,1.438292480851639299e+00,1.460603126927174644e+00,1.415981834776104176e+00
1.834434434434434422e+02,1.434861177485134975e+00,1.456383192579452812e+00,1.413339162390817139e+00
1.836636636636636695e+02,1.431343284243170810e+00,1.452120752387923375e+00,1.410565816098418912e+00
1.838838838838838967e+02,1.427737522351901767e+00,1.447812780409947431e+00,1.407662264293856547e+00
1.841041041041040955e+02,1.424042613037483251e+00,1.443456250702887855e+00,1.404628975372079536e+00
1.843243243243243228e+02,1.420257277526069339e+00,1.439048137324103749e+00,1.401466417728035596e+00
1.845445445445445500e+02,1.416380237043814772e+00,1.434585414330957320e+00,1.398175059756672667e+00
1.847647647647647773e+02,1.412410212816874511e+00,1.430065055780809224e+00,1.394755369852939575e+00
1.849849849849849761e+02,1.408345926071403076e+00,1.425484035731022114e+00,1.391207816411784703e+00
1.852052052052052034e+02,1.404186098033554986e+00,1.420839328238954868e+00,1.387532867828155325e+00
1.854254254254254306e+02,1.399929449929484981e+00,1.416127907361970140e+00,1.383730992497000045e+00
1.856456456456456579e+02,1.395574702985348026e+00,1.411346747157429027e+00,1.379802658813267469e+00
1.858658658658658567e+02,1.391120578427299082e+00,1.406492821682693073e+00,1.375748335171905978e+00
1.860860860860860839e+02,1.386565797481492002e+00,1.401563104995122044e+00,1.371568489967862625e+00
1.863063063063063112e+02,1.381909081374082193e+00,1.396554571152078150e+00,1.367263591596086680e+00
1.865265265265265384e+02,1.377149151331223953e+00,1.391464194210922267e+00,1.362834108451526083e+00
1.867467467467467372e+02,1.372284728579072688e+00,1.386288948229016382e+00,1.358280508929129438e+00
1.869669669669669645e+02,1.367314534343782029e+00,1.381025807263720706e+00,1.353603261423844240e+00
1.871871871871871917e+02,1.362237289851507160e+00,1.375671745372395893e+00,1.348802834330618428e+00
1.874074074074074190e+02,1.357051716328402602e+00,1.370223736612404375e+00,1.343879696044400829e+00
1.876276276276276178e+02,1.351756535000624426e+00,1.364678755041108138e+00,1.338834314960140937e+00
1.878478478478478451e+02,1.346350467094325154e+00,1.359033774715866061e+00,1.333667159472784691e+00
1.880680680680680723e+02,1.340832257624775981e+00,1.353285801566129765e+00,1.328378713683422641e+00
1.882882882882882996e+02,1.335202363745667142e+00,1.347434135403582145e+00,1.322970592087752806e+00
1.885085085085085268e+02,1.329464074590365197e+00,1.341481870258749431e+00,1.317446278921981628e+00
1.887287287287287256e+02,1.323620944986587666e+00,1.335432456133114565e+00,1.311809433840061212e+00
1.889489489489489529e+02,1.317676529762048965e+00,1.329289343028158266e+00,1.306063716495940330e+00
1.891691691691691801e+02,1.311634383744466836e+00,1.323055980945362808e+00,1.300212786543571086e+00
1.893893893893894074e+02,1.305498061761557693e+00,1.316735819886210912e+00,1.294260303636904919e+00
1.896096096096096062e+02,1.299271118641039502e+00,1.310332309852185295e+00,1.288209927429893931e+00
1.898298298298298334e+02,1.292957109210626232e+00,1.303848900844765790e+00,1.282065317576486674e+00
1.900500500500500607e+02,1.286559588298035628e+00,1.297289042865435782e+00,1.275830133730636362e+00
1.902702702702702879e+02,1.280082110730985212e+00,1.290656185915677545e+00,1.269508035546293101e+00
1.904904904904904868e+02,1.273528231337190508e+00,1.283953779996972688e+00,1.263102682677408994e+00
1.907107107107107140e+02,1.266901504944367929e+00,1.277185275110802820e+00,1.256617734777933704e+00
1.909309309309309413e+02,1.260205486380234330e+00,1.270354121258650215e+00,1.250056851501818889e+00
1.911511511511511685e+02,1.253443730472506124e+00,1.263463768441996926e+00,1.243423692503015765e+00
1.913713713713713673e+02,1.246619792048901054e+00,1.256517666662325894e+00,1.236721917435476215e+00
1.915915915915915946e+02,1.239737225937133536e+00,1.249519265921117617e+00,1.229955185953149899e+00
1.918118118118118218e+02,1.232799586964921756e+00,1.242472016219855036e+00,1.223127157709988699e+00
1.920320320320320491e+02,1.225810429959981018e+00,1.235379367560019315e+00,1.216241492359942944e+00
1.922522522522522479e+02,1.218773309750030398e+00,1.228244769943094283e+00,1.209301849556966291e+00
1.924724724724724751e+02,1.211691781162782977e+00,1.221071673370560218e+00,1.202311888955006403e+00
1.926926926926927024e+02,1.204569399025957832e+00,1.213863527843899837e+00,1.195275270208016716e+00
1.929129129129129296e+02,1.197409718167270043e+00,1.206623783364594082e+00,1.188195652969946225e+00
1.931331331331331285e+02,1.190216293414438464e+00,1.199355889934127672e+00,1.181076696894749478e+00
1.933533533533533557e+02,1.182992679595176400e+00,1.192063297553979773e+00,1.173922061636373915e+00
1.935735735735735830e+02,1.175742431537202703e+00,1.184749456225633546e+00,1.166735406848772305e+00
1.937937937937938102e+02,1.168469104068233122e+00,1.177417815950570601e+00,1.159520392185895865e+00
1.940140140140140090e+02,1.161176252015985177e+00,1.170071826730274545e+00,1.152280677301695810e+00
1.942342342342342363e+02,1.153867430208173506e+00,1.162714938566224987e+00,1.145019921850122468e+00
1.944544544544544635e+02,1.146546193472516073e+00,1.155350601459905313e+00,1.137741785485127055e+00
1.946746746746746908e+02,1.139216096636728848e+00,1.147982265412797354e+00,1.130449927860661230e+00
1.948948948948948896e+02,1.131880694528530240e+00,1.140613380426384271e+00,1.123148008630676209e+00
1.951151151151151169e+02,1.124543541975633776e+00,1.133247396502145898e+00,1.115839687449122319e+00
1.953353353353353441e+02,1.117208193805757865e+00,1.125887763641565398e+00,1.108528623969950777e+00
1.955555555555555713e+02,1.109878204846618699e+00,1.118537931846124600e+00,1.101218477847113020e+00
1.957757757757757702e+02,1.102557129925933577e+00,1.111201351117306446e+00,1.093912908734560929e+00
1.959959959959959974e+02,1.095248523871417579e+00,1.103881471456591434e+00,1.086615576286243945e+00
1.962162162162162247e+02,1.087955941510787783e+00,1.096581742865462061e+00,1.079330140156113949e+00
1.964364364364364519e+02,1.080682937671761268e+00,1.089305615345400602e+00,1.072060259998121934e+00
1.966566566566566507e+02,1.073433067182055334e+00,1.082056538897890219e+00,1.064809595466220227e+00
1.968768768768768780e+02,1.066209884869384172e+00,1.074837963524410744e+00,1.057581806214357822e+00
1.970970970970971052e+02,1.059016945561465972e+00,1.067653339226445341e+00,1.050380551896486825e+00
1.973173173173173325e+02,1.051857804086016923e+00,1.060506116005475841e+00,1.043209492166558450e+00
1.975375375375375313e+02,1.044736015270754770e+00,1.053399743862985183e+00,1.036072286678524357e+00
1.977577577577577586e+02,1.037655133943393704e+00,1.046337672800453422e+00,1.028972595086334429e+00
1.979779779779779858e+02,1.030618714931651914e+00,1.039323352819363944e+00,1.021914077043939884e+00
1.981981981981982130e+02,1.023630313063245367e+00,1.032360233921198578e+00,1.014900392205292601e+00
1.984184184184184119e+02,1.016693483165891809e+00,1.025451766107440266e+00,1.007935200224344019e+00
1.986386386386386391e+02,1.009811780067306097e+00,1.018601399379568617e+00,1.001022160755043799e+00
1.988588588588588664e+02,1.002988758595205532e+00,1.011812583739067462e+00,9.941649334513437131e-01
1.990790790790790936e+02,9.962279735773067468e-01,1.005088769187418851e+00,9.873671779671951976e-01
1.992992992992992924e+02,9.895329798413268207e-01,9.984334057261047279e-01,9.806325539565494687e-01
1.995195195195195197e+02,9.829073322149809444e-01,9.918499433566059231e-01,9.739647210733566318e-01
1.997397397397397469e+02,9.763545855259868622e-01,9.853418320804055996e-01,9.673673389715684579e-01
1.999599599599599742e+02,9.698782946020603202e-01,9.789125218989851440e-01,9.608440673051358294e-01
2.001801801801801730e+02,9.634820142709192847e-01,9.725654628138278301e-01,9.543985657280107393e-01
2.004004004004004003e+02,9.571692993602783917e-01,9.663041048264141564e-01,9.480344938941428490e-01
2.006206206206206275e+02,9.509437046978553854e-01,9.601318979382266194e-01,9.417555114574842623e-01
2.008408408408408548e+02,9.448087851113664559e-01,9.540522921507476051e-01,9.355652780719855288e-01
2.010610610610610536e+02,9.387680954285289037e-01,9.480687374654594990e-01,9.294674533915987524e-01
2.012812812812812808e+02,9.328251904770580305e-01,9.421846838838426885e-01,9.234656970702735945e-01
2.015015015015015081e+02,9.269836250846711367e-01,9.364035814073806696e-01,9.175636687619617149e-01
2.017217217217217353e+02,9.212469540790845235e-01,9.307288800375548288e-01,9.117650281206144403e-01
2.019419419419419341e+02,9.156187322880157131e-01,9.251640297758481069e-01,9.060734348001834304e-01
2.021621621621621614e+02,9.101025145391797855e-01,9.197124806237413353e-01,9.004925484546185688e-01
2.023823823823823886e+02,9.047018556602939299e-01,9.143776825827166777e-01,8.950260287378714041e-01
2.026026026026026159e+02,8.994203104790746695e-01,9.091630856542566308e-01,8.896775353038931522e-01
2.028228228228228147e+02,8.942614338232394156e-01,9.040721398398435804e-01,8.844507278066354727e-01
2.030430430430430420e+02,8.892287805205033591e-01,8.991082951409584689e-01,8.793492659000483602e-01
2.032632632632632692e+02,8.843259053985836893e-01,8.942750015590841262e-01,8.743768092380834744e-01
2.034834834834834965e+02,8.795563632851968183e-01,8.895757090957021607e-01,8.695370174746918090e-01
2.037037037037036953e+02,8.749237090080600465e-01,8.850138677522951802e-01,8.648335502638251349e-01
2.039239239239239225e+02,8.704314973948887868e-01,8.805929275303443493e-01,8.602700672594334463e-01
2.041441441441441498e+02,8.660832832734000064e-01,8.763163384313318316e-01,8.558502281154680702e-01
2.043643643643643770e+02,8.618826214713104505e-01,8.721875504567404569e-01,8.515776924858809993e-01
2.045845845845845759e+02,8.578330668163370865e-01,8.682100136080517228e-01,8.474561200246226722e-01
2.048048048048048031e+02,8.539381741361955491e-01,8.643871778867474598e-01,8.434891703856439715e-01
2.050250250250250303e+02,8.502014982586029168e-01,8.607224932943098317e-01,8.396805032228964460e-01
2.052452452452452576e+02,8.466265940112757127e-01,8.572194098322207800e-01,8.360337781903306453e-01
2.054654654654654564e+02,8.432170162219307930e-01,8.538813775019629126e-01,8.325526549418986733e-01
2.056856856856856837e+02,8.399763197182840146e-01,8.507118463050176160e-01,8.292407931315505243e-01
2.059059059059059109e+02,8.369080593280522340e-01,8.477142662428668318e-01,8.261018524132378582e-01
2.061261261261261382e+02,8.340157898789521962e-01,8.448920873169928347e-01,8.231394924409115577e-01
2.063463463463463370e+02,8.313030661987006464e-01,8.422487595288781215e-01,8.203573728685232824e-01
2.065665665665665642e+02,8.287734431150134418e-01,8.397877328800036345e-01,8.177591533500234711e-01
2.067867867867867915e+02,8.264304754556076604e-01,8.375124573718522036e-01,8.153484935393631172e-01
2.070070070070070187e+02,8.242777180481999366e-01,8.354263830059057705e-01,8.131290530904942138e-01
2.072272272272272460e+02,8.223187257205063494e-01,8.335329597836459437e-01,8.111044916573668662e-01
2.074474474474474448e+02,8.205570533002440881e-01,8.318356377065555529e-01,8.092784688939330673e-01
2.076676676676676720e+02,8.189962556151293427e-01,8.303378667761156517e-01,8.076546444541430336e-01
2.078878878878878993e+02,8.176398874928784144e-01,8.290430969938085148e-01,8.062366779919483140e-01
2.081081081081081265e+02,8.164915037612081594e-01,8.279547783611165279e-01,8.050282291613002350e-01
2.083283283283283254e+02,8.155546592478355450e-01,8.270763608795217436e-01,8.040329576161495684e-01
2.085485485485485526e+02,8.148329087804764281e-01,8.264112945505057706e-01,8.032545230104474188e-01
2.087687687687687799e+02,8.143298071868478871e-01,8.259630293755508834e-01,8.026965849981451129e-01
2.089889889889890071e+02,8.140489092946661120e-01,8.257350153561389128e-01,8.023628032331934223e-01
2.092092092092092059e+02,8.139937699316477371e-01,8.257307024937521334e-01,8.022568373695435628e-01
2.094294294294294332e+02,8.141679439255093964e-01,8.259535407898722648e-01,8.023823470611468611e-01
2.096496496496496604e+02,8.145749861039679462e-01,8.264069802459818037e-01,8.027429919619541998e-01
2.098698698698698877e+02,8.152184512947395767e-01,8.270944708635623588e-01,8.033424317259169056e-01
2.100900900900900865e+02,8.161018943255406999e-01,8.280194626440957606e-01,8.041843260069856392e-01
2.103103103103103138e+02,8.172288700240881720e-01,8.291854055890646169e-01,8.052723344591119492e-01
2.105305305305305410e+02,8.186029332180986273e-01,8.305957496999507583e-01,8.066101167362466073e-01
2.107507507507507682e+02,8.202276387352882558e-01,8.322539449782359045e-01,8.082013324923409403e-01
2.109709709709709671e+02,8.221065414033738028e-01,8.341634414254019969e-01,8.100496413813456087e-01
2.111911911911911943e+02,8.242431960500721244e-01,8.363276890429318655e-01,8.121587030572126054e-01
2.114114114114114216e+02,8.266411575030994108e-01,8.387501378323067858e-01,8.145321771738922578e-01
2.116316316316316488e+02,8.293039805901724071e-01,8.414342377950089213e-01,8.171737233853358928e-01
2.118518518518518476e+02,8.322352201390073034e-01,8.443834389325202139e-01,8.200870013454943930e-01
2.120720720720720749e+02,8.354384309773210671e-01,8.476011912463230491e-01,8.232756707083193071e-01
2.122922922922923021e+02,8.389171679328306652e-01,8.510909447378995907e-01,8.267433911277617398e-01
2.125125125125125294e+02,8.426749858332516219e-01,8.548561494087308921e-01,8.304938222577722406e-01
2.127327327327327282e+02,8.467154395063010153e-01,8.589002552602997831e-01,8.345306237523022475e-01
2.129529529529529555e+02,8.510420837796953686e-01,8.632267122940879833e-01,8.388574552653027538e-01
2.131731731731731827e+02,8.556584734811514270e-01,8.678389705115778785e-01,8.434779764507251976e-01
2.133933933933934100e+02,8.605681634383860468e-01,8.727404799142512992e-01,8.483958469625206833e-01
2.136136136136136088e+02,8.657747084791140857e-01,8.779346905035894100e-01,8.536147264546389835e-01
2.138338338338338360e+02,8.712816634310545094e-01,8.834250522810758177e-01,8.591382745810332011e-01
2.140540540540540633e+02,8.770925831219222868e-01,8.892150152481913539e-01,8.649701509956532197e-01
2.142742742742742905e+02,8.832110223794347181e-01,8.953080294064188482e-01,8.711140153524508101e-01
2.144944944944944893e+02,8.896405360313073274e-01,9.017075447572390212e-01,8.775735273053757446e-01
2.147147147147147166e+02,8.963846789052581920e-01,9.084170113021355908e-01,8.843523465083809043e-01
2.149349349349349438e+02,9.034470058290029471e-01,9.154398790425896104e-01,8.914541326154163947e-01
2.151551551551551711e+02,9.108310716302583376e-01,9.227795979800831327e-01,8.988825452804335425e-01
2.153753753753753699e+02,9.185404311367401098e-01,9.304396181160977664e-01,9.066412441573825642e-01
2.155955955955955972e+02,9.265786391761663410e-01,9.384233894521164521e-01,9.147338889002160078e-01
2.158158158158158244e+02,9.349492505762527772e-01,9.467343619896210205e-01,9.231641391628845339e-01
2.160360360360360517e+02,9.436558201647164967e-01,9.553759857300936353e-01,9.319356545993393581e-01
2.162562562562562505e+02,9.527019027692721354e-01,9.643517106750145729e-01,9.410520948635296978e-01
2.164764764764764777e+02,9.620910532176388807e-01,9.736649868258683282e-01,9.505171196094095443e-01
2.166966966966967050e+02,9.718268263375321458e-01,9.833192641841358439e-01,9.603343884909285588e-01
2.169169169169169322e+02,9.819127769566685648e-01,9.933179927512991725e-01,9.705075611620380682e-01
2.171371371371371310e+02,9.923524599027633286e-01,1.003664622528838812e+00,9.810402972766876228e-01
2.173573573573573583e+02,1.003149430003535514e+00,1.014362603518240036e+00,9.919362564888313250e-01
2.175775775775775855e+02,1.014307242086700533e+00,1.025415385720982675e+00,1.003199098452418392e+00
2.177977977977978128e+02,1.025829450979974800e+00,1.036826419138549227e+00,1.014832482821400594e+00
2.180180180180180116e+02,1.037719611511073836e+00,1.048599153772420411e+00,1.026840069249727039e+00
2.182382382382382389e+02,1.049981278507716276e+00,1.060737039624080724e+00,1.039225517391351827e+00
2.184584584584584661e+02,1.062618006797618087e+00,1.073243526695011107e+00,1.051992486900225066e+00
2.186786786786786934e+02,1.075633351208495236e+00,1.086122064986693614e+00,1.065144637430297081e+00
2.188988988988988922e+02,1.089030866568062805e+00,1.099376104500607854e+00,1.078685628635517535e+00
2.191191191191191194e+02,1.102814107704041202e+00,1.113009095238240320e+00,1.092619120169841640e+00
2.193393393393393467e+02,1.116986629444144175e+00,1.127024487201070624e+00,1.106948771687217947e+00
2.195595595595595739e+02,1.131551986616089023e+00,1.141425730390580595e+00,1.121678242841597672e+00
2.197797797797797728e+02,1.146513734047590605e+00,1.156216274808250954e+00,1.136811193286930477e+00
2.200000000000000000e+02,1.161875426566369329e+00,1.171399570455567529e+00,1.152351282677170907e+00


==> finalLT.csv <==
8.500000000000000000e+00,1.387096774193548598e-01,2.428571428571428548e-01,8.808073205657906968e-03
1.019999999999999929e+01,2.022312373225151894e-01,2.914285714285714257e-01,9.108036716325179638e-03
1.119999999999999929e+01,3.547053649956024568e-01,4.399999999999999467e-01,6.934367159270608816e-02
1.209999999999999964e+01,5.208462332301342368e-01,4.753571428571428115e-01,8.186382107336717673e-02
1.309999999999999964e+01,1.046384479717813232e+00,5.146428571428571797e-01,1.928595054579389512e-01
1.419999999999999929e+01,1.658807588075880579e+00,5.578571428571428292e-01,3.859495395788065109e-01
1.530000000000000071e+01,2.468682795698924792e+00,6.010714285714287008e-01,3.640805602129847940e-01
1.630000000000000071e+01,4.257464212678936377e+00,6.403571428571428470e-01,7.811603206282572431e-01
1.750000000000000000e+01,4.994854586129753748e+00,6.875000000000000000e-01,8.295395471914533969e-01
1.869999999999999929e+01,5.762585034013604890e+00,7.346428571428571530e-01,8.147570993023323105e-01
1.989999999999999858e+01,7.249249249249247740e+00,7.817857142857143060e-01,1.133973082917933528e+00
2.119999999999999929e+01,7.407142857142856585e+00,8.328571428571428514e-01,1.095757726381280328e+00
2.260000000000000142e+01,6.595870206489675702e+00,8.878571428571429003e-01,8.698708600926592371e-01
2.380000000000000071e+01,6.700550964187327985e+00,9.350000000000000533e-01,8.472351807282006986e-01
2.550000000000000000e+01,4.982128514056224589e+00,1.001785714285714279e+00,5.725591049757146056e-01
2.680000000000000071e+01,4.568798449612402557e+00,1.052857142857142936e+00,6.226099926164894161e-01
2.869999999999999929e+01,4.884000000000000341e+00,1.127499999999999947e+00,8.779976161871125839e-01
3.039999999999999858e+01,4.212421383647798834e+00,1.194285714285714173e+00,5.576269986995769923e-01
3.200000000000000000e+01,5.536689038031320287e+00,1.257142857142857117e+00,1.570631253010565942e+00
3.425000000000000000e+01,4.078606965174128796e+00,1.345535714285714279e+00,1.043144207595873008e+00
3.650000000000000000e+01,4.316753022452505029e+00,1.433928571428571441e+00,8.337385050262668962e-01
3.820000000000000284e+01,4.380272108843537460e+00,1.091428571428571415e+00,3.612786513725302351e-01
4.000000000000000000e+01,2.668897637795275557e+00,1.142857142857142794e+00,1.674615137937592313e-01
4.375000000000000000e+01,3.559360730593607247e+00,1.716071428571428692e+00,3.111168230698219128e-01
4.829999999999999716e+01,3.199024390243902616e+00,1.379999999999999893e+00,2.234295208020631862e-01
5.125000000000000000e+01,3.912210012210012078e+00,2.010714285714286120e+00,7.627815362489736017e-01
5.600000000000000000e+01,3.849171270718232396e+00,1.600000000000000089e+00,2.861065841399281218e-01
6.100000000000000000e+01,4.289759036144578985e+00,1.742857142857142883e+00,3.329497818442875845e-01
6.600000000000000000e+01,4.304516129032258220e+00,1.885714285714285676e+00,3.457469602098874883e-01
7.000000000000000000e+01,4.685106382978723616e+00,2.000000000000000000e+00,3.945570051554778135e-01
7.450000000000000000e+01,4.046913580246913611e+00,2.128571428571428559e+00,3.179554819774639829e-01
8.000000000000000000e+01,5.209420289855072994e+00,2.285714285714285587e+00,4.434551247859336298e-01
8.750000000000000000e+01,4.471515151515151665e+00,2.500000000000000000e+00,3.481068787427066269e-01
9.215000000000000568e+01,4.034593837535013883e+00,3.605714285714285872e+00,5.821416884586700924e-01
9.850000000000000000e+01,4.333333333333333925e+00,2.814285714285714501e+00,3.285090602311573904e-01
1.030000000000000000e+02,2.844645006016847333e+00,4.035714285714286476e+00,3.843336689281197649e-01
1.060000000000000000e+02,3.143939393939393590e+00,5.300000000000000711e+00,4.739660686730883254e-01
1.100000000000000000e+02,2.890082644628099384e+00,3.921428571428572152e+00,4.214389594008206563e-01
1.135000000000000000e+02,2.764468864468864417e+00,4.453571428571429180e+00,5.520176470831525961e-01
1.172500000000000000e+02,2.240967741935483648e+00,4.608928571428571708e+00,2.294571006811607083e-01
1.210000000000000000e+02,2.002692307692307772e+00,3.457142857142857295e+00,1.242016969822005157e-01
1.251666666666666714e+02,1.844759066070541298e+00,4.465476190476190155e+00,2.868185903036847284e-01
1.320000000000000000e+02,1.120422535211267556e+00,3.771428571428571352e+00,5.428464806639724666e-02
1.365000000000000000e+02,8.840108401084010303e-01,6.825000000000000178e+00,7.970856495640492312e-02
1.390000000000000000e+02,8.522540983606556875e-01,3.971428571428571530e+00,3.857972985407120275e-02
1.440000000000000000e+02,5.999999999999999778e-01,4.114285714285713880e+00,2.574846407315058844e-02
1.490000000000000000e+02,3.439121756487025783e-01,7.450000000000000178e+00,2.661272242231618040e-02
1.573333333333333428e+02,5.458562091503268432e-01,5.652380952380951840e+00,2.242578684236811171e-01
1.700000000000000000e+02,4.641460234680573893e-01,6.732142857142857650e+00,2.338398183700312327e-01
1.880000000000000000e+02,1.844854070660522649e-01,9.400000000000000355e+00,1.252368536144007026e-02
2.030000000000000000e+02,1.745473908413205655e-01,1.015000000000000036e+01,9.866001608818888644e-03
2.190000000000000000e+02,1.666666666666666574e-01,1.095000000000000107e+01,1.027710682117149825e-02


==> finalLTdark.csv <==
1.219999999999999929e+01,1.045248421176695253e+00,1.069999999999999840e+00,2.467299703079262885e-01
1.400000000000000000e+01,2.544285717334048957e+00,1.250000000000000000e+00,7.977877338846757205e-01
1.600000000000000000e+01,6.251785685353946853e+00,1.449999999999999956e+00,1.518621475932568909e+00
1.800000000000000000e+01,1.505640735954478160e+01,1.649999999999999911e+00,1.946355451408583903e+00
2.050000000000000000e+01,1.837648373709122041e+01,1.899999999999999911e+00,3.146805821943921444e+00
2.300000000000000000e+01,1.476467873051935165e+01,2.149999999999999911e+00,1.434100799460793940e+00
2.550000000000000000e+01,1.435880164353226540e+01,2.399999999999999911e+00,2.257226418587170436e+00
2.750000000000000000e+01,1.450678599857384476e+01,2.600000000000000089e+00,1.918181464416547355e+00
3.050000000000000000e+01,1.687366894304271625e+01,2.899999999999999911e+00,3.054422706860179471e+00
3.350000000000000000e+01,1.375751419030479106e+01,3.200000000000000178e+00,6.149065326558249556e-01
4.650000000000000000e+01,2.906861113031601995e+00,4.500000000000000000e+00,3.970430921985448336e-01
5.350000000000000000e+01,7.316238068830780428e+00,5.200000000000000178e+00,1.015879204396660657e-01
1.215000000000000000e+02,4.366074067607763620e-01,1.200000000000000000e+01,1.031662909079147233e-01
1.505000000000000000e+02,3.803973741351801552e-01,1.490000000000000036e+01,7.744138364585113898e-02
1.815000000000000000e+02,1.235881577024601219e-01,1.800000000000000000e+01,1.215828802348588138e-02


==> finalLTdarkspline.csv <==
8.000000000000000000e+00,2.000000000000003997e-01,2.000000000000001776e-01,2.000000000000001776e-01
8.209209209209209490e+00,1.684892861934609298e-01,1.821553220972290665e-01,1.548232502896922380e-01
8.418418418418418980e+00,1.431562474614692659e-01,1.684159920952670308e-01,1.178965028276715010e-01
8.627627627627628470e+00,1.242565527814672999e-01,1.589299541218335277e-01,8.958315144110140515e-02
8.836836836836836184e+00,1.120458711308941480e-01,1.538451523046460157e-01,7.024658995714272436e-02
9.046046046046045674e+00,1.067798714871892596e-01,1.533095307714231748e-01,6.025021220295601054e-02
9.255255255255255165e+00,1.087142228277939715e-01,1.574710336498840180e-01,5.995741200570448015e-02
9.464464464464464655e+00,1.181045941301481772e-01,1.664776050677467811e-01,6.973158319255023940e-02
9.673673673673674145e+00,1.352066543716912150e-01,1.804771891527299221e-01,8.993611959065339612e-02
9.882882882882883635e+00,1.602760725298641997e-01,1.996177300325525650e-01,1.209344150271771667e-01
1.009209209209209135e+01,1.935685175821066917e-01,2.240471718349322794e-01,1.630898633292816591e-01
1.030130130130130084e+01,2.353396585058584733e-01,2.539134586875881894e-01,2.167658583241296455e-01
1.051051051051051033e+01,2.858451642785606595e-01,2.893645347182391969e-01,2.823257938388832322e-01
1.071971971971971982e+01,3.453407038776521443e-01,3.305483440546028717e-01,3.601330637007027491e-01
1.092892892892892931e+01,4.140819462805742646e-01,3.776128308243985598e-01,4.505510617367511905e-01
1.113813813813813880e+01,4.923245604647661366e-01,4.307059391553444971e-01,5.539431817741893305e-01
1.134734734734734829e+01,5.803242154076688752e-01,4.899756131751592525e-01,6.706728176401797192e-01
1.155655655655655600e+01,6.783365800867213746e-01,5.555697970115609508e-01,8.011033631618826867e-01
1.176576576576576549e+01,7.866173234793638613e-01,6.276364347922680498e-01,9.455982121664601170e-01
1.197497497497497498e+01,9.054221145630383383e-01,7.063234706450007838e-01,1.104520758481077003e+00
1.218418418418418447e+01,1.035006622315182589e+00,7.917788486974755013e-01,1.278234395932889900e+00
1.239339339339339219e+01,1.175494450718333583e+00,8.840346524851876442e-01,1.466954248951479745e+00
1.260260260260260168e+01,1.326345967836755957e+00,9.825411088121710490e-01,1.670150826861340976e+00
1.281181181181181117e+01,1.486813786630576173e+00,1.086566180973339568e+00,1.887061392287812334e+00
1.302102102102102066e+01,1.656150447826595151e+00,1.195377768893326920e+00,2.116923126759862495e+00
1.323023023023023015e+01,1.833608492151611369e+00,1.308243772496765267e+00,2.358973211806457027e+00
1.343943943943943964e+01,2.018440460332427300e+00,1.424432091708287551e+00,2.612448828956566604e+00
1.364864864864864913e+01,2.209898893095843420e+00,1.543210626452527601e+00,2.876587159739159016e+00
1.385785785785785862e+01,2.407236331168658872e+00,1.663847276654116580e+00,3.150625385683200275e+00
1.406706706706706811e+01,2.609767954580473504e+00,1.785681551750002649e+00,3.433854357410944136e+00
1.427627627627627760e+01,2.820937132146548620e+00,1.912772323821279707e+00,3.729101940471816867e+00
1.448548548548548531e+01,3.050808154900014113e+00,2.056747530853521244e+00,4.044868778946506538e+00
1.469469469469469480e+01,3.310041645085053386e+00,2.229916839160893893e+00,4.390166451009212878e+00
1.490390390390390429e+01,3.609298224945844069e+00,2.444589915057561846e+00,4.774006534834128068e+00
1.511311311311311201e+01,3.959238516726562462e+00,2.713076424857687297e+00,5.205400608595438072e+00
1.532232232232232150e+01,4.370523142671392414e+00,3.047686034875439542e+00,5.693360250467346617e+00
1.553153153153153099e+01,4.853812725024511110e+00,3.460728411424981665e+00,6.246897038624043219e+00
1.574074074074074048e+01,5.419767886030097515e+00,3.964513220820477635e+00,6.875022551239720059e+00
1.594994994994994997e+01,6.079049247932331923e+00,4.571350129376092752e+00,7.586748366488571094e+00
1.615915915915915946e+01,6.839979359794743807e+00,5.290816368639776002e+00,8.389142350949711613e+00
1.636836836836836895e+01,7.691245602004391557e+00,6.109542147809535528e+00,9.272949056199246698e+00
1.657757757757757844e+01,8.611720492181753173e+00,7.002687345526142693e+00,1.022075363883736010e+01
1.678678678678678438e+01,9.580203840861072351e+00,7.945326869877773923e+00,1.121508081184436456e+01
1.699599599599599742e+01,1.057549545857667006e+01,8.912535628952683808e+00,1.223845528820065276e+01
1.720520520520520336e+01,1.157639515586274115e+01,9.879388530838996374e+00,1.327340178088647882e+01
1.741441441441441640e+01,1.256170274325362435e+01,1.082096048362498664e+01,1.430244500288225673e+01
1.762362362362362234e+01,1.351021803128351628e+01,1.171232639539877773e+01,1.530810966716824062e+01
1.783283283283283538e+01,1.440074083048674858e+01,1.252856117424863847e+01,1.627292048672484626e+01
1.804204204204204132e+01,1.521210347936806251e+01,1.324478547483678170e+01,1.717942148389933621e+01
1.825125125125125081e+01,1.592995093431224518e+01,1.384570105766515269e+01,1.801420081095932701e+01
1.846046046046046030e+01,1.655508729061139306e+01,1.433732914028859007e+01,1.877284544093418717e+01
1.866966966966966979e+01,1.709036147968813779e+01,1.472856674978721081e+01,1.945215620958905589e+01
1.887887887887887928e+01,1.753862243296511991e+01,1.502831091324116208e+01,2.004893395268907241e+01
1.908808808808808877e+01,1.790271908186497640e+01,1.524545865773056619e+01,2.055997950599937596e+01
1.929729729729729826e+01,1.818550035781033714e+01,1.538890701033555786e+01,2.098209370528511286e+01
1.950650650650650419e+01,1.838981519222383909e+01,1.546755299813626472e+01,2.131207738631141169e+01
1.971571571571571724e+01,1.851851251652813701e+01,1.549029364821283039e+01,2.154673138484344008e+01
1.992492492492492318e+01,1.857444126214584657e+01,1.546602598764537895e+01,2.168285653664631241e+01
2.013413413413413622e+01,1.856045036049960473e+01,1.540364704351403624e+01,2.171725367748517144e+01
2.034334334334334216e+01,1.847938874301205914e+01,1.531205384289894589e+01,2.164672364312517772e+01
2.055255255255255520e+01,1.833412330716637584e+01,1.520012419593167685e+01,2.146812241840107660e+01
2.076176176176176114e+01,1.812966927562048269e+01,1.507443801030306041e+01,2.118490054093791031e+01
2.097097097097097063e+01,1.787520055645468986e+01,1.493712695956561376e+01,2.081327415334376596e+01
2.118018018018018012e+01,1.758036696023611967e+01,1.478981368004656716e+01,2.037092024042566862e+01
2.138938938938938961e+01,1.725481829753188379e+01,1.463412080807315441e+01,1.987551578699061849e+01
2.159859859859859910e+01,1.690820437890910810e+01,1.447167097997259866e+01,1.934473777784562287e+01
2.180780780780780859e+01,1.655017501493491139e+01,1.430408683207213905e+01,1.879626319779768195e+01
2.201701701701701808e+01,1.619038001617640887e+01,1.413299100069900405e+01,1.824776903165381725e+01
2.222622622622622401e+01,1.583846919320072288e+01,1.396000612218042036e+01,1.771693226422102896e+01
2.243543543543543706e+01,1.550409235657496509e+01,1.378675483284362535e+01,1.722142988030630661e+01
2.264464464464464299e+01,1.519689931686626494e+01,1.361485976901584394e+01,1.677893886471668239e+01
2.285385385385385604e+01,1.492653988464171810e+01,1.344594356702429927e+01,1.640713620225913871e+01
2.306306306306306197e+01,1.470259333625909726e+01,1.328162647407901176e+01,1.612356019843917920e+01
2.327227227227227502e+01,1.452924452970020575e+01,1.312334601899027753e+01,1.593514304041013219e+01
2.348148148148148096e+01,1.440156974348947116e+01,1.297223120702685861e+01,1.583090827995208194e+01
2.369069069069069045e+01,1.431376737298439572e+01,1.282938130801685794e+01,1.579815343795193527e+01
2.389989989989989994e+01,1.426003581354250649e+01,1.269589559178839622e+01,1.582417603529662209e+01
2.410910910910910943e+01,1.423457346052131811e+01,1.257287332816958170e+01,1.589627359287305275e+01
2.431831831831831892e+01,1.423157870927834523e+01,1.246141378698853330e+01,1.600174363156815360e+01
2.452752752752752841e+01,1.424524995517110959e+01,1.236261623807337173e+01,1.612788367226884745e+01
2.473673673673673790e+01,1.426978559355712584e+01,1.227757995125220702e+01,1.626199123586204820e+01
2.494594594594594739e+01,1.429938401979391038e+01,1.220740419635315099e+01,1.639136384323467510e+01
2.515515515515515688e+01,1.432824362923898853e+01,1.215318824320432789e+01,1.650329901527365450e+01
2.536436436436436637e+01,1.435056281724986782e+01,1.211603136163384420e+01,1.658509427286589855e+01
2.557357357357357230e+01,1.436062227648192113e+01,1.209701390761629547e+01,1.662423064534754502e+01
2.578278278278278179e+01,1.435704632892495702e+01,1.209621796900441026e+01,1.661787468884551444e+01
2.599199199199199128e+01,1.434487081525113794e+01,1.211225211594931572e+01,1.657748951455296194e+01
2.620120120120120077e+01,1.432964721001144248e+01,1.214360641381635908e+01,1.651568800620652766e+01
2.641041041041041026e+01,1.431692698775688122e+01,1.218877092797089468e+01,1.644508304754286954e+01
2.661961961961961975e+01,1.431226162303844340e+01,1.224623572377826264e+01,1.637828752229862772e+01
2.682882882882882924e+01,1.432120259040713783e+01,1.231449086660381198e+01,1.632791431421046724e+01
2.703803803803803874e+01,1.434930136441395376e+01,1.239202642181289171e+01,1.630657630701501759e+01
2.724724724724724823e+01,1.440210941960989643e+01,1.247733245477084907e+01,1.632688638444894735e+01
2.745645645645645772e+01,1.448517823054596043e+01,1.256889903084303128e+01,1.640145743024889313e+01
2.766566566566566721e+01,1.460309849960968442e+01,1.266524183680019355e+01,1.654095516241917352e+01
2.787487487487487670e+01,1.475317179520167876e+01,1.276507094249796737e+01,1.674127264790538661e+01
2.808408408408408263e+01,1.492935745733599617e+01,1.286718554671528381e+01,1.699152936795671209e+01
2.829329329329329212e+01,1.512559738009416677e+01,1.297038531347073054e+01,1.728080944671760477e+01
2.850250250250250161e+01,1.533583345755772065e+01,1.307346990678289522e+01,1.759819700833254075e+01
2.871171171171171110e+01,1.555400758380817727e+01,1.317523899067036375e+01,1.793277617694599257e+01
2.892092092092092059e+01,1.577406165292707385e+01,1.327449222915172555e+01,1.827363107670242570e+01
2.913013013013013008e+01,1.598993755899594404e+01,1.337002928624556652e+01,1.860984583174631624e+01
2.933933933933933957e+01,1.619557719609630553e+01,1.346064982597048143e+01,1.893050456622213318e+01
2.954854854854854906e+01,1.638492245830969907e+01,1.354515351234505260e+01,1.922469140427435264e+01
2.975775775775775855e+01,1.655191523971764767e+01,1.362234000938786593e+01,1.948149047004742940e+01
2.996696696696696804e+01,1.669049743440167788e+01,1.369100898111750908e+01,1.968998588768584668e+01
3.017617617617617753e+01,1.679461093644332337e+01,1.374996009155257681e+01,1.983926178133407348e+01
3.038538538538538702e+01,1.685819763992411779e+01,1.379799300471165324e+01,1.991840227513658235e+01
3.059459459459459651e+01,1.687534924575766127e+01,1.383392995155131899e+01,1.991676853996401420e+01
3.080380380380380245e+01,1.684452086192096232e+01,1.385725046774032165e+01,1.983179125610159943e+01
3.101301301301301194e+01,1.676911149233898612e+01,1.386817883864779510e+01,1.967004414603017182e+01
3.122222222222222143e+01,1.665278661359518608e+01,1.386697949114959805e+01,1.943859373604077234e+01
3.143143143143143092e+01,1.649921170227303691e+01,1.385391685212161939e+01,1.914450655242445265e+01
3.164064064064064041e+01,1.631205223495598489e+01,1.382925534843972137e+01,1.879484912147225018e+01
3.184984984984984990e+01,1.609497368822750474e+01,1.379325940697978581e+01,1.839668796947522367e+01
3.205905905905905939e+01,1.585164153867105519e+01,1.374619345461768560e+01,1.795708962272442477e+01
3.226826826826827244e+01,1.558572126287009496e+01,1.368832191822929545e+01,1.748312060751089447e+01
3.247747747747747837e+01,1.530087833740809700e+01,1.361990922469049359e+01,1.698184745012569508e+01
3.268668668668668431e+01,1.500077823886851291e+01,1.354121980087714761e+01,1.646033667685987822e+01
3.289589589589589735e+01,1.468908644383479967e+01,1.345251807366513219e+01,1.592565481400446359e+01
3.310510510510511040e+01,1.436946842889042486e+01,1.335406846993032737e+01,1.538486838785052413e+01
3.331431431431431633e+01,1.404558967061886321e+01,1.324613541654860249e+01,1.484504392468912037e+01
3.352352352352352227e+01,1.372111480169993314e+01,1.312898336194076521e+01,1.431324624145910107e+01
3.373273273273272821e+01,1.339889457438060738e+01,1.300289753295666983e+01,1.379489161580454493e+01
3.394194194194194125e+01,1.307944765414003818e+01,1.286822269479790926e+01,1.329067261348216888e+01
3.415115115115115429e+01,1.276287763677467346e+01,1.272531420942650549e+01,1.280044106412284322e+01
3.436036036036036023e+01,1.244928811808096114e+01,1.257452743880448409e+01,1.232404879735743641e+01
3.456956956956956617e+01,1.213878269385532249e+01,1.241621774489385821e+01,1.186134764281678855e+01
3.477877877877877921e+01,1.183146495989418590e+01,1.225074048965663920e+01,1.141218943013173259e+01
3.498798798798799226e+01,1.152743851199399572e+01,1.207845103505485795e+01,1.097642598893313881e+01
3.519719719719719819e+01,1.122680694595120166e+01,1.189970474305053116e+01,1.055390914885187392e+01
3.540640640640640413e+01,1.092967385756222143e+01,1.171485697560567552e+01,1.014449073951877089e+01
3.561561561561561717e+01,1.063614284262348697e+01,1.152426309468229526e+01,9.748022590564676904e+00
3.582482482482483022e+01,1.034631749693143909e+01,1.132827846224242663e+01,9.364356531620453339e+00
3.603403403403403615e+01,1.006030141628252750e+01,1.112725844024809163e+01,8.993344392316968694e+00
3.624324324324324209e+01,9.778198196473177006e+00,1.092155839066129630e+01,8.634838002285055936e+00
3.645245245245244803e+01,9.500111433299819552e+00,1.071153367544406620e+01,8.288689191155571123e+00
3.666166166166166107e+01,9.226144722558881739e+00,1.049753965655840560e+01,7.954749788559361434e+00
3.687087087087087411e+01,8.956401660046816815e+00,1.027993169596634893e+01,7.632871624127285592e+00
3.708008008008008005e+01,8.690985841560062042e+00,1.005906515562991821e+01,7.322906527490204986e+00
3.728928928928928599e+01,8.430000862895045799e+00,9.835295397511123028e+00,7.024706328278965906e+00
3.749849849849849903e+01,8.173550319848189361e+00,9.608977783571974740e+00,6.738122856124407534e+00
3.770770770770771207e+01,7.921737808215946863e+00,9.380467675774500691e+00,6.463007940657394812e+00
3.791691691691691801e+01,7.674666923794756457e+00,9.150120436080726449e+00,6.199213411508787352e+00
3.812612612612612395e+01,7.432441262381047409e+00,8.918291426452665149e+00,5.946591098309431445e+00
3.833533533533533699e+01,7.195164419771245434e+00,8.685336008852322820e+00,5.704992830690168049e+00
3.854454454454455004e+01,6.962939991761794900e+00,8.451609545241730359e+00,5.474270438281860329e+00
3.875375375375375597e+01,6.735871574149140173e+00,8.217467397582913335e+00,5.254275750715367899e+00
3.896296296296296191e+01,6.514062762729706968e+00,7.983264927837879554e+00,5.044860597621536158e+00
3.917217217217216785e+01,6.297617153299931658e+00,7.749357497968648367e+00,4.845876808631214061e+00
3.938138138138138089e+01,6.086638341656242623e+00,7.516100469937232909e+00,4.657176213375252338e+00
3.959059059059059393e+01,5.881229923595083342e+00,7.283849205705658747e+00,4.478610641484508825e+00
3.979979979979979987e+01,5.681495494912897293e+00,7.052959067235952340e+00,4.310031922589843134e+00
4.000900900900901291e+01,5.487538651406103973e+00,6.823785416490114386e+00,4.151291886322091784e+00
4.021821821821821885e+01,5.299462988871152191e+00,6.596683615430182002e+00,4.002242362312123269e+00
4.042742742742742479e+01,5.117372103104473879e+00,6.372009026018165656e+00,3.862735180190782547e+00
4.063663663663663783e+01,4.941369589902494752e+00,6.150117010216073155e+00,3.732622169588917238e+00
4.084584584584584377e+01,4.771559045061666282e+00,5.931362929985941612e+00,3.611755160137390064e+00
4.105505505505505681e+01,4.608044064378410631e+00,5.716102147289774393e+00,3.499985981467045537e+00
4.126426426426426275e+01,4.450928243649171279e+00,5.504690024089601508e+00,3.397166463208741938e+00
4.147347347347347579e+01,4.300315178670378380e+00,5.297481922347429872e+00,3.303148434993326887e+00
4.168268268268268173e+01,4.156308465238476302e+00,5.094833204025293050e+00,3.217783726451658222e+00
4.189189189189189477e+01,4.019011699149888983e+00,4.897099231085192628e+00,3.140924167214582674e+00
4.210110110110110071e+01,3.888528476201063011e+00,4.704635365489165721e+00,3.072421586912959413e+00
4.231031031031031375e+01,3.764962392188423213e+00,4.517796969199211254e+00,3.012127815177635171e+00
4.251951951951951969e+01,3.648417042908415731e+00,4.336939404177364565e+00,2.959894681639466008e+00
4.272872872872873273e+01,3.538996024157468057e+00,4.162418032385631683e+00,2.915574015929302654e+00
4.293793793793793867e+01,3.436802931732020561e+00,3.994588215786041729e+00,2.879017647677999836e+00
4.314714714714714461e+01,3.341941361428508728e+00,3.833805316340608726e+00,2.850077406516408285e+00
4.335635635635635765e+01,3.254514909043362714e+00,3.680424696011345365e+00,2.828605122075379619e+00
4.356556556556556359e+01,3.174627170373025109e+00,3.534801716760280321e+00,2.814452623985769897e+00
4.377477477477477663e+01,3.102381741213926514e+00,3.397291740549424066e+00,2.807471741878428073e+00
4.398398398398398257e+01,3.037882217362504633e+00,3.268250129340800836e+00,2.807514305384208431e+00
4.419319319319319561e+01,2.981232194615194064e+00,3.148032245096422876e+00,2.814432144133963920e+00
4.440240240240240155e+01,2.932535268768432068e+00,3.036993449778317089e+00,2.828077087758545716e+00
4.461161161161161459e+01,2.891895035618651910e+00,2.935489105348493943e+00,2.848300965888808989e+00
4.482082082082082053e+01,2.859415090962291295e+00,2.843874573768978564e+00,2.874955608155603137e+00
4.503003003003003357e+01,2.835199030595784819e+00,2.762505217001784530e+00,2.907892844189783332e+00
4.523923923923923951e+01,2.819350450315567969e+00,2.691736397008934745e+00,2.946964503622199860e+00
4.544844844844845255e+01,2.811972945918076228e+00,2.631923475752444119e+00,2.992022416083707892e+00
4.565765765765765849e+01,2.813170113199745970e+00,2.583421815194333782e+00,3.042918411205157270e+00
4.586686686686686443e+01,2.823045547957011792e+00,2.546586777296621307e+00,3.099504318617401832e+00
4.607607607607607747e+01,2.841702845986309622e+00,2.521773724021322494e+00,3.161631967951295419e+00
4.628528528528528341e+01,2.869245603084075391e+00,2.509338017330461135e+00,3.229153188837688759e+00
4.649449449449449645e+01,2.905777415046744583e+00,2.509635019186051252e+00,3.301919810907436137e+00
4.670370370370370239e+01,2.951335080984161863e+00,2.522894813048034646e+00,3.379775348920288192e+00
4.691291291291291543e+01,3.005666255396941544e+00,2.548805185963472386e+00,3.462527324830409370e+00
4.712212212212212137e+01,3.068440373421289280e+00,2.586907223019999424e+00,3.549973523822578247e+00
4.733133133133133441e+01,3.139326868874705578e+00,2.636742006831980678e+00,3.641911730917429146e+00
4.754054054054054035e+01,3.217995175574684286e+00,2.697850620013781953e+00,3.738139731135585730e+00
4.774974974974975339e+01,3.304114727338729463e+00,2.769774145179771274e+00,3.838455309497686763e+00
4.795895895895895933e+01,3.397354957984330515e+00,2.852053664944309119e+00,3.942656251024350578e+00
4.816816816816816527e+01,3.497385301328990170e+00,2.944230261921764846e+00,4.050540340736215050e+00
4.837737737737737831e+01,3.603875191190208049e+00,3.045845018726506481e+00,4.161905363653908729e+00
4.858658658658658425e+01,3.716494061385477110e+00,3.156439017972895389e+00,4.276549104798058387e+00
4.879579579579579729e+01,3.834911345732301857e+00,3.275553342275301816e+00,4.394269349189301010e+00
4.900500500500500323e+01,3.958796478048171252e+00,3.402729074248085350e+00,4.514863881848254934e+00
4.921421421421421627e+01,4.087818892150590244e+00,3.537507296505618459e+00,4.638130487795560697e+00
4.942342342342342221e+01,4.221648021857050459e+00,3.679429091662260287e+00,4.763866952051840187e+00
4.963263263263263525e+01,4.359953300985058178e+00,3.828035542332384189e+00,4.891871059637730390e+00
4.984184184184184119e+01,4.502404163352099253e+00,3.982867731130345756e+00,5.021940595573851418e+00
5.005105105105105423e+01,4.648670042775683520e+00,4.143466740670521453e+00,5.153873344880843810e+00
5.026026026026026017e+01,4.798420373073297718e+00,4.309373653567266871e+00,5.287467092579328565e+00
5.046946946946947321e+01,4.951324588062451681e+00,4.480129552434960694e+00,5.422519623689941781e+00
5.067867867867867915e+01,5.107052121560629487e+00,4.655275519887953628e+00,5.558828723233307123e+00
5.088788788788788509e+01,5.265272407385336528e+00,4.834352638540616809e+00,5.696192176230055360e+00
5.109709709709709813e+01,5.425654879354075533e+00,5.016901991007326700e+00,5.834407767700825254e+00
5.130630630630630407e+01,5.587868971284333242e+00,5.202464659902432231e+00,5.973273282666234252e+00
5.151551551551551711e+01,5.751584116993616824e+00,5.390581727840312531e+00,6.112586506146921117e+00
5.172472472472472305e+01,5.916469750299416575e+00,5.580794277435324524e+00,6.252145223163510401e+00
5.193393393393393609e+01,6.082195305019236997e+00,5.772643391301840232e+00,6.391747218736634650e+00
5.214314314314314203e+01,6.248430214970568386e+00,5.965670152054216580e+00,6.531190277886918416e+00
5.235235235235235507e+01,6.414843913970919687e+00,6.159415642306835359e+00,6.670272185635004014e+00
5.256156156156156101e+01,6.581105835837771423e+00,6.353420944674041948e+00,6.808790727001501786e+00
5.277077077077077405e+01,6.746885414388638758e+00,6.547227141770218140e+00,6.946543687007061152e+00
5.297997997997997999e+01,6.911852083441004879e+00,6.740375316209717305e+00,7.083328850672294230e+00
5.318918918918919303e+01,7.075675276812382286e+00,6.932406550606919460e+00,7.218944003017846889e+00
5.339839839839839897e+01,7.238024428320255943e+00,7.122861927576174423e+00,7.353186929064336574e+00
5.360760760760760490e+01,7.398576646145269997e+00,7.311293140352701947e+00,7.485860151937837159e+00
5.381681681681681795e+01,7.557174197563625739e+00,7.497480232135039557e+00,7.616868162992213698e+00
5.402602602602602389e+01,7.713818438503125208e+00,7.681423203052561099e+00,7.746213673953690204e+00
5.423523523523523693e+01,7.868517184632207950e+00,7.863130984511076171e+00,7.873903384753341506e+00
5.444444444444444287e+01,8.021278251619300192e+00,8.042612507916373943e+00,7.999943995322231771e+00
5.465365365365365591e+01,8.172109455132842371e+00,8.219876704674254242e+00,8.124342205591432275e+00
5.486286286286286185e+01,8.321018610841251828e+00,8.394932506190503574e+00,8.247104715492001858e+00
5.507207207207207489e+01,8.468013534412976995e+00,8.567788843870932425e+00,8.368238224955023341e+00
5.528128128128128083e+01,8.613102041516432550e+00,8.738454649121322859e+00,8.487749433911549346e+00
5.549049049049049387e+01,8.756291947820068700e+00,8.906938853347480034e+00,8.605645042292655589e+00
5.569969969969969981e+01,8.897591068992294794e+00,9.073250387955187790e+00,8.721931750029403574e+00
5.590890890890891285e+01,9.037007220701552157e+00,9.237398184350249508e+00,8.836616257052861911e+00
5.611811811811811879e+01,9.174548218616273232e+00,9.399391173938454358e+00,8.949705263294093882e+00
5.632732732732732472e+01,9.310221878404892237e+00,9.559238288125607497e+00,9.061205468684180531e+00
5.653653653653653777e+01,9.444036015735838063e+00,9.716948458317499870e+00,9.171123573154176256e+00
5.674574574574574370e+01,9.575998446277536047e+00,9.872530615919920649e+00,9.279466276635151445e+00
5.695495495495495675e+01,9.706116985698431066e+00,1.002599369233868032e+01,9.386240279058180036e+00
5.716416416416416268e+01,9.834399449666936022e+00,1.017734661897955561e+01,9.491452280354318205e+00
5.737337337337337573e+01,9.960853653851502898e+00,1.032659832724836058e+01,9.595108980454645220e+00
5.758258258258258167e+01,1.008548741392054460e+01,1.047375774855087371e+01,9.697217079290215480e+00
5.779179179179179471e+01,1.020830854554250244e+01,1.061883381429290196e+01,9.797783276792104701e+00
5.800100100100100065e+01,1.032932486438580177e+01,1.076183545588023271e+01,9.896814272891376163e+00
5.821021021021021369e+01,1.044854418611888036e+01,1.090277160471866580e+01,9.994316767519098477e+00
5.841941941941941963e+01,1.056597432641016354e+01,1.104165119221399394e+01,1.009029746060633848e+01
5.862862862862863267e+01,1.068162310092809619e+01,1.117848314977202229e+01,1.018476305208417187e+01
5.883783783783783861e+01,1.079549832534108766e+01,1.131327640879852936e+01,1.027772024188364952e+01
5.904704704704704454e+01,1.090760781531758816e+01,1.144603990069932387e+01,1.036917572993585424e+01
5.925625625625625759e+01,1.101795938652601947e+01,1.157678255688019853e+01,1.045913621617184397e+01
5.946546546546546352e+01,1.112656085463481404e+01,1.170551330874694429e+01,1.054760840052268556e+01
5.967467467467467657e+01,1.123342003531240785e+01,1.183224108770536454e+01,1.063459898291945649e+01
5.988388388388388250e+01,1.133854474422722447e+01,1.195697482516124310e+01,1.072011466329320939e+01
6.009309309309309555e+01,1.144194279704769812e+01,1.207972345252038160e+01,1.080416214157501820e+01
6.030230230230230148e+01,1.154362200944226302e+01,1.220049590118857985e+01,1.088674811769595507e+01
6.051151151151151453e+01,1.164359019707935694e+01,1.231930110257163058e+01,1.096787929158708685e+01
6.072072072072072046e+01,1.174185517562739278e+01,1.243614798807532118e+01,1.104756236317946971e+01
6.092992992992993351e+01,1.183842476075482608e+01,1.255104548910546569e+01,1.112580403240418825e+01
6.113913913913913944e+01,1.193330676813005908e+01,1.266400253706783730e+01,1.120261099919228975e+01
6.134834834834835249e+01,1.202650901342154732e+01,1.277502806336824470e+01,1.127798996347485350e+01
6.155755755755755843e+01,1.211803931229771258e+01,1.288413099941247708e+01,1.135194762518294809e+01
6.176676676676676436e+01,1.220790548042697843e+01,1.299132027660633071e+01,1.142449068424762970e+01
6.197597597597597741e+01,1.229611533347779506e+01,1.309660482635560896e+01,1.149562584059998116e+01
6.218518518518518334e+01,1.238267668711857894e+01,1.319999358006610279e+01,1.156535979417106041e+01
6.239439439439439639e+01,1.246759735701776783e+01,1.330149546914360315e+01,1.163369924489193608e+01
6.260360360360360232e+01,1.255088515884379063e+01,1.340111942499390629e+01,1.170065089269367142e+01
6.281281281281281537e+01,1.263254790826507978e+01,1.349887437902281739e+01,1.176622143750734573e+01
6.302202202202202130e+01,1.271259342095006417e+01,1.359476926263611674e+01,1.183041757926401338e+01
6.323123123123123435e+01,1.279102951256717624e+01,1.368881300723960770e+01,1.189324601789474656e+01
6.344044044044044028e+01,1.286786399878484843e+01,1.378101454423908656e+01,1.195471345333061386e+01
6.364964964964965333e+01,1.294310469527151142e+01,1.387138280504034782e+01,1.201482658550268035e+01
6.385885885885885926e+01,1.301675941769559763e+01,1.395992672104918952e+01,1.207359211434201107e+01
6.406806806806807231e+01,1.308883598172554308e+01,1.404665522367140085e+01,1.213101673977968531e+01
6.427727727727727824e+01,1.315934220302976421e+01,1.413157724431277984e+01,1.218710716174675568e+01
6.448648648648648418e+01,1.322828589727670767e+01,1.421470171437912278e+01,1.224187008017429612e+01
6.469569569569569012e+01,1.329567488013479348e+01,1.429603756527622416e+01,1.229531219499336636e+01
6.490490490490489606e+01,1.336151696727246119e+01,1.437559372840987670e+01,1.234744020613504922e+01
6.511411411411411621e+01,1.342581997435814323e+01,1.445337913518588735e+01,1.239826081353040088e+01
6.532332332332332214e+01,1.348859171706026139e+01,1.452940271701003638e+01,1.244778071711048817e+01
6.553253253253254229e+01,1.354984001104726055e+01,1.460367340528813607e+01,1.249600661680638858e+01
6.574174174174174823e+01,1.360957267198755360e+01,1.467620013142595781e+01,1.254294521254915296e+01
6.595095095095095417e+01,1.366779751554958899e+01,1.474699182682931919e+01,1.258860320426986235e+01
6.616016016016016010e+01,1.372452235740178850e+01,1.481605742290400407e+01,1.263298729189957648e+01
6.636936936936936604e+01,1.377975501321258811e+01,1.488340585105581226e+01,1.267610417536936751e+01
6.657857857857857198e+01,1.383350329865041495e+01,1.494904604269054005e+01,1.271796055461029518e+01
6.678778778778779213e+01,1.388577502938370500e+01,1.501298692921397482e+01,1.275856312955343874e+01
6.699699699699699806e+01,1.393657802108088539e+01,1.507523744203192351e+01,1.279791860012985261e+01
6.720620620620620400e+01,1.398592008941039389e+01,1.513580651255017706e+01,1.283603366627061604e+01
6.741541541541542415e+01,1.403380905004065404e+01,1.519470307217452287e+01,1.287291502790678699e+01
6.762462462462463009e+01,1.408025271864009653e+01,1.525193605231076610e+01,1.290856938496943229e+01
6.783383383383383602e+01,1.412525891087716445e+01,1.530751438436470835e+01,1.294300343738963299e+01
6.804304304304304196e+01,1.416883544242027781e+01,1.536144699974212635e+01,1.297622388509843816e+01
6.825225225225224790e+01,1.421099012893786906e+01,1.541374282984881994e+01,1.300823742802692173e+01
6.846146146146145384e+01,1.425173078609837063e+01,1.546441080609059249e+01,1.303905076610615410e+01
6.867067067067067399e+01,1.429106522957022385e+01,1.551345985987324205e+01,1.306867059926720387e+01
6.887987987987987992e+01,1.432900127502183985e+01,1.556089892260255425e+01,1.309710362744113255e+01
6.908908908908910007e+01,1.436554673812167238e+01,1.560673692568433424e+01,1.312435655055901584e+01
6.929829829829830601e+01,1.440070943453813790e+01,1.565098280052437296e+01,1.315043606855190994e+01
6.950750750750751195e+01,1.443449717993967063e+01,1.569364547852845604e+01,1.317534888135089055e+01
6.971671671671671788e+01,1.446691778999470301e+01,1.573473389110239218e+01,1.319910168888702096e+01
6.992592592592592382e+01,1.449797908037166394e+01,1.577425696965196877e+01,1.322170119109136444e+01
7.013513513513512976e+01,1.452768886673899296e+01,1.581222364558299276e+01,1.324315408789500204e+01
7.034434434434433570e+01,1.455605496476510829e+01,1.584864285030123732e+01,1.326346707922898105e+01
7.055355355355355584e+01,1.458308519011845306e+01,1.588352351521252359e+01,1.328264686502438607e+01
7.076276276276276178e+01,1.460878735846745435e+01,1.591687457172263187e+01,1.330070014521228217e+01
7.097197197197198193e+01,1.463316928548054641e+01,1.594870495123737086e+01,1.331763361972373083e+01
7.118118118118118787e+01,1.465623878682614922e+01,1.597902358516251020e+01,1.333345398848979535e+01
7.139039039039039380e+01,1.467800367817270590e+01,1.600783940490386570e+01,1.334816795144155499e+01
7.159959959959959974e+01,1.469847177518864889e+01,1.603516134186723363e+01,1.336178220851006770e+01
7.180880880880880568e+01,1.471765089354239819e+01,1.606099832745839961e+01,1.337430345962640388e+01
7.201801801801802583e+01,1.473554884890239336e+01,1.608535929308315815e+01,1.338573840472163035e+01
7.222722722722723177e+01,1.475217345693706505e+01,1.610825317014732150e+01,1.339609374372681572e+01
7.243643643643643770e+01,1.476753253331484395e+01,1.612968889005666995e+01,1.340537617657302683e+01
7.264564564564564364e+01,1.478163389370416070e+01,1.614967538421699444e+01,1.341359240319132695e+01
7.285485485485484958e+01,1.479448535377344598e+01,1.616822158403410370e+01,1.342074912351278826e+01
7.306406406406406973e+01,1.480609472919113223e+01,1.618533642091378866e+01,1.342685303746847936e+01
7.327327327327327566e+01,1.481646983562564834e+01,1.620102882626184737e+01,1.343191084498945997e+01
7.348248248248248160e+01,1.482561848874543387e+01,1.621530773148406368e+01,1.343592924600680583e+01
7.369169169169168754e+01,1.483354850421891236e+01,1.622818206798624630e+01,1.343891494045158197e+01
7.390090090090090769e+01,1.484026769771451448e+01,1.623966076717418261e+01,1.344087462825484813e+01
7.411011011011011362e+01,1.484578388490067091e+01,1.624975276045367067e+01,1.344181500934768003e+01
7.431931931931931956e+01,1.485010488144582297e+01,1.625846697923050499e+01,1.344174278366114450e+01
7.452852852852852550e+01,1.485323850301839421e+01,1.626581235491048716e+01,1.344066465112630659e+01
7.473773773773774565e+01,1.485519256528681353e+01,1.627179781889940102e+01,1.343858731167422960e+01
7.494694694694695158e+01,1.485597488391951693e+01,1.627643230260305174e+01,1.343551746523598922e+01
7.515615615615615752e+01,1.485559327458493506e+01,1.627972473742723025e+01,1.343146181174264520e+01
7.536536536536536346e+01,1.485405555295150037e+01,1.628168405477773462e+01,1.342642705112527146e+01
7.557457457457456940e+01,1.485136953468764354e+01,1.628231918606035578e+01,1.342041988331492774e+01
7.578378378378378954e+01,1.484754303546179166e+01,1.628163906268089534e+01,1.341344700824268976e+01
7.599299299299299548e+01,1.484258387094238252e+01,1.627965261604514424e+01,1.340551512583962257e+01
7.620220220220220142e+01,1.483649985679783789e+01,1.627636877755888989e+01,1.339663093603678412e+01
7.641141141141140736e+01,1.482929880869659733e+01,1.627179647862794809e+01,1.338680113876525013e+01
7.662062062062062751e+01,1.482098854230709151e+01,1.626594465065810269e+01,1.337603243395608743e+01
7.682982982982983344e+01,1.481157687329774753e+01,1.625882222505514108e+01,1.336433152154036286e+01
7.703903903903903938e+01,1.480107161733700138e+01,1.625043813322487196e+01,1.335170510144914502e+01
7.724824824824824532e+01,1.478948059009328908e+01,1.624080130657308629e+01,1.333815987361349720e+01
7.745745745745746547e+01,1.477681160723502529e+01,1.622992067650557502e+01,1.332370253796448445e+01
7.766666666666667140e+01,1.476307248443065490e+01,1.621780517442813618e+01,1.330833979443318427e+01
7.787587587587587734e+01,1.474827103734861211e+01,1.620446373174656784e+01,1.329207834295065993e+01
7.808508508508508328e+01,1.473241508165731695e+01,1.618990527986666805e+01,1.327492488344797295e+01
7.829429429429428922e+01,1.471551243302520717e+01,1.617413875019422420e+01,1.325688611585619192e+01
7.850350350350350936e+01,1.469757090712071168e+01,1.615717307413503789e+01,1.323796874010639435e+01
7.871271271271271530e+01,1.467859831961226291e+01,1.613901718309489652e+01,1.321817945612963463e+01
7.892192192192192124e+01,1.465860248616829509e+01,1.611968000847960880e+01,1.319752496385698670e+01
7.913113113113112718e+01,1.463759122245723354e+01,1.609917048169495501e+01,1.317601196321951385e+01
7.934034034034034732e+01,1.461557234414750717e+01,1.607749753414673677e+01,1.315364715414828467e+01
7.954954954954955326e+01,1.459255366690756439e+01,1.605467009724075922e+01,1.313043723657437312e+01
7.975875875875875920e+01,1.456854300640581634e+01,1.603069710238280265e+01,1.310638891042883714e+01
7.996796796796796514e+01,1.454354817831071145e+01,1.600558748097867579e+01,1.308150887564275244e+01
8.017717717717718529e+01,1.451757699829065906e+01,1.597935016443415535e+01,1.305580383214717166e+01
8.038638638638639122e+01,1.449063728201411827e+01,1.595199408415505715e+01,1.302928047987318116e+01
8.059559559559559716e+01,1.446273684514950020e+01,1.592352817154716860e+01,1.300194551875183890e+01
8.080480480480480310e+01,1.443388350336524262e+01,1.589396135801627885e+01,1.297380564871420816e+01
8.101401401401400904e+01,1.440408507232977442e+01,1.586330257496819485e+01,1.294486756969136287e+01
8.122322322322322918e+01,1.437334936771153160e+01,1.583156075380870398e+01,1.291513798161436455e+01
8.143243243243243512e+01,1.434168420517894482e+01,1.579874482594360430e+01,1.288462358441428712e+01
8.164164164164164106e+01,1.430909740040043410e+01,1.576486372277868320e+01,1.285333107802219033e+01
8.185085085085084700e+01,1.427559676904444963e+01,1.572992637571975294e+01,1.282126716236915165e+01
8.206006006006006714e+01,1.424119012677940610e+01,1.569394171617259559e+01,1.278843853738622727e+01
8.226926926926927308e+01,1.420588528927374483e+01,1.565691867554300565e+01,1.275485190300448757e+01
8.247847847847847902e+01,1.416969007219589649e+01,1.561886618523679005e+01,1.272051395915500649e+01
8.268768768768768496e+01,1.413261229121428819e+01,1.557979317665973795e+01,1.268543140576884376e+01
8.289689689689690510e+01,1.409465976199735060e+01,1.553970858121764032e+01,1.264961094277706977e+01
8.310610610610611104e+01,1.405584030021351971e+01,1.549862133031629696e+01,1.261305927011075134e+01
8.331531531531531698e+01,1.401616172153122619e+01,1.545654035536150239e+01,1.257578308770095532e+01
8.352452452452452292e+01,1.397563184161890248e+01,1.541347458775905466e+01,1.253778909547875031e+01
8.373373373373372885e+01,1.393425847614497037e+01,1.536943295891474826e+01,1.249908399337520137e+01
8.394294294294294900e+01,1.389204944077787118e+01,1.532442440023436880e+01,1.245967448132137712e+01
8.415215215215215494e+01,1.384901255118603203e+01,1.527845784312372679e+01,1.241956725924834615e+01
8.436136136136136088e+01,1.380515562303788890e+01,1.523154221898861316e+01,1.237876902708717530e+01
8.457057057057056682e+01,1.376048647200187247e+01,1.518368645923482063e+01,1.233728648476892964e+01
8.477977977977978696e+01,1.371501291374640275e+01,1.513489949526814016e+01,1.229512633222467421e+01
8.498898898898899290e+01,1.366874276393992282e+01,1.508519025849436979e+01,1.225229526938548297e+01
8.519819819819819884e+01,1.362168383825086515e+01,1.503456768031931112e+01,1.220879999618241740e+01
8.540740740740740478e+01,1.357384395234765329e+01,1.498304069214875689e+01,1.216464721254655323e+01
8.561661661661662492e+01,1.352523092189871790e+01,1.493061822538849803e+01,1.211984361840894664e+01
8.582582582582583086e+01,1.347585256257249675e+01,1.487730921144433260e+01,1.207439591370066623e+01
8.603503503503503680e+01,1.342571669003742407e+01,1.482312258172206576e+01,1.202831079835279127e+01
8.624424424424424274e+01,1.337483111996191987e+01,1.476806726762747246e+01,1.198159497229637438e+01
8.645345345345344867e+01,1.332320366801443079e+01,1.471215220056637030e+01,1.193425513546249661e+01
8.666266266266266882e+01,1.327084214986336619e+01,1.465538631194452890e+01,1.188629798778220881e+01
8.687187187187187476e+01,1.321775438117717805e+01,1.459777853316776763e+01,1.183773022918659379e+01
8.708108108108108070e+01,1.316394817762429348e+01,1.453933779564187212e+01,1.178855855960670951e+01
8.729029029029028663e+01,1.310943135487313072e+01,1.448007303077263686e+01,1.173878967897362635e+01
8.749949949949950678e+01,1.305421172859212575e+01,1.441999316996585456e+01,1.168843028721840760e+01
8.770870870870871272e+01,1.299829711444972880e+01,1.435910714462733218e+01,1.163748708427213252e+01
8.791791791791791866e+01,1.294169532811435097e+01,1.429742388616285531e+01,1.158596677006585196e+01
8.812712712712712460e+01,1.288441418525443538e+01,1.423495232597822913e+01,1.153387604453065229e+01
8.833633633633633053e+01,1.282646150153840026e+01,1.417170139547922680e+01,1.148122160759758081e+01
8.854554554554555068e+01,1.276784509263468159e+01,1.410768002607165705e+01,1.142801015919770968e+01
8.875475475475475662e+01,1.270857277421172071e+01,1.404289714916133391e+01,1.137424839926211817e+01
8.896396396396396256e+01,1.264865236193794296e+01,1.397736169615402524e+01,1.131994302772186245e+01
8.917317317317316849e+01,1.258809167148177721e+01,1.391108259845553974e+01,1.126510074450801469e+01
8.938238238238238864e+01,1.252689851851165059e+01,1.384406878747166658e+01,1.120972824955163638e+01
8.959159159159159458e+01,1.246508071869599732e+01,1.377632919460820204e+01,1.115383224278379792e+01
8.980080080080080052e+01,1.240264608770326227e+01,1.370787275127094595e+01,1.109741942413557325e+01
9.001001001001000645e+01,1.233960244120185834e+01,1.363870838886569636e+01,1.104049649353802209e+01
9.021921921921922660e+01,1.227595759486022331e+01,1.356884503879823711e+01,1.098307015092221128e+01
9.042842842842843254e+01,1.221171936434678784e+01,1.349829163247437691e+01,1.092514709621921121e+01
9.063763763763763848e+01,1.214689556532999504e+01,1.342705710129990315e+01,1.086673402936009047e+01
9.084684684684684441e+01,1.208149401347825602e+01,1.335515037668061034e+01,1.080783765027591059e+01
9.105605605605605035e+01,1.201552252446001923e+01,1.328258039002230007e+01,1.074846465889774372e+01
9.126526526526527050e+01,1.194898891394369755e+01,1.320935607273075441e+01,1.068862175515664958e+01
9.147447447447447644e+01,1.188190099759774654e+01,1.313548635621178917e+01,1.062831563898371101e+01
9.168368368368368237e+01,1.181426659109058086e+01,1.306098017187118643e+01,1.056755301030998062e+01
9.189289289289288831e+01,1.174609351009063296e+01,1.298584645111474067e+01,1.050634056906653058e+01
9.210210210210210846e+01,1.167738957026633706e+01,1.291009412534824996e+01,1.044468501518442771e+01
9.231131131131131440e+01,1.160816258728612560e+01,1.283373212597751056e+01,1.038259304859474419e+01
9.252052052052052034e+01,1.153842037681843102e+01,1.275676938440832409e+01,1.032007136922854151e+01
9.272972972972972627e+01,1.146817075453168222e+01,1.267921483204647792e+01,1.025712667701688829e+01
9.293893893893894642e+01,1.139742153609430275e+01,1.260107740029775947e+01,1.019376567189084781e+01
9.314814814814815236e+01,1.132618053717473572e+01,1.252236602056798276e+01,1.012999505378149578e+01
9.335735735735735830e+01,1.125445557344141179e+01,1.244308962426293164e+01,1.006582152261989549e+01
9.356656656656656423e+01,1.118225446056275452e+01,1.236325714278840593e+01,1.000125177833710666e+01
9.377577577577577017e+01,1.110958501420720346e+01,1.228287750755019836e+01,9.936292520864212108e+00
9.398498498498499032e+01,1.103645505004318217e+01,1.220195964995410520e+01,9.870950450132268017e+00
9.419419419419419626e+01,1.096287238373912665e+01,1.212051250140591563e+01,9.805232266072341218e+00
9.440340340340340219e+01,1.088884483096347466e+01,1.203854499331144545e+01,9.739144668615509204e+00
9.461261261261260813e+01,1.081438020738464623e+01,1.195606605707646608e+01,9.672694357692829925e+00
9.482182182182182828e+01,1.073948632867106667e+01,1.187308462410677379e+01,9.605888033235366663e+00
9.503103103103103422e+01,1.066417101049118799e+01,1.178960962580818617e+01,9.538732395174196910e+00
9.524024024024024015e+01,1.058844206851343372e+01,1.170564999358648528e+01,9.471234143440387498e+00
9.544944944944944609e+01,1.051230731840622568e+01,1.162121465884746208e+01,9.403399977964996381e+00
9.565865865865866624e+01,1.043577457583799983e+01,1.153631255299690928e+01,9.335236598679093944e+00
9.586786786786787218e+01,1.035885165647719752e+01,1.145095260744063914e+01,9.266750705513755904e+00
9.607707707707707812e+01,1.028154637599224053e+01,1.136514375358443907e+01,9.197948998400049092e+00
9.628628628628628405e+01,1.020386655005155951e+01,1.127889492283409822e+01,9.128838177269026133e+00
9.649549549549548999e+01,1.012581999432359048e+01,1.119221504659541466e+01,9.059424942051766294e+00
9.670470470470471014e+01,1.004741452447675520e+01,1.110511305627418288e+01,8.989715992679331080e+00
9.691391391391391608e+01,9.968657956179500346e+00,1.101759788327620981e+01,8.919718029082796207e+00
9.712312312312312201e+01,9.889558105100247687e+00,1.092967845900727397e+01,8.849437751193219626e+00
9.733233233233232795e+01,9.810122786907427894e+00,1.084136371487318407e+01,8.778881858941673499e+00
9.754154154154154810e+01,9.730359817269475187e+00,1.075266258227972926e+01,8.708057052259222885e+00
9.775075075075075404e+01,9.650277011854818454e+00,1.066358399263270407e+01,8.636970031076934617e+00
9.795995995995995997e+01,9.569882186331890139e+00,1.057413687733790475e+01,8.565627495325880858e+00
9.816916916916916591e+01,9.489183156369128014e+00,1.048433016780113292e+01,8.494036144937126664e+00
9.837837837837838606e+01,9.408187737634950309e+00,1.039417279542817418e+01,8.422202679841733541e+00
9.858758758758759200e+01,9.326903745797800127e+00,1.030367369162483016e+01,8.350133799970777204e+00
9.879679679679679793e+01,9.245338996526102804e+00,1.021284178779689178e+01,8.277836205255319157e+00
9.900600600600600387e+01,9.163501305488294335e+00,1.012168601535016244e+01,8.205316595626431564e+00
9.921521521521520981e+01,9.081398488352801834e+00,1.003021530569042952e+01,8.132581671015179481e+00
9.942442442442442996e+01,8.999038360788052415e+00,9.938438590223487523e+00,8.059638131352622636e+00
9.963363363363363590e+01,8.916428738462483850e+00,9.846364800355136282e+00,7.986492676569834082e+00
9.984284284284284183e+01,8.833577437044532132e+00,9.754002867491175621e+00,7.913152006597890420e+00
1.000520520520520478e+02,8.750492272202619048e+00,9.661361723037392935e+00,7.839622821367847827e+00
1.002612612612612679e+02,8.667181059605173488e+00,9.568450298399580944e+00,7.765911820810768695e+00
1.004704704704704739e+02,8.583651614920640327e+00,9.475277524983546584e+00,7.692025704857734958e+00
1.006796796796796798e+02,8.499911753817443127e+00,9.381852334195082577e+00,7.617971173439809007e+00
1.008888888888888857e+02,8.415969291964014332e+00,9.288183657439978091e+00,7.543754926488054124e+00
1.010980980980981059e+02,8.331832045028775724e+00,9.194280426124024075e+00,7.469383663933534478e+00
1.013073073073073118e+02,8.247507828680175734e+00,9.100151571653029237e+00,7.394864085707323120e+00
1.015165165165165178e+02,8.163004458586634371e+00,9.005806025432782747e+00,7.320202891740493101e+00
1.017257257257257237e+02,8.078329750416587629e+00,8.911252718869082656e+00,7.245406781964099707e+00
1.019349349349349296e+02,7.993491519838467063e+00,8.816500583367721688e+00,7.170482456309219543e+00
1.021441441441441498e+02,7.908497582520697122e+00,8.721558550334490789e+00,7.095436614706907896e+00
1.023533533533533557e+02,7.823355754131717354e+00,8.626435551175191563e+00,7.020275957088244922e+00
1.025625625625625617e+02,7.738073850339956650e+00,8.531140517295622061e+00,6.945007183384293903e+00
1.027717717717717676e+02,7.652659686813843010e+00,8.435682380101569677e+00,6.869636993526120783e+00
1.029809809809809877e+02,7.567121079221805324e+00,8.340070070998828911e+00,6.794172087444789732e+00
1.031901901901901937e+02,7.481465843232284918e+00,8.244312521393203141e+00,6.718619165071371135e+00
1.033993993993993996e+02,7.395701794513710681e+00,8.148418662690490422e+00,6.642984926336936269e+00
1.036086086086086056e+02,7.309836748734511502e+00,8.052397426296476368e+00,6.567276071172549301e+00
1.038178178178178257e+02,7.223878521563110056e+00,7.956257743616952816e+00,6.491499299509270848e+00
1.040270270270270316e+02,7.137834928667955658e+00,7.860008546057734691e+00,6.415661311278180179e+00
1.042362362362362376e+02,7.051713785717467431e+00,7.763658765024597841e+00,6.339768806410339685e+00
1.044454454454454435e+02,6.965522908380076927e+00,7.667217331923345647e+00,6.263828484836809096e+00
1.046546546546546494e+02,6.879270112324221031e+00,7.570693178159779713e+00,6.187847046488667679e+00
1.048638638638638696e+02,6.792963213218321528e+00,7.474095235139674998e+00,6.111831191296968946e+00
1.050730730730730755e+02,6.706610026730822405e+00,7.377432434268851758e+00,6.035787619192796605e+00
1.052822822822822815e+02,6.620218368530149888e+00,7.280713706953092057e+00,5.959723030107208608e+00
1.054914914914914874e+02,6.533796054284731980e+00,7.183947984598195724e+00,5.883644123971272677e+00
1.057007007007007076e+02,6.447350899662997570e+00,7.087144198609945711e+00,5.807557600716050317e+00
1.059099099099099135e+02,6.360890720333387982e+00,6.990311280394156057e+00,5.731470160272619907e+00
1.061191191191191194e+02,6.274423331964329442e+00,6.893458161356613267e+00,5.655388502572046505e+00
1.063283283283283254e+02,6.187956550224249952e+00,6.796593772903113617e+00,5.579319327545391616e+00
1.065375375375375455e+02,6.101498190781581066e+00,6.699727046439443612e+00,5.503269335123722072e+00
1.067467467467467515e+02,6.015056069304764996e+00,6.602866913371415514e+00,5.427245225238113591e+00
1.069559559559559574e+02,5.928638001462219975e+00,6.506022305104814052e+00,5.351253697819628563e+00
1.071651651651651633e+02,5.842251802922384663e+00,6.409202153045437278e+00,5.275301452799333823e+00
1.073743743743743693e+02,5.755905289353689724e+00,6.312415388599083244e+00,5.199395190108299758e+00
1.075835835835835894e+02,5.669606276424558722e+00,6.215670943171535789e+00,5.123541609677583430e+00
1.077927927927927954e+02,5.583362579803429426e+00,6.118977748168600073e+00,5.047747411438260556e+00
1.080020020020020013e+02,5.497182015158739610e+00,6.022344734996076809e+00,4.972019295321405075e+00
1.082112112112112072e+02,5.411072398158907504e+00,5.925780835059751617e+00,4.896363961258070496e+00
1.084204204204204274e+02,5.325041544472376209e+00,5.829294979765420770e+00,4.820788109179330760e+00
1.086296296296296333e+02,5.239097269767569287e+00,5.732896100518884985e+00,4.745298439016254477e+00
1.088388388388388393e+02,5.153247389712919180e+00,5.636593128725932544e+00,4.669901650699907592e+00
1.090480480480480452e+02,5.067499719976860995e+00,5.540394995792370381e+00,4.594604444161354273e+00
1.092572572572572653e+02,4.981862076227815628e+00,5.444310633123973453e+00,4.519413519331660467e+00
1.094664664664664713e+02,4.896342274134232397e+00,5.348348972126562906e+00,4.444335576141904554e+00
1.096756756756756772e+02,4.810948129364529535e+00,5.252518944205918139e+00,4.369377314523144484e+00
1.098848848848848831e+02,4.725687457587140372e+00,5.156829480767835427e+00,4.294545434406449758e+00
1.100940940940940891e+02,4.640568074470500903e+00,5.061289513218117264e+00,4.219846635722887207e+00
1.103033033033033092e+02,4.555597795683030249e+00,4.965907972962544825e+00,4.145287618403520113e+00
1.105125125125125152e+02,4.470784436893175062e+00,4.870693791406927708e+00,4.070875082379423304e+00
1.107217217217217211e+02,4.386135813769359793e+00,4.775655899957059525e+00,3.996615727581662725e+00
1.109309309309309270e+02,4.301659741980015994e+00,4.680803230018732108e+00,3.922516253941302988e+00
1.111401401401401472e+02,4.217364037193565451e+00,4.586144712997731965e+00,3.848583361389403379e+00
1.113493493493493531e+02,4.133256515078459259e+00,4.491689280299872244e+00,3.774823749857048050e+00
1.115585585585585591e+02,4.049344991303117425e+00,4.397445863330941229e+00,3.701244119275295841e+00
1.117677677677677650e+02,3.965637281535970615e+00,4.303423393496732530e+00,3.627851169575212698e+00
1.119769769769769852e+02,3.882141201445447276e+00,4.209630802203034428e+00,3.554651600687863233e+00
1.121861861861861911e+02,3.798864566699993173e+00,4.116077020855660074e+00,3.481652112544327160e+00
1.123953953953953970e+02,3.715815192968025205e+00,4.022770980860391532e+00,3.408859405075658877e+00
1.126046046046046030e+02,3.633000895917978923e+00,3.929721613623029963e+00,3.336280178212929659e+00
1.128138138138138089e+02,3.550429491218284994e+00,3.836937850549364093e+00,3.263921131887209004e+00
1.130230230230230291e+02,3.468108794537370976e+00,3.744428623045187976e+00,3.191788966029555308e+00
1.132322322322322350e+02,3.386046621543679080e+00,3.652202862516308990e+00,3.119890380571049171e+00
1.134414414414414409e+02,3.304250787905633313e+00,3.560269500368518081e+00,3.048232075442752542e+00
1.136506506506506469e+02,3.222729109291667893e+00,3.468637468007607971e+00,2.976820750575731367e+00
1.138598598598598670e+02,3.141489401370209489e+00,3.377315696839368275e+00,2.905663105901048926e+00
1.140690690690690730e+02,3.060539479809691432e+00,3.286313118269605926e+00,2.834765841349780491e+00
1.142782782782782789e+02,2.979887160278551050e+00,3.195638663704114535e+00,2.764135656852991119e+00
1.144874874874874848e+02,2.899540258445211904e+00,3.105301264548681051e+00,2.693779252341744090e+00
1.146966966966967050e+02,2.819506589978105549e+00,3.015309852209106189e+00,2.623703327747107128e+00
1.149059059059059109e+02,2.739793970545667978e+00,2.925673358091186671e+00,2.553914583000151950e+00
1.151151151151151169e+02,2.660410215816330304e+00,2.836400713600716994e+00,2.484419718031944502e+00
1.153243243243243228e+02,2.581363141458518307e+00,2.747500850143492102e+00,2.415225432773549841e+00
1.155335335335335287e+02,2.502660563140670646e+00,2.658982699125305604e+00,2.346338427156036577e+00
1.157427427427427489e+02,2.424310296531208220e+00,2.570855191951952889e+00,2.277765401110467991e+00
1.159519519519519548e+02,2.346320157298575904e+00,2.483127260029233341e+00,2.209513054567920243e+00
1.161611611611611607e+02,2.268697961111197259e+00,2.395807834762940569e+00,2.141588087459455281e+00
1.163703703703703667e+02,2.191451523637504284e+00,2.308905847558870406e+00,2.073997199716139939e+00
1.165795795795795868e+02,2.114588660545922760e+00,2.222430229822810244e+00,2.006747091269037053e+00
1.167887887887887928e+02,2.038117187504895345e+00,2.136389912960568349e+00,1.939844462049222562e+00
1.169979979979979987e+02,1.962044920182848040e+00,2.050793828377935668e+00,1.873296011987762189e+00
1.172072072072072046e+02,1.886379674248211735e+00,1.965650907480704923e+00,1.807108441015720324e+00
1.174164164164164248e+02,1.811129265369411989e+00,1.880970081674664396e+00,1.741288449064159360e+00
1.176256256256256307e+02,1.736301509214892347e+00,1.796760282365627237e+00,1.675842736064158123e+00
1.178348348348348367e+02,1.661904221453079256e+00,1.713030440959381728e+00,1.610778001946778337e+00
1.180440440440440426e+02,1.587945217752399385e+00,1.629789488861716151e+00,1.546100946643085505e+00
1.182532532532532485e+02,1.514432313781287398e+00,1.547046357478431222e+00,1.481818270084146461e+00
1.184624624624624687e+02,1.441373325208171741e+00,1.464809978215317887e+00,1.417936672201029147e+00
1.186716716716716746e+02,1.368776067701492183e+00,1.383089282478178861e+00,1.354462852924806171e+00
1.188808808808808806e+02,1.296648356929674950e+00,1.301893201672810640e+00,1.291403512186541036e+00
1.190900900900900865e+02,1.224998008561147156e+00,1.221230667204999731e+00,1.228765349917297245e+00
1.192992992992993067e+02,1.153832838264341465e+00,1.141110610480540855e+00,1.166555066048142963e+00
1.195085085085085126e+02,1.083160661707695649e+00,1.061541962905241165e+00,1.104779360510153019e+00
1.197177177177177185e+02,1.012989294559640374e+00,9.825336558848907220e-01,1.043444933234389138e+00
1.199269269269269245e+02,9.433265524885990905e-01,9.040946208252805816e-01,9.825584841519168222e-01
1.201361361361361446e+02,8.741802511630032413e-01,8.262337891322049099e-01,9.221267131938032380e-01
1.203453453453453506e+02,8.055582062512958164e-01,7.489600922114701964e-01,8.621563202911215473e-01
1.205545545545545565e+02,7.374682334218983781e-01,6.722824614688623912e-01,8.026540053749351422e-01
1.207637637637637624e+02,6.699181483432453676e-01,5.962098283101818774e-01,7.436264683763122996e-01
1.209729729729729684e+02,6.029157666837687835e-01,5.207511241412201564e-01,6.850804092263182987e-01
1.211821821821821885e+02,5.364689041118925195e-01,4.459152803677683963e-01,6.270225278560175308e-01
1.213913913913913944e+02,4.705853762960607867e-01,3.717112283956358620e-01,5.694595241964857113e-01
1.216006006006006004e+02,4.052729989046959247e-01,2.981478996306067830e-01,5.123980981787858990e-01
1.218098098098098063e+02,3.405395876062322635e-01,2.252342254784805431e-01,4.558449497339849277e-01
1.220190190190190265e+02,2.763929580690949184e-01,1.529791373450450909e-01,3.998067787931456341e-01
1.222282282282282324e+02,2.128409259617262128e-01,8.139156663610948306e-02,3.442902852873447328e-01
1.224374374374374383e+02,1.498913069525509290e-01,1.048044475746058579e-02,2.893021691476430624e-01
1.226466466466466443e+02,8.755191671000289722e-02,-5.974529688510561709e-02,2.348491303051105372e-01
1.228558558558558644e+02,2.583057090250689969e-02,-1.292767268857960006e-01,1.809378686908106881e-01
1.230650650650650704e+02,-3.526491480149551716e-02,-1.981049138388067954e-01,1.275750842358166770e-01
1.232742742742742763e+02,-9.572672473358034839e-02,-2.662209263383501501e-01,7.476747687119125740e-02
1.234834834834834822e+02,-1.555470432253121260e-01,-3.336158329786275689e-01,2.252174652800420507e-02
1.236926926926926882e+02,-2.147180546082625152e-01,-4.002807023538440534e-01,-2.915540686267920067e-02
1.239019019019019083e+02,-2.732319432140031257e-01,-4.662066030582109333e-01,-8.025728336979534583e-02
1.241111111111111143e+02,-3.310808933740932991e-01,-5.313846036859208866e-01,-1.307771830622674603e-01
1.243203203203203202e+02,-3.882570894201080591e-01,-5.958057728311841883e-01,-1.807084060090346500e-01
1.245295295295295261e+02,-4.447527156836165729e-01,-6.594611790882060065e-01,-2.300442522790271394e-01
1.247387387387387463e+02,-5.005599564961884518e-01,-7.223418910511929525e-01,-2.787780219411830629e-01
1.249479479479479522e+02,-5.556709961893867566e-01,-7.844389773143459754e-01,-3.269030150644275379e-01
1.251571571571571582e+02,-6.100780190947829862e-01,-8.457435064718690221e-01,-3.744125317176977275e-01
1.253663663663663641e+02,-6.637732095439470292e-01,-9.062465471179690368e-01,-4.212998719699231343e-01
1.255755755755755843e+02,-7.167487518684485526e-01,-9.659391678468527420e-01,-4.675583358900435860e-01
1.257847847847847902e+02,-7.689968303998524490e-01,-1.024812437252719866e+00,-5.131812235469841443e-01
1.259939939939939961e+02,-8.205096294697293846e-01,-1.082857423929776575e+00,-5.581618350096795300e-01
1.262032032032032021e+02,-8.712793334096473608e-01,-1.140065196472228592e+00,-6.024934703470651298e-01
1.264124124124124080e+02,-9.212981265511753781e-01,-1.196426823474278534e+00,-6.461694296280704464e-01
1.266216216216216282e+02,-9.705581932258858791e-01,-1.251933373530138116e+00,-6.891830129216327538e-01
1.268308308308308341e+02,-1.019051717765339982e+00,-1.306575915234002183e+00,-7.315275202966778911e-01
1.270400400400400400e+02,-1.066770884501112127e+00,-1.360345517180080233e+00,-7.731962518221444647e-01
1.272492492492492460e+02,-1.113707877764768428e+00,-1.413233247962573547e+00,-8.141825075669619771e-01
1.274584584584584661e+02,-1.159854881887881328e+00,-1.465230176175694066e+00,-8.544795876000670365e-01
1.276676676676676720e+02,-1.205204081202011945e+00,-1.516327370413638631e+00,-8.940807919903863699e-01
1.278768768768768780e+02,-1.249747660038735608e+00,-1.566515899270615408e+00,-9.329794208068578065e-01
1.280860860860860839e+02,-1.293477802729621207e+00,-1.615786831340828567e+00,-9.711687741184120704e-01
1.282952952952953183e+02,-1.336386693606237408e+00,-1.664131235218487603e+00,-1.008642151993986991e+00
1.285045045045044958e+02,-1.378466517000139779e+00,-1.711540179497781144e+00,-1.045392854502500635e+00
1.287137137137137302e+02,-1.419709457242920081e+00,-1.758004732772934897e+00,-1.081414181712904599e+00
1.289229229229229077e+02,-1.460107698666123222e+00,-1.803515963638133268e+00,-1.116699433694113619e+00
1.291321321321321420e+02,-1.499653425601340295e+00,-1.848064940687603741e+00,-1.151241910515079070e+00
1.293413413413413480e+02,-1.538338822380123982e+00,-1.891642732515529612e+00,-1.185034912244718353e+00
1.295505505505505539e+02,-1.576156073334046281e+00,-1.934240407716123711e+00,-1.218071738951969962e+00
1.297597597597597598e+02,-1.613097362794680745e+00,-1.975849034883593980e+00,-1.250345690705767954e+00
1.299689689689689658e+02,-1.649154875093591821e+00,-2.016459682612140814e+00,-1.281850067575044161e+00
1.301781781781782001e+02,-1.684320794562353729e+00,-2.056063419495974820e+00,-1.312578169628733527e+00
1.303873873873873777e+02,-1.718587305532520926e+00,-2.094651314129285069e+00,-1.342523296935757671e+00
1.305965965965966120e+02,-1.751946592335684061e+00,-2.132214435106298822e+00,-1.371678749565067967e+00
1.308058058058057895e+02,-1.784390839303386489e+00,-2.168743851021197155e+00,-1.400037827585576489e+00
1.310150150150150239e+02,-1.815912230767220858e+00,-2.204230630468206442e+00,-1.427593831066236163e+00
1.312242242242242298e+02,-1.846502951058739628e+00,-2.238665842041515752e+00,-1.454340060075964614e+00
1.314334334334334358e+02,-1.876155184509517238e+00,-2.272040554335334583e+00,-1.480269814683700558e+00
1.316426426426426417e+02,-1.904861115451123466e+00,-2.304345835943870657e+00,-1.505376394958377162e+00
1.318518518518518476e+02,-1.932612928215123871e+00,-2.335572755461323258e+00,-1.529653100968924484e+00
1.320610610610610820e+02,-1.959402807133093116e+00,-2.365712381481904547e+00,-1.553093232784281019e+00
1.322702702702702595e+02,-1.985222936536587879e+00,-2.394755782599806260e+00,-1.575690090473369720e+00
1.324794794794794939e+02,-2.010065500757191703e+00,-2.422694027409248996e+00,-1.597436974105133745e+00
1.326886886886886714e+02,-2.033922684126459046e+00,-2.449518184504421825e+00,-1.618327183748496489e+00
1.328978978978979058e+02,-2.056786670975971898e+00,-2.475219322479544015e+00,-1.638354019472400669e+00
1.331071071071071117e+02,-2.078649645637290266e+00,-2.499788509928809077e+00,-1.657510781345770789e+00
1.333163163163163176e+02,-2.099503792441983041e+00,-2.523216815446425176e+00,-1.675790769437542016e+00
1.335255255255255236e+02,-2.119341295721623553e+00,-2.545495307626599146e+00,-1.693187283816648847e+00
1.337347347347347295e+02,-2.138154339807776694e+00,-2.566615055063532935e+00,-1.709693624552020896e+00
1.339439439439439639e+02,-2.155935109032014907e+00,-2.586567126351432933e+00,-1.725303091712595549e+00
1.341531531531531414e+02,-2.172675787725898644e+00,-2.605342590084498866e+00,-1.740008985367298422e+00
1.343623623623623757e+02,-2.188368560221008785e+00,-2.622932514856946007e+00,-1.753804605585072673e+00
1.345715715715715532e+02,-2.203005610848901785e+00,-2.639327969262964757e+00,-1.766683252434838147e+00
1.347807807807807876e+02,-2.216579123941155860e+00,-2.654520021896773052e+00,-1.778638225985539556e+00
1.349899899899899935e+02,-2.229081283829335014e+00,-2.668499741352567511e+00,-1.789662826306102739e+00
1.351991991991991995e+02,-2.240504274845008137e+00,-2.681258196224554524e+00,-1.799750353465461750e+00
1.354084084084084054e+02,-2.250840281319744118e+00,-2.692786455106938259e+00,-1.808894107532549311e+00
1.356176176176176114e+02,-2.260081487585111848e+00,-2.703075586593925550e+00,-1.817087388576299478e+00
1.358268268268268457e+02,-2.268220077972681992e+00,-2.712116659279718789e+00,-1.824323496665644306e+00
1.360360360360360517e+02,-2.275248236814019442e+00,-2.719900741758524365e+00,-1.830595731869515852e+00
1.362452452452452576e+02,-2.281158148440694866e+00,-2.726418902624543783e+00,-1.835897394256846393e+00
1.364544544544544635e+02,-2.285941997184276708e+00,-2.731662210471985208e+00,-1.840221783896569763e+00
1.366636636636636695e+02,-2.289591967376335635e+00,-2.735621733895050589e+00,-1.843562200857618905e+00
1.368728728728728754e+02,-2.292100243348436539e+00,-2.738288541487945871e+00,-1.845911945208926319e+00
1.370820820820820813e+02,-2.293459009432150975e+00,-2.739653701844876998e+00,-1.847264317019424729e+00
1.372912912912912873e+02,-2.293660449959046499e+00,-2.739708283560045921e+00,-1.847612616358046189e+00
1.375005005005004932e+02,-2.292696749260690670e+00,-2.738443355227657694e+00,-1.846950143293724089e+00
1.377097097097096992e+02,-2.290560091668655929e+00,-2.735849985441919596e+00,-1.845270197895392039e+00
1.379189189189189335e+02,-2.287242661514505393e+00,-2.731919242797031355e+00,-1.842566080231980097e+00
1.381281281281281395e+02,-2.282736643129812393e+00,-2.726642195887202469e+00,-1.838831090372423427e+00
1.383373373373373454e+02,-2.277034220846144486e+00,-2.720009913306634886e+00,-1.834058528385654085e+00
1.385465465465465513e+02,-2.270127578995069673e+00,-2.712013463649534550e+00,-1.828241694340605683e+00
1.387557557557557573e+02,-2.262008901908156400e+00,-2.702643915510104744e+00,-1.821373888306208499e+00
1.389649649649649632e+02,-2.252670373916973112e+00,-2.691892337482550523e+00,-1.813448410351397033e+00
1.391741741741741691e+02,-2.242104179353090476e+00,-2.679749798161077390e+00,-1.804458560545104451e+00
1.393833833833833751e+02,-2.230302502548075605e+00,-2.666207366139888624e+00,-1.794397638956262142e+00
1.395925925925925810e+02,-2.217257527833496944e+00,-2.651256110013189282e+00,-1.783258945653803940e+00
1.398018018018018154e+02,-2.202961439540922051e+00,-2.634887098375182202e+00,-1.771035780706660567e+00
1.400110110110110213e+02,-2.187406422001922035e+00,-2.617091399820075992e+00,-1.757721444183768300e+00
1.402202202202202272e+02,-2.170584659548065787e+00,-2.597860082942074378e+00,-1.743309236154057862e+00
1.404294294294294332e+02,-2.152488336510919531e+00,-2.577184216335378864e+00,-1.727792456686461309e+00
1.406386386386386391e+02,-2.133109637222055266e+00,-2.555054868594197615e+00,-1.711164405849913361e+00
1.408478478478478451e+02,-2.112440746013038328e+00,-2.531463108312732579e+00,-1.693418383713344966e+00
1.410570570570570510e+02,-2.090473847215438941e+00,-2.506400004085189703e+00,-1.674547690345689510e+00
1.412662662662662569e+02,-2.067201125160825992e+00,-2.479856624505773155e+00,-1.654545625815879717e+00
1.414754754754754913e+02,-2.042614764180764375e+00,-2.451824038168683551e+00,-1.633405490192844756e+00
1.416846846846846972e+02,-2.016706948606828753e+00,-2.422293313668133496e+00,-1.611120583545524010e+00
1.418938938938939032e+02,-1.989469862770584907e+00,-2.391255519598323609e+00,-1.587684205942847093e+00
1.421031031031031091e+02,-1.960895691003603281e+00,-2.358701724553458945e+00,-1.563089657453747616e+00
1.423123123123123150e+02,-1.930976617637449433e+00,-2.324622997127742785e+00,-1.537330238147155637e+00
1.425215215215215210e+02,-1.899704827003694252e+00,-2.289010405915381963e+00,-1.510399248092007873e+00
1.427307307307307269e+02,-1.867072503433905739e+00,-2.251855019510579314e+00,-1.482289987357233496e+00
1.429399399399399329e+02,-1.833071831259653006e+00,-2.213147906507539897e+00,-1.452995756011767003e+00
1.431491491491491388e+02,-1.797694994812504277e+00,-2.172880135500468324e+00,-1.422509854124540674e+00
1.433583583583583732e+02,-1.760934178424023333e+00,-2.131042775083563878e+00,-1.390825581764483676e+00
1.435675675675675791e+02,-1.722781566425789057e+00,-2.087626893851041832e+00,-1.357936239000535839e+00
1.437767767767767850e+02,-1.683229343149363455e+00,-2.042623560397101024e+00,-1.323835125901626331e+00
1.439859859859859910e+02,-1.642269692926317415e+00,-1.996023843315946511e+00,-1.288515542536688541e+00
1.441951951951951969e+02,-1.599894800088218938e+00,-1.947818811201783351e+00,-1.251970788974654525e+00
1.444044044044044028e+02,-1.556096848966636248e+00,-1.897999532648815935e+00,-1.214194165284457450e+00
1.446136136136136088e+02,-1.510868023893138901e+00,-1.846557076251248430e+00,-1.175178971535029815e+00
1.448228228228228147e+02,-1.464200509199294675e+00,-1.793482510603286118e+00,-1.134918507795304121e+00
1.450320320320320207e+02,-1.416086489216672017e+00,-1.738766904299131610e+00,-1.093406074134212869e+00
1.452412412412412550e+02,-1.366518148276834044e+00,-1.682401325932984193e+00,-1.050634970620683895e+00
1.454504504504504609e+02,-1.315487670711361634e+00,-1.624376844099063133e+00,-1.006598497323660801e+00
1.456596596596596669e+02,-1.262987240851817905e+00,-1.564684527391565272e+00,-9.612899543120712043e-01
1.458688688688688728e+02,-1.209009043029770858e+00,-1.503315444404694778e+00,-9.147026416548474925e-01
1.460780780780780788e+02,-1.153545261576788938e+00,-1.440260663732656932e+00,-8.668298594209220553e-01
1.462872872872872847e+02,-1.096588080824441480e+00,-1.375511253969655456e+00,-8.176649076792279480e-01
1.464964964964964906e+02,-1.038129685104296929e+00,-1.309058283709896076e+00,-7.672010864986980039e-01
1.467057057057056966e+02,-9.781622587479237296e-01,-1.240892821547582958e+00,-7.154316959482648342e-01
1.469149149149149309e+02,-9.166779860868821128e-01,-1.171005936076910725e+00,-6.623500360968543887e-01
1.471241241241241369e+02,-8.536690514527578433e-01,-1.099388695892103085e+00,-6.079494070134126016e-01
1.473333333333333428e+02,-7.891276391771111509e-01,-1.026032169587355769e+00,-5.522231087668663108e-01
1.475425425425425487e+02,-7.230459335915103702e-01,-9.509274257568727240e-01,-4.951644414261477389e-01
1.477517517517517547e+02,-6.554161190275242799e-01,-8.740655329948591179e-01,-4.367667050601896084e-01
1.479609609609609606e+02,-5.862303798167218805e-01,-7.954375598955193416e-01,-3.770231997379246969e-01
1.481701701701701666e+02,-5.154809002906716175e-01,-7.150345750530580080e-01,-3.159272255282856157e-01
1.483793793793793725e+02,-4.431598647809424363e-01,-6.328476470616795080e-01,-2.534720825002054756e-01
1.485885885885885784e+02,-3.692594576191023381e-01,-5.488678445155884544e-01,-1.896510707226166104e-01
1.487977977977978128e+02,-2.937718631367105537e-01,-4.630862360089781915e-01,-1.244574902644431380e-01
1.490070070070070187e+02,-2.166892656653556792e-01,-3.754938901360761472e-01,-5.788464119463537783e-02
1.492162162162162247e+02,-1.380038495365963347e-01,-2.860818754910756656e-01,1.007417641788277418e-02
1.494254254254254306e+02,-5.770779908200129871e-02,-1.948412606681811376e-01,7.942566250417848472e-02
1.496346346346346365e+02,2.420670136686103868e-02,-1.017631142615971762e-01,1.501765169953191426e-01
1.498438438438438425e+02,1.077474674784216213e-01,-6.838504865528560739e-03,2.223334398223717479e-01
1.500530530530530484e+02,1.929223149211120869e-01,8.994149892582029016e-02,2.959031309164038559e-01
1.502622622622622544e+02,2.797390593633636291e-01,1.885858285182446248e-01,3.708922902084825779e-01
1.504714714714714603e+02,3.682055164736075525e-01,2.891034153175399135e-01,4.473076176296752471e-01
1.506806806806806946e+02,4.583295019202875964e-01,3.915031907295155600e-01,5.251558131110597438e-01
1.508898898898899006e+02,5.501188313718106127e-01,4.957940861599391402e-01,6.044435765836820851e-01
1.510990990990991065e+02,6.435813204966200907e-01,6.019850330146200301e-01,6.851776079786203733e-01
1.513083083083083125e+02,7.387247849631471963e-01,7.100849626993530617e-01,7.673646072269413310e-01
1.515175175175175184e+02,8.355570404398233730e-01,8.201028066199342881e-01,8.510112742597126800e-01
1.517267267267267243e+02,9.340859025950798422e-01,9.320474961821587634e-01,9.361243090080013651e-01
1.519359359359359303e+02,1.034319187097348269e+00,1.045927962791821875e+00,1.022710411402874886e+00
1.521451451451451362e+02,1.136264709615059765e+00,1.161753137854719231e+00,1.110776281375400298e+00
1.523543543543543706e+02,1.239930285816659872e+00,1.279531952776662429e+00,1.200328618856657537e+00
1.525635635635635765e+02,1.345323731370551279e+00,1.399273338963413771e+00,1.291374123777688787e+00
1.527727727727727824e+02,1.452452861945180418e+00,1.520986227820786407e+00,1.383919496069574429e+00
1.529819819819819884e+02,1.561325493208977289e+00,1.644679550754574615e+00,1.477971435663380628e+00
1.531911911911911943e+02,1.671949440830374334e+00,1.770362239170573337e+00,1.573536642490175552e+00
1.534004004004004003e+02,1.784332520477801776e+00,1.898043224474578849e+00,1.670621816481025368e+00
1.536096096096096062e+02,1.898482547819691613e+00,2.027731438072385650e+00,1.769233657566998019e+00
1.538188188188188121e+02,2.014407338524475399e+00,2.159435811369790237e+00,1.869378865679161450e+00
1.540280280280280181e+02,2.132114708260584468e+00,2.293165275772587552e+00,1.971064140748581828e+00
1.542372372372372524e+02,2.251612472696466138e+00,2.428928762686591636e+00,2.074296182706341085e+00
1.544464464464464584e+02,2.372908447500519102e+00,2.566735203517560571e+00,2.179081691483478522e+00
1.546556556556556643e+02,2.496010448341191346e+00,2.706593529671308396e+00,2.285427367011074740e+00
1.548648648648648702e+02,2.620926290886912646e+00,2.848512672553630054e+00,2.393339909220197015e+00
1.550740740740740762e+02,2.747663790806117667e+00,2.992501563570321821e+00,2.502826018041913514e+00
1.552832832832832821e+02,2.876230763767233967e+00,3.138569134127178195e+00,2.613892393407291070e+00
1.554924924924924881e+02,3.006635025438696207e+00,3.286724315629995896e+00,2.726545735247396962e+00
1.557017017017016940e+02,3.138884391488932835e+00,3.436976039484568535e+00,2.840792743493297579e+00
1.559109109109108999e+02,3.272986677586376292e+00,3.589333237096692830e+00,2.956640118076061086e+00
1.561201201201201343e+02,3.408949699399477229e+00,3.743804839872184154e+00,3.074094558926770748e+00
1.563293293293293402e+02,3.546781272596629453e+00,3.900399779216797480e+00,3.193162765976462314e+00
1.565385385385385462e+02,3.686489212846281838e+00,4.059126986536347736e+00,3.313851439156217715e+00
1.567477477477477521e+02,3.828081335816867270e+00,4.219995393236630754e+00,3.436167278397104674e+00
1.569569569569569580e+02,3.971565457176816416e+00,4.383013930723442364e+00,3.560116983630191800e+00
1.571661661661661640e+02,4.116949392594560386e+00,4.548191530402577953e+00,3.685707254786544151e+00
1.573753753753753699e+02,4.264240957738530291e+00,4.715537123679831133e+00,3.812944791797230337e+00
1.575845845845845759e+02,4.413447968277158573e+00,4.885059641961000843e+00,3.941836294593318524e+00
1.577937937937938102e+02,4.564578239878894550e+00,5.056768016651901121e+00,4.072388463105889755e+00
1.580030030030030161e+02,4.717639588212132473e+00,5.230671179158284723e+00,4.204607997265981112e+00
1.582122122122122221e+02,4.872639828945321661e+00,5.406778060885968351e+00,4.338501597004674970e+00
1.584214214214214280e+02,5.029586777746892778e+00,5.585097593240749170e+00,4.474075962253038163e+00
1.586306306306306340e+02,5.188488250285278269e+00,5.765638707628419013e+00,4.611337792942137526e+00
1.588398398398398399e+02,5.349352062228909688e+00,5.948410335454778597e+00,4.750293789003043443e+00
1.590490490490490458e+02,5.512186029246218588e+00,6.133421408125618868e+00,4.890950650366819197e+00
1.592582582582582518e+02,5.676997967005633861e+00,6.320680857046735213e+00,5.033315076964533397e+00
1.594674674674674577e+02,5.843795691175589724e+00,6.510197613623924795e+00,5.177393768727254653e+00
1.596766766766766921e+02,6.012587017424539049e+00,6.701980609263011424e+00,5.323193425586069338e+00
1.598858858858858980e+02,6.183379761420869869e+00,6.896038775369734530e+00,5.470720747472005208e+00
1.600950950950951039e+02,6.356181738833032391e+00,7.092381043349917036e+00,5.619982434316150410e+00
1.603043043043043099e+02,6.531000765329462610e+00,7.291016344609356103e+00,5.770985186049570004e+00
1.605135135135135158e+02,6.707844656578584974e+00,7.491953610553839127e+00,5.923735702603329045e+00
1.607227227227227218e+02,6.886721228248835480e+00,7.695201772589172151e+00,6.078240683908501474e+00
1.609319319319319277e+02,7.067638296008646570e+00,7.900769762121145234e+00,6.234506829896149682e+00
1.611411411411411336e+02,7.250603675526447134e+00,8.108666510555552875e+00,6.392540840497342280e+00
1.613503503503503396e+02,7.435625182470668726e+00,8.318900949298193126e+00,6.552349415643146102e+00
1.615595595595595739e+02,7.622710632509768658e+00,8.531482009754888907e+00,6.713939255264649297e+00
1.617687687687687799e+02,7.811867841312126082e+00,8.746418623331376097e+00,6.877317059292878731e+00
1.619779779779779858e+02,8.003104624546203638e+00,8.963719721433486498e+00,7.042489527658922555e+00
1.621871871871871917e+02,8.196428797880424000e+00,9.183394235467005728e+00,7.209463360293844936e+00
1.623963963963963977e+02,8.391848176983224050e+00,9.405451096837733616e+00,7.378245257128715373e+00
1.626056056056056036e+02,8.589370577523034456e+00,9.629899236951469987e+00,7.548841918094602477e+00
1.628148148148148096e+02,8.789003815168284106e+00,9.856747587213998685e+00,7.721260043122570416e+00
1.630240240240240155e+02,8.990755705587407220e+00,1.008600507903112664e+01,7.895506332143688688e+00
1.632332332332332498e+02,9.194634064448859334e+00,1.031768064380867322e+01,8.071587485089045444e+00
1.634424424424424558e+02,9.400646707421019599e+00,1.055178321295237431e+01,8.249510201889664884e+00
1.636516516516516617e+02,9.608801450172347103e+00,1.078832171786805816e+01,8.429281182476636047e+00
1.638608608608608677e+02,9.819106108371268959e+00,1.102730508996151926e+01,8.610907126781023990e+00
1.640700700700700736e+02,1.003156849768622294e+01,1.126874226063855033e+01,8.794394734733902652e+00
1.642792792792792795e+02,1.024619643378563794e+01,1.151264216130494944e+01,8.979750706266329985e+00
1.644884884884884855e+02,1.046299773233793928e+01,1.175901372336650397e+01,9.166981741309376375e+00
1.646976976976976914e+02,1.068198020901156831e+01,1.200786587822902618e+01,9.356094539794115761e+00
1.649069069069068973e+02,1.090315167947494857e+01,1.225920755729829636e+01,9.547095801651606095e+00
1.651161161161161317e+02,1.112651995939654626e+01,1.251304769198014988e+01,9.739992226812946186e+00
1.653253253253253376e+02,1.135209286444473165e+01,1.276939521368031727e+01,9.934790515209151351e+00
1.655345345345345436e+02,1.157987821028796382e+01,1.302825905380461968e+01,1.013149736677131152e+01
1.657437437437437495e+02,1.180988381259467346e+01,1.328964814375885872e+01,1.033011948143049352e+01
1.659529529529529555e+02,1.204211748703329476e+01,1.355357141494882534e+01,1.053066355911776952e+01
1.661621621621621614e+02,1.227658704927226019e+01,1.382003779878031935e+01,1.073313629976420280e+01
1.663713713713713673e+02,1.251330031497999862e+01,1.408905622665913349e+01,1.093754440330086375e+01
1.665805805805805733e+02,1.275226509982493717e+01,1.436063562999106225e+01,1.114389456965881564e+01
1.667897897897897792e+02,1.299348921947551894e+01,1.463478494018190723e+01,1.135219349876913064e+01
1.669989989989990136e+02,1.323698048960019591e+01,1.491151308863749669e+01,1.156244789056290223e+01
1.672082082082082195e+02,1.348274672586734191e+01,1.519082900676355052e+01,1.177466444497113685e+01
1.674174174174174254e+02,1.373079574394541780e+01,1.547274162596590230e+01,1.198884986192493329e+01
1.676266266266266314e+02,1.398113535950285069e+01,1.575725987765034475e+01,1.220501084135536196e+01
1.678358358358358373e+02,1.423377338820807836e+01,1.604439269322267592e+01,1.242315408319348435e+01
1.680450450450450433e+02,1.448871764572953147e+01,1.633414900408869386e+01,1.264328628737037263e+01
1.682542542542542492e+02,1.474597594773564246e+01,1.662653774165419307e+01,1.286541415381709541e+01
1.684634634634634551e+02,1.500555610989483490e+01,1.692156783732496095e+01,1.308954438246471241e+01
1.686726726726726611e+02,1.526746594787554656e+01,1.721924822250680265e+01,1.331568367324429403e+01
1.688818818818818954e+02,1.553171327734624363e+01,1.751958782860554820e+01,1.354383872608694261e+01
1.690910910910911014e+02,1.579830591397529105e+01,1.782259558702692459e+01,1.377401624092366106e+01
1.693003003003003073e+02,1.606725167343114791e+01,1.812828042917674765e+01,1.400622291768554639e+01
1.695095095095095132e+02,1.633855837138224487e+01,1.843665128646082607e+01,1.424046545630366367e+01
1.697187187187187192e+02,1.661223382349701438e+01,1.874771709028495081e+01,1.447675055670908328e+01
1.699279279279279251e+02,1.688828584544389244e+01,1.906148677205491637e+01,1.471508491883287384e+01
1.701371371371371310e+02,1.716672225289131148e+01,1.937796926317652435e+01,1.495547524260610217e+01
1.703463463463463370e+02,1.744755086150769685e+01,1.969717349505556214e+01,1.519792822795983334e+01
1.705555555555555713e+02,1.773077948696151651e+01,2.001910839909787398e+01,1.544245057482516792e+01
1.707647647647647773e+02,1.801641594492113896e+01,2.034378290670916911e+01,1.568904898313311058e+01
1.709739739739739832e+02,1.830446805105501440e+01,2.067120594929528110e+01,1.593773015281475303e+01
1.711831831831831892e+02,1.859494362103158949e+01,2.100138645826200445e+01,1.618850078380117452e+01
1.713923923923923951e+02,1.888785047051928601e+01,2.133433336501514432e+01,1.644136757602343479e+01
1.716016016016016010e+02,1.918319641518654350e+01,2.167005560096048811e+01,1.669633722941259890e+01
1.718108108108108070e+02,1.948098927070178377e+01,2.200856209750383385e+01,1.695341644389974434e+01
1.720200200200200129e+02,1.978123685273344279e+01,2.234986178605096896e+01,1.721261191941592017e+01
1.722292292292292188e+02,2.008394697694995656e+01,2.269396359800770568e+01,1.747393035589221455e+01
1.724384384384384532e+02,2.038912745901979306e+01,2.304087646477987050e+01,1.773737845325971563e+01
1.726476476476476591e+02,2.069678611461130302e+01,2.339060931777317975e+01,1.800296291144943339e+01
1.728568568568568651e+02,2.100693075939295440e+01,2.374317108839346346e+01,1.827069043039245599e+01
1.730660660660660710e+02,2.131956920903318320e+01,2.409857070804650903e+01,1.854056771001985737e+01
1.732752752752752770e+02,2.163470927920041476e+01,2.445681710813813581e+01,1.881260145026270081e+01
1.734844844844844829e+02,2.195235878556309217e+01,2.481791922007412765e+01,1.908679835105206379e+01
1.736936936936936888e+02,2.227252554378963723e+01,2.518188597526027550e+01,1.936316511231900250e+01
1.739029029029028948e+02,2.259521736954848592e+01,2.554872630510238452e+01,1.964170843399459088e+01
1.741121121121121007e+02,2.292044207850806004e+01,2.591844914100623498e+01,1.992243501600989219e+01
1.743213213213213351e+02,2.324820748633684175e+01,2.629106341437768535e+01,2.020535155829600882e+01
1.745305305305305410e+02,2.357852140870318181e+01,2.666657805662242708e+01,2.049046476078394363e+01
1.747397397397397469e+02,2.391139166127554816e+01,2.704500199914630798e+01,2.077778132340479544e+01
1.749489489489489529e+02,2.424682605972236615e+01,2.742634417335511543e+01,2.106730794608962398e+01
1.751581581581581588e+02,2.458483241971208244e+01,2.781061351065466170e+01,2.135905132876951029e+01
1.753673673673673647e+02,2.492541855691311170e+01,2.819781894245071996e+01,2.165301817137551055e+01
1.755765765765765707e+02,2.526859228699389348e+01,2.858796940014909893e+01,2.194921517383870224e+01
1.757857857857857766e+02,2.561436142562286022e+01,2.898107381515559311e+01,2.224764903609014155e+01
1.759949949949950110e+02,2.596273378846848701e+01,2.937714111887604673e+01,2.254832645806093794e+01
1.762042042042042169e+02,2.631371719119911745e+01,2.977618024271615482e+01,2.285125413968208008e+01
1.764134134134134229e+02,2.666731944948321953e+01,3.017820011808176517e+01,2.315643878088468810e+01
1.766226226226226288e+02,2.702354837898923989e+01,3.058320967637866516e+01,2.346388708159981107e+01
1.768318318318318347e+02,2.738241179538558612e+01,3.099121784901265642e+01,2.377360574175851937e+01
1.770410410410410407e+02,2.774391751434070841e+01,3.140223356738953342e+01,2.408560146129188695e+01
1.772502502502502466e+02,2.810807335152303210e+01,3.181626576291510133e+01,2.439988094013097708e+01
1.774594594594594525e+02,2.847488712260100030e+01,3.223332336699514400e+01,2.471645087820686371e+01
1.776686686686686585e+02,2.884436664324302058e+01,3.265341531103544526e+01,2.503531797545060300e+01
1.778778778778778928e+02,2.921651972911759643e+01,3.307655052644188487e+01,2.535648893179331154e+01
1.780870870870870988e+02,2.959135419589303950e+01,3.350273794462012944e+01,2.567997044716596378e+01
1.782962962962963047e+02,2.996887785923785330e+01,3.393198649697602320e+01,2.600576922149968695e+01
1.785055055055055107e+02,3.034909853482045250e+01,3.436430511491538198e+01,2.633389195472553013e+01
1.787147147147147166e+02,3.073202403830927665e+01,3.479970272984398605e+01,2.666434534677457435e+01
1.789239239239239225e+02,3.111766218537275108e+01,3.523818827316762992e+01,2.699713609757787225e+01
1.791331331331331285e+02,3.150602079167929759e+01,3.567977067629211518e+01,2.733227090706649420e+01
1.793423423423423344e+02,3.189710767289737703e+01,3.612445887062325056e+01,2.766975647517152836e+01
1.795515515515515403e+02,3.229093064469539343e+01,3.657226178756679502e+01,2.800959950182400959e+01
1.797607607607607747e+02,3.268749752274185028e+01,3.702318835852863543e+01,2.835180668695507933e+01
1.799699699699699806e+02,3.308681612270505923e+01,3.747724751491443840e+01,2.869638473049569427e+01
1.801791791791791866e+02,3.348889426025351668e+01,3.793444818813006947e+01,2.904334033237698520e+01
1.803883883883883925e+02,3.389373975105562664e+01,3.839479930958128762e+01,2.939268019252999053e+01
1.805975975975975985e+02,3.430136041077987130e+01,3.885830981067392997e+01,2.974441101088580908e+01
1.808068068068068044e+02,3.471176405509463336e+01,3.932498862281377683e+01,3.009853948737548990e+01
1.810160160160160103e+02,3.512495849966835237e+01,3.979484467740661557e+01,3.045507232193010339e+01
1.812252252252252163e+02,3.554095156016948209e+01,4.026788690585825492e+01,3.081401621448072348e+01
1.814344344344344506e+02,3.595975105226649760e+01,4.074412423957453910e+01,3.117537786495845253e+01
1.816436436436436566e+02,3.638136479162770343e+01,4.122356560996114894e+01,3.153916397329427568e+01
1.818528528528528625e+02,3.680580059392161729e+01,4.170621994842394287e+01,3.190538123941930593e+01
1.820620620620620684e+02,3.723306627481665032e+01,4.219209618636870829e+01,3.227403636326459946e+01
1.822712712712712744e+02,3.766316964998122785e+01,4.268120325520124680e+01,3.264513604476123021e+01
1.824804804804804803e+02,3.809611853508380364e+01,4.317355008632733870e+01,3.301868698384026857e+01
1.826896896896896862e+02,3.853192074579278881e+01,4.366914561115281401e+01,3.339469588043278492e+01
1.828988988988988922e+02,3.897058409777663002e+01,4.416799876108343881e+01,3.377316943446983544e+01
1.831081081081080981e+02,3.941211640670374550e+01,4.467011846752501469e+01,3.415411434588249051e+01
1.833173173173173325e+02,3.985652548824262453e+01,4.517551366188340012e+01,3.453753731460187026e+01
1.835265265265265384e+02,4.030381915806160009e+01,4.568419327556427589e+01,3.492344504055894561e+01
1.837357357357357444e+02,4.075400523182914014e+01,4.619616623997347205e+01,3.531184422368482956e+01
1.839449449449449503e+02,4.120709152521369134e+01,4.671144148651681860e+01,3.570274156391058540e+01
1.841541541541541562e+02,4.166308585388367192e+01,4.723002794660008163e+01,3.609614376116727641e+01
1.843633633633633622e+02,4.212199603350753563e+01,4.775193455162907696e+01,3.649205751538600140e+01
1.845725725725725681e+02,4.258382987975368650e+01,4.827717023300959909e+01,3.689048952649778812e+01
1.847817817817817740e+02,4.304859520829056407e+01,4.880574392214741408e+01,3.729144649443371407e+01
1.849909909909909800e+02,4.351629983478660080e+01,4.933766455044835197e+01,3.769493511912485673e+01
1.852002002002002143e+02,4.398695157491030017e+01,4.987294104931827832e+01,3.810096210050233623e+01
1.854094094094094203e+02,4.446055824432996673e+01,5.041158235016283129e+01,3.850953413849710927e+01
1.856186186186186262e+02,4.493712765871407555e+01,5.095359738438786934e+01,3.892065793304029597e+01
1.858278278278278322e+02,4.541666763373108040e+01,5.149899508339921539e+01,3.933434018406296673e+01
1.860370370370370381e+02,4.589918598504939951e+01,5.204778437860263551e+01,3.975058759149617771e+01
1.862462462462462440e+02,4.638469052833747241e+01,5.259997420140395263e+01,4.016940685527100641e+01
1.864554554554554500e+02,4.687318907926373157e+01,5.315557348320895414e+01,4.059080467531852321e+01
1.866646646646646559e+02,4.736468945349659521e+01,5.371459115542342033e+01,4.101478775156979140e+01
1.868738738738738903e+02,4.785919946670457392e+01,5.427703614945322386e+01,4.144136278395593109e+01
1.870830830830830962e+02,4.835672693455595095e+01,5.484291739670402421e+01,4.187053647240789900e+01
1.872922922922923021e+02,4.885727967271923688e+01,5.541224382858167985e+01,4.230231551685680813e+01
1.875015015015015081e+02,4.936086549686285707e+01,5.598502437649198527e+01,4.273670661723374309e+01
1.877107107107107140e+02,4.986749222265526527e+01,5.656126797184077049e+01,4.317371647346978136e+01
1.879199199199199199e+02,5.037716766576485128e+01,5.714098354603377317e+01,4.361335178549595071e+01
1.881291291291291259e+02,5.088989964186009018e+01,5.772418003047683754e+01,4.405561925324335704e+01
1.883383383383383318e+02,5.140569596660936469e+01,5.831086635657572259e+01,4.450052557664302810e+01
1.885475475475475378e+02,5.192456445568116408e+01,5.890105145573625833e+01,4.494807745562608403e+01
1.887567567567567721e+02,5.244651292474394211e+01,5.949474425936428901e+01,4.539828159012360231e+01
1.889659659659659781e+02,5.297154918946601043e+01,6.009195369886547411e+01,4.585114468006656807e+01
1.891751751751751840e+02,5.349968106551586544e+01,6.069268870564567209e+01,4.630667342538608011e+01
1.893843843843843899e+02,5.403091636856193247e+01,6.129695821111067033e+01,4.676487452601321593e+01
1.895935935935935959e+02,5.456526291427265818e+01,6.190477114666629888e+01,4.722575468187904590e+01
1.898028028028028018e+02,5.510272851831647500e+01,6.251613644371833090e+01,4.768932059291464043e+01
1.900120120120120077e+02,5.564332099636178697e+01,6.313106303367254668e+01,4.815557895905105568e+01
1.902212212212212137e+02,5.618704816407705493e+01,6.374955984793476205e+01,4.862453648021936203e+01
1.904304304304304196e+02,5.673391783713070424e+01,6.437163581791079991e+01,4.909619985635064410e+01
1.906396396396396540e+02,5.728393783119122418e+01,6.499729987500646189e+01,4.957057578737599357e+01
1.908488488488488599e+02,5.783711596192691928e+01,6.562656095062746431e+01,5.004767097322639557e+01
1.910580580580580659e+02,5.839346004500627174e+01,6.625942797617960878e+01,5.052749211383294181e+01
1.912672672672672718e+02,5.895297789609773531e+01,6.689590988306875374e+01,5.101004590912673820e+01
1.914764764764764777e+02,5.951567733086973533e+01,6.753601560270067239e+01,5.149533905903881958e+01
1.916856856856856837e+02,6.008156616499069003e+01,6.817975406648112369e+01,5.198337826350026347e+01
1.918948948948948896e+02,6.065065221412903895e+01,6.882713420581595187e+01,5.247417022244214735e+01
1.921041041041040955e+02,6.122294329395322876e+01,6.947816495211093013e+01,5.296772163579552739e+01
1.923133133133133299e+02,6.179844722013172031e+01,7.013285523677193112e+01,5.346403920349152372e+01
1.925225225225225358e+02,6.237717180833286790e+01,7.079121399120462854e+01,5.396312962546112857e+01
1.927317317317317418e+02,6.295912487422511816e+01,7.145325014681485243e+01,5.446499960163541232e+01
1.929409409409409477e+02,6.354431423347692487e+01,7.211897263500840438e+01,5.496965583194545957e+01
1.931501501501501536e+02,6.413274770175671335e+01,7.278839038719108601e+01,5.547710501632234070e+01
1.933593593593593596e+02,6.472443309473291606e+01,7.346151233476869891e+01,5.598735385469713322e+01
1.935685685685685655e+02,6.531937822807392990e+01,7.413834740914701626e+01,5.650040904700087907e+01
1.937777777777777715e+02,6.591759091744827970e+01,7.481890454173188232e+01,5.701627729316468418e+01
1.939869869869869774e+02,6.651907897852430551e+01,7.550319266392904183e+01,5.753496529311957630e+01
1.941961961961962118e+02,6.712385022697054637e+01,7.619122070714441008e+01,5.805647974679672529e+01
1.944054054054054177e+02,6.773191247845528551e+01,7.688299760278358974e+01,5.858082735412701680e+01
1.946146146146146236e+02,6.834327354864703352e+01,7.757853228225245346e+01,5.910801481504163490e+01
1.948238238238238296e+02,6.895794125321422996e+01,7.827783367695684547e+01,5.963804882947164288e+01
1.950330330330330355e+02,6.957592340782527174e+01,7.898091071830249632e+01,6.017093609734806137e+01
1.952422422422422414e+02,7.019722782814859841e+01,7.968777233769522184e+01,6.070668331860198919e+01
1.954514514514514474e+02,7.082186232985267793e+01,8.039842746654088046e+01,6.124529719316451093e+01
1.956606606606606533e+02,7.144983472860590723e+01,8.111288503624517432e+01,6.178678442096666856e+01
1.958698698698698593e+02,7.208115284007672585e+01,8.183115397821394765e+01,6.233115170193953247e+01
1.960790790790790936e+02,7.271582447993365861e+01,8.255324322385308733e+01,6.287840573601424410e+01
1.962882882882882996e+02,7.335385746384496031e+01,8.327916170456819600e+01,6.342855322312173172e+01
1.964974974974975055e+02,7.399525960747912734e+01,8.400891835176516054e+01,6.398160086319314388e+01
1.967067067067067114e+02,7.464003872650462768e+01,8.474252209684978254e+01,6.453755535615950123e+01
1.969159159159159174e+02,7.528820263658987244e+01,8.547998187122783520e+01,6.509642340195192389e+01
1.971251251251251233e+02,7.593975915340328697e+01,8.622130660630514853e+01,6.565821170050148226e+01
1.973343343343343292e+02,7.659471609261332503e+01,8.696650523348749573e+01,6.622292695173919697e+01
1.975435435435435352e+02,7.725308126988841195e+01,8.771558668418067839e+01,6.679057585559615973e+01
1.977527527527527695e+02,7.791486250089704413e+01,8.846855988979061181e+01,6.736116511200351908e+01
1.979619619619619755e+02,7.858006760130750479e+01,8.922543378172282758e+01,6.793470142089216779e+01
1.981711711711711814e+02,7.924870438678829032e+01,8.998621729138329783e+01,6.851119148219329702e+01
1.983803803803803874e+02,7.992078067300784028e+01,9.075091935017778155e+01,6.909064199583791321e+01
1.985895895895895933e+02,8.059630427563457999e+01,9.151954888951205191e+01,6.967305966175712229e+01
1.987987987987987992e+02,8.127528301033696323e+01,9.229211484079195316e+01,7.025845117988198751e+01
1.990080080080080052e+02,8.195772469278341532e+01,9.306862613542327267e+01,7.084682325014358639e+01
1.992172172172172111e+02,8.264363713864234740e+01,9.384909170481175522e+01,7.143818257247293957e+01
1.994264264264264170e+02,8.333302816358218479e+01,9.463352048036323083e+01,7.203253584680115296e+01
1.996356356356356514e+02,8.402590558327149495e+01,9.542192139348361479e+01,7.262988977305938931e+01
1.998448448448448573e+02,8.472227721337850426e+01,9.621430337557848134e+01,7.323025105117852718e+01
2.000540540540540633e+02,8.542215086957170911e+01,9.701067535805374575e+01,7.383362638108972931e+01
2.002632632632632692e+02,8.612553436751959168e+01,9.781104627231516702e+01,7.444002246272401635e+01
2.004724724724724751e+02,8.683243552289052047e+01,9.861542504976853252e+01,7.504944599601252264e+01
2.006816816816816811e+02,8.754286215135297766e+01,9.942382062181972913e+01,7.566190368088629725e+01
2.008908908908908870e+02,8.825682206857536016e+01,1.002362419198744163e+02,7.627740221727634662e+01
2.011001001001000930e+02,8.897432309022613595e+01,1.010526978753384810e+02,7.689594830511383350e+01
2.013093093093092989e+02,8.969537303197373035e+01,1.018731974196177248e+02,7.751754864432976433e+01
2.015185185185185333e+02,9.041997970948661134e+01,1.026977494841179919e+02,7.814220993485530187e+01
2.017277277277277392e+02,9.114815093843310478e+01,1.035263630002448991e+02,7.876993887662133886e+01
2.019369369369369451e+02,9.187989453448167865e+01,1.043590468994043476e+02,7.940074216955903808e+01
2.021461461461461511e+02,9.261521831330080090e+01,1.051958101130021390e+02,8.003462651359949120e+01
2.023553553553553570e+02,9.335413009055889688e+01,1.060366615724440749e+02,8.067159860867373311e+01
2.025645645645645629e+02,9.409663768192434929e+01,1.068816102091359141e+02,8.131166515471282707e+01
2.027737737737737689e+02,9.484274890306562611e+01,1.077306649544834443e+02,8.195483285164785059e+01
2.029829829829829748e+02,9.559247156965119530e+01,1.085838347398925379e+02,8.260110839940988114e+01
2.031921921921922092e+02,9.634581349734952482e+01,1.094411284967690250e+02,8.325049849793003887e+01
2.034014014014014151e+02,9.710278250182888371e+01,1.103025551565185225e+02,8.390300984713924493e+01
2.036106106106106211e+02,9.786338639875775414e+01,1.111681236505469030e+02,8.455864914696864787e+01
2.038198198198198270e+02,9.862763300380464671e+01,1.120378429102599966e+02,8.521742309734933940e+01
2.040290290290290329e+02,9.939553013263795833e+01,1.129117218670635907e+02,8.587933839821235438e+01
2.042382382382382389e+02,1.001670856009261144e+02,1.137897694523634584e+02,8.654440174948877029e+01
2.044474474474474448e+02,1.009423072243375117e+02,1.146719945975654156e+02,8.721261985110966464e+01
2.046566566566566507e+02,1.017212028185406325e+02,1.155584062340752354e+02,8.788399940300605806e+01
2.048658658658658567e+02,1.025037801992038879e+02,1.164490132932987478e+02,8.855854710510908490e+01
2.050750750750750910e+02,1.032900471819958312e+02,1.173438247066418256e+02,8.923626965734985106e+01
2.052842842842842970e+02,1.040800115825846319e+02,1.182428494055100430e+02,8.991717375965926351e+01
2.054934934934935029e+02,1.048736812166389285e+02,1.191460963213093862e+02,9.060126611196851343e+01
2.057027027027027088e+02,1.056710638998270611e+02,1.200535743854455148e+02,9.128855341420862146e+01
2.059119119119119148e+02,1.064721674478174691e+02,1.209652925293243300e+02,9.197904236631065089e+01
2.061211211211211207e+02,1.072769996762786064e+02,1.218812596843515479e+02,9.267273966820567921e+01
2.063303303303303267e+02,1.080855684008789126e+02,1.228014847819330697e+02,9.336965201982481233e+01
2.065395395395395326e+02,1.088978814372867987e+02,1.237259767534745833e+02,9.406978612109905669e+01
2.067487487487487385e+02,1.097139466011707327e+02,1.246547445303819615e+02,9.477314867195953241e+01
2.069579579579579729e+02,1.105337717081991684e+02,1.255877970440610341e+02,9.547974637233733120e+01
2.071671671671671788e+02,1.113573645740404316e+02,1.265251432259174607e+02,9.618958592216343106e+01
2.073763763763763848e+02,1.121847330143629904e+02,1.274667920073570997e+02,9.690267402136892372e+01
2.075855855855855907e+02,1.130158848448352984e+02,1.284127523197857386e+02,9.761901736988490086e+01
2.077947947947947966e+02,1.138508278811257668e+02,1.293630330946091647e+02,9.833862266764239735e+01
2.080040040040040026e+02,1.146895699389028493e+02,1.303176432632332364e+02,9.906149661457250488e+01
2.082132132132132085e+02,1.155321188338349856e+02,1.312765917570637271e+02,9.978764591060632938e+01
2.084224224224224145e+02,1.163784823815905867e+02,1.322398875075063529e+02,1.005170772556748773e+02
2.086316316316316488e+02,1.172286683978381916e+02,1.332075394459671145e+02,1.012497973497092971e+02
2.088408408408408548e+02,1.180826846982460268e+02,1.341795565038515576e+02,1.019858128926405527e+02
2.090500500500500607e+02,1.189405390984826454e+02,1.351559476125655692e+02,1.027251305843997500e+02
2.092592592592592666e+02,1.198022394142164302e+02,1.361367217035149508e+02,1.034677571249179238e+02
2.094684684684684726e+02,1.206677934611158207e+02,1.371218877081055041e+02,1.042136992141261942e+02
2.096776776776776785e+02,1.215372090548492992e+02,1.381114545577430306e+02,1.049629635519556246e+02
2.098868868868868844e+02,1.224104940110852766e+02,1.391054311838333319e+02,1.057155568383372923e+02
2.100960960960960904e+02,1.232876561454921926e+02,1.401038265177821813e+02,1.064714857732022324e+02
2.103053053053052963e+02,1.241687032737384158e+02,1.411066494909953519e+02,1.072307570564814796e+02
2.105145145145145307e+02,1.250536432114925276e+02,1.421139090348788443e+02,1.079933773881062820e+02
2.107237237237237366e+02,1.259424837744227972e+02,1.431256140808381474e+02,1.087593534680074754e+02
2.109329329329329425e+02,1.268352327781976641e+02,1.441417735602791765e+02,1.095286919961161942e+02
2.111421421421421485e+02,1.277318980384856246e+02,1.451623964046077333e+02,1.103013996723635586e+02
2.113513513513513544e+02,1.286324873709551184e+02,1.461874915452296761e+02,1.110774831966806175e+02
2.115605605605605604e+02,1.295370085912745424e+02,1.472170679135506930e+02,1.118569492689984344e+02
2.117697697697697663e+02,1.304454695151123644e+02,1.482511344409766707e+02,1.126398045892480440e+02
2.119789789789789722e+02,1.313578779581368963e+02,1.492897000589133540e+02,1.134260558573605380e+02
2.121881881881881782e+02,1.322742417360167337e+02,1.503327736987664878e+02,1.142157097732669939e+02
2.123973973973974125e+02,1.331945686644203590e+02,1.513803642919421009e+02,1.150087730368985888e+02
2.126066066066066185e+02,1.341188665590159417e+02,1.524324807698457391e+02,1.158052523481862011e+02
2.128158158158158244e+02,1.350471432354720207e+02,1.534891320638832042e+02,1.166051544070609083e+02
2.130250250250250303e+02,1.359794065094571351e+02,1.545503271054604397e+02,1.174084859134538732e+02
2.132342342342342363e+02,1.369156641966395966e+02,1.556160748259830484e+02,1.182152535672961307e+02
2.134434434434434422e+02,1.378559241126878590e+02,1.566863841568570592e+02,1.190254640685187439e+02
2.136526526526526482e+02,1.388001940732704043e+02,1.577612640294880748e+02,1.198391241170527906e+02
2.138618618618618541e+02,1.397484818940556295e+02,1.588407233752819820e+02,1.206562404128293196e+02
2.140710710710710885e+02,1.407007953907121021e+02,1.599247711256447531e+02,1.214768196557795505e+02
2.142802802802802944e+02,1.416571423789079915e+02,1.610134162119817631e+02,1.223008685458342626e+02
2.144894894894895003e+02,1.426175306743118369e+02,1.621066675656990697e+02,1.231283937829246753e+02
2.146986986986987063e+02,1.435819680925921489e+02,1.632045341182024742e+02,1.239594020669818661e+02
2.149079079079079122e+02,1.445504624494172674e+02,1.643070248008976648e+02,1.247939000979368984e+02
2.151171171171171181e+02,1.455230215604556747e+02,1.654141485451905567e+02,1.256318945757207928e+02
2.153263263263263241e+02,1.464996532413757677e+02,1.665259142824868661e+02,1.264733922002646977e+02
2.155355355355355300e+02,1.474803653078460002e+02,1.676423309441924232e+02,1.273183996714996056e+02
2.157447447447447360e+02,1.484651655755347974e+02,1.687634074617130580e+02,1.281669236893566222e+02
2.159539539539539703e+02,1.494540618601107553e+02,1.698891527664546288e+02,1.290189709537669103e+02
2.161631631631631763e+02,1.504470619772419582e+02,1.710195757898226532e+02,1.298745481646613200e+02
2.163723723723723822e+02,1.514441737425970587e+02,1.721546854632231032e+02,1.307336620219710426e+02
2.165815815815815881e+02,1.524454049718444537e+02,1.732944907180618088e+02,1.315963192256271554e+02
2.167907907907907941e+02,1.534507634806525402e+02,1.744390004857444580e+02,1.324625264755606224e+02
2.170000000000000000e+02,1.544602570846898004e+02,1.755882236976769661e+02,1.333322904717026347e+02


==> finalLTfilteredspline.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
2.202202202202202252e-01,4.224161444846900176e-02
4.404404404404404505e-01,8.054817589720296434e-02
6.606606606606606480e-01,1.150737614314850110e-01
8.808808808808809010e-01,1.459724481365983206e-01
1.101101101101101154e+00,1.733983130978260234e-01
1.321321321321321296e+00,1.975054334004512635e-01
1.541541541541541660e+00,2.184478861297571850e-01
1.761761761761761802e+00,2.363797483710269598e-01
1.981981981981981944e+00,2.514550972095437320e-01
2.202202202202202308e+00,2.638280097305906180e-01
2.422422422422422450e+00,2.736525630194507341e-01
2.642642642642642592e+00,2.810828341614072245e-01
2.862862862862862734e+00,2.862729002417434554e-01
3.083083083083083320e+00,2.893768383457421267e-01
3.303303303303303462e+00,2.905487255586868822e-01
3.523523523523523604e+00,2.899426389658605330e-01
3.743743743743743746e+00,2.877126556525463896e-01
3.963963963963963888e+00,2.840128527040274853e-01
4.184184184184184474e+00,2.789973072055871306e-01
4.404404404404404616e+00,2.728200962425083032e-01
4.624624624624624758e+00,2.656352969000742026e-01
4.844844844844844900e+00,2.575969862635680285e-01
5.065065065065065042e+00,2.488592414182727586e-01
5.285285285285285184e+00,2.395761394494717866e-01
5.505505505505505326e+00,2.299017574424480903e-01
5.725725725725725468e+00,2.199901724824848415e-01
5.945945945945946498e+00,2.099954616548652120e-01
6.166166166166166640e+00,2.000717020448722350e-01
6.386386386386386782e+00,1.903729707377893321e-01
6.606606606606606924e+00,1.810533448188993977e-01
6.826826826826827066e+00,1.722669013734857146e-01
7.047047047047047208e+00,1.641677174868313438e-01
7.267267267267267350e+00,1.569098702442194293e-01
7.487487487487487492e+00,1.506474367309331153e-01
7.707707707707707634e+00,1.455344940322556568e-01
7.927927927927927776e+00,1.417251192334701149e-01
8.148148148148148806e+00,1.393733894198596335e-01
8.368368368368368948e+00,1.386333816767073290e-01
8.588588588588589090e+00,1.396591730892964844e-01
8.808808808808809232e+00,1.426048407429100773e-01
9.029029029029029374e+00,1.476244617228313072e-01
9.249249249249249516e+00,1.548721131143434571e-01
9.469469469469469658e+00,1.645018720027294212e-01
9.689689689689689800e+00,1.766678154732725936e-01
9.909909909909909942e+00,1.915240206112558963e-01
1.013013013013013008e+01,2.092245645019626399e-01
1.035035035035035023e+01,2.299230700142227413e-01
1.057057057057057037e+01,2.537681760466032888e-01
1.079079079079079051e+01,2.809054413539456840e-01
1.101101101101101065e+01,3.114803791063673333e-01
1.123123123123123079e+01,3.456402721138260858e-01
1.145145145145145094e+01,3.844489163033665280e-01
1.167167167167167108e+01,4.313822463335765800e-01
1.189189189189189300e+01,4.903083241594162756e-01
1.211211211211211314e+01,5.650949504575720761e-01
1.233233233233233328e+01,6.577669213837282758e-01
1.255255255255255342e+01,7.640950808797070115e-01
1.277277277277277356e+01,8.785249837055058020e-01
1.299299299299299371e+01,9.955021846211218328e-01
1.321321321321321385e+01,1.109685900057372665e+00
1.343343343343343399e+01,1.220339066395888628e+00
1.365365365365365413e+01,1.331162175511526602e+00
1.387387387387387427e+01,1.446036133979380800e+00
1.409409409409409442e+01,1.568841848374546100e+00
1.431431431431431456e+01,1.703539847785741745e+00
1.453453453453453470e+01,1.855767695033022413e+00
1.475475475475475484e+01,2.032758503699402475e+00
1.497497497497497498e+01,2.241808700613210803e+00
1.519519519519519513e+01,2.490214712602777603e+00
1.541541541541541527e+01,2.784519542865300679e+00
1.563563563563563541e+01,3.115750889343815277e+00
1.585585585585585555e+01,3.460366363028401171e+00
1.607607607607607747e+01,3.794259429106980885e+00
1.629629629629629761e+01,4.093323552767470730e+00
1.651651651651651775e+01,4.339096953555962699e+00
1.673673673673673790e+01,4.536865508313792539e+00
1.695695695695695804e+01,4.698159132507693236e+00
1.717717717717717818e+01,4.834507769858446657e+00
1.739739739739739832e+01,4.957441364086836444e+00
1.761761761761761846e+01,5.078336753648738267e+00
1.783783783783783861e+01,5.205554942604376123e+00
1.805805805805805875e+01,5.344697809231077734e+00
1.827827827827827889e+01,5.501265595675817188e+00
1.849849849849849903e+01,5.680758544085559691e+00
1.871871871871871917e+01,5.888674613668064772e+00
1.893893893893893932e+01,6.125772719633093111e+00
1.915915915915915946e+01,6.378096536018395213e+00
1.937937937937937960e+01,6.628841993463428395e+00
1.959959959959959974e+01,6.861205022607657078e+00
1.981981981981981988e+01,7.058381554090543020e+00
2.004004004004004003e+01,7.204619879429484897e+00
2.026026026026026017e+01,7.297875508230964314e+00
2.048048048048048031e+01,7.345701337836273659e+00
2.070070070070070045e+01,7.355847784687306934e+00
2.092092092092092059e+01,7.336065265225951038e+00
2.114114114114114074e+01,7.294104195894092868e+00
2.136136136136136088e+01,7.237409684835180101e+00
2.158158158158158102e+01,7.170610669727118136e+00
2.180180180180180116e+01,7.096815850412992788e+00
2.202202202202202130e+01,7.019119109217512253e+00
2.224224224224224145e+01,6.940614328465379401e+00
2.246246246246246159e+01,6.864395390481297987e+00
2.268268268268268173e+01,6.793477338111354236e+00
2.290290290290290187e+01,6.727314334670503548e+00
2.312312312312312201e+01,6.660425502367943729e+00
2.334334334334334216e+01,6.586967082772087423e+00
2.356356356356356585e+01,6.501095317451344613e+00
2.378378378378378599e+01,6.396966447974140380e+00
2.400400400400400613e+01,6.270249093816778085e+00
2.422422422422422628e+01,6.124162103991364070e+00
2.444444444444444642e+01,5.964275728177359959e+00
2.466466466466466656e+01,5.796160975668001036e+00
2.488488488488488670e+01,5.625388855756522588e+00
2.510510510510510684e+01,5.457530377736158123e+00
2.532532532532532699e+01,5.298156550900149142e+00
2.554554554554554713e+01,5.152829550613563292e+00
2.576576576576576727e+01,5.025391741950412161e+00
2.598598598598598741e+01,4.915920904565791894e+00
2.620620620620620755e+01,4.823996500812011590e+00
2.642642642642642770e+01,4.749197993041380350e+00
2.664664664664664784e+01,4.691104843606207275e+00
2.686686686686686798e+01,4.649285692258784408e+00
2.708708708708708812e+01,4.622495944904768450e+00
2.730730730730730826e+01,4.608125969452628645e+00
2.752752752752752841e+01,4.603435583317743607e+00
2.774774774774774855e+01,4.605684603915489284e+00
2.796796796796796869e+01,4.612132848661242512e+00
2.818818818818818883e+01,4.620040134970380130e+00
2.840840840840840897e+01,4.626666280258280750e+00
2.862862862862862912e+01,4.629271101940323874e+00
2.884884884884884926e+01,4.625431904101987790e+00
2.906906906906906940e+01,4.616295672398073258e+00
2.928928928928928954e+01,4.605256183787085789e+00
2.950950950950950968e+01,4.595742214674324977e+00
2.972972972972972983e+01,4.591182541465087752e+00
2.994994994994994997e+01,4.595005940564676372e+00
3.017017017017017011e+01,4.610641188378385991e+00
3.039039039039039025e+01,4.641517061311518866e+00
3.061061061061061039e+01,4.689631564278896825e+00
3.083083083083083054e+01,4.750458220158424005e+00
3.105105105105105068e+01,4.817611798659138245e+00
3.127127127127127082e+01,4.884706933581532518e+00
3.149149149149149096e+01,4.945358258726098022e+00
3.171171171171171110e+01,4.993180407893327732e+00
3.193193193193193125e+01,5.021788014883714624e+00
3.215215215215215494e+01,5.025374197713806446e+00
3.237237237237237508e+01,5.004298014860876442e+00
3.259259259259259522e+01,4.962646285861763928e+00
3.281281281281281537e+01,4.904557625211641181e+00
3.303303303303303551e+01,4.834170647405682253e+00
3.325325325325325565e+01,4.755623966939055869e+00
3.347347347347347579e+01,4.673056198306935194e+00
3.369369369369369593e+01,4.590605956004492505e+00
3.391391391391391608e+01,4.512411854526897415e+00
3.413413413413413622e+01,4.442612508369323976e+00
3.435435435435435636e+01,4.385242918282055591e+00
3.457457457457457650e+01,4.341634877245647672e+00
3.479479479479479664e+01,4.310226193368673187e+00
3.501501501501501679e+01,4.289312849960047913e+00
3.523523523523523693e+01,4.277190830328691185e+00
3.545545545545545707e+01,4.272156117783520557e+00
3.567567567567567721e+01,4.272504695633450034e+00
3.589589589589589735e+01,4.276532547187403388e+00
3.611611611611611750e+01,4.282535655754296400e+00
3.633633633633633764e+01,4.288810004643045737e+00
3.655655655655655778e+01,4.293649891587312695e+00
3.677677677677677792e+01,4.295158801537767523e+00
3.699699699699699806e+01,4.291076498754596180e+00
3.721721721721721821e+01,4.279101900882734455e+00
3.743743743743743835e+01,4.256933925567112809e+00
3.765765765765765849e+01,4.222271490452667919e+00
3.787787787787787863e+01,4.172813513184330247e+00
3.809809809809809877e+01,4.106258911407032031e+00
3.831831831831831892e+01,4.020490951120394563e+00
3.853853853853853906e+01,3.916973753556228566e+00
3.875875875875875920e+01,3.800420382097926097e+00
3.897897897897897934e+01,3.675661668907292068e+00
3.919919919919919948e+01,3.547528446146127390e+00
3.941941941941941963e+01,3.420851545976233421e+00
3.963963963963963977e+01,3.300461800559415515e+00
3.985985985985985991e+01,3.191190042057475473e+00
4.008008008008008005e+01,3.097817448874824020e+00
4.030030030030030019e+01,3.022705354583028026e+00
4.052052052052052034e+01,2.964754846535478272e+00
4.074074074074074048e+01,2.922600898979548667e+00
4.096096096096096062e+01,2.894878486162613118e+00
4.118118118118118076e+01,2.880222582332045533e+00
4.140140140140140090e+01,2.877268161735220264e+00
4.162162162162162105e+01,2.884650198619511663e+00
4.184184184184184119e+01,2.901003667232292305e+00
4.206206206206206133e+01,2.924963541820936541e+00
4.228228228228228147e+01,2.955164796632820501e+00
4.250250250250250161e+01,2.990242405915314094e+00
4.272272272272272176e+01,3.028831343915795671e+00
4.294294294294294190e+01,3.069566584881636029e+00
4.316316316316316204e+01,3.111083103060210409e+00
4.338338338338338218e+01,3.152015872698893162e+00
4.360360360360360232e+01,3.190999868045056420e+00
4.382382382382382247e+01,3.226680481100731246e+00
4.404404404404404261e+01,3.258319729547990651e+00
4.426426426426426275e+01,3.286130579432212429e+00
4.448448448448448289e+01,3.310407237876408448e+00
4.470470470470470303e+01,3.331443912003591024e+00
4.492492492492492318e+01,3.349534808936772912e+00
4.514514514514514332e+01,3.364974135798965538e+00
4.536536536536536346e+01,3.378056099713182103e+00
4.558558558558558360e+01,3.389074907802434922e+00
4.580580580580580374e+01,3.398324767189736306e+00
4.602602602602602389e+01,3.406099884998097682e+00
4.624624624624624403e+01,3.412694468350533583e+00
4.646646646646646417e+01,3.418402724370053214e+00
4.668668668668668431e+01,3.423518860179671552e+00
4.690690690690690445e+01,3.428337082902400468e+00
4.712712712712713170e+01,3.433151599661251829e+00
4.734734734734735184e+01,3.438256617579237950e+00
4.756756756756757198e+01,3.443946343779370700e+00
4.778778778778779213e+01,3.450514985384665057e+00
4.800800800800801227e+01,3.458256749518130224e+00
4.822822822822823241e+01,3.467465843302780737e+00
4.844844844844845255e+01,3.478412290858229561e+00
4.866866866866867269e+01,3.491092430438939687e+00
4.888888888888889284e+01,3.505329499260818604e+00
4.910910910910911298e+01,3.520944001510711630e+00
4.932932932932933312e+01,3.537756441375458749e+00
4.954954954954955326e+01,3.555587323041903502e+00
4.976976976976977340e+01,3.574257150696888541e+00
4.998998998998999355e+01,3.593586428527257848e+00
5.021021021021021369e+01,3.613395660719853186e+00
5.043043043043043383e+01,3.633505351461514987e+00
5.065065065065065397e+01,3.653736004939089455e+00
5.087087087087087411e+01,3.673908125339416131e+00
5.109109109109109426e+01,3.693842216849339444e+00
5.131131131131131440e+01,3.713359430908019121e+00
5.153153153153153454e+01,3.732340996082997187e+00
5.175175175175175468e+01,3.750776106709425406e+00
5.197197197197197482e+01,3.768665226411979319e+00
5.219219219219219497e+01,3.786008818815341570e+00
5.241241241241241511e+01,3.802807347544189920e+00
5.263263263263263525e+01,3.819061276223203460e+00
5.285285285285285539e+01,3.834771068477060840e+00
5.307307307307307553e+01,3.849937187930440263e+00
5.329329329329329568e+01,3.864560098208023042e+00
5.351351351351351582e+01,3.878640262934486937e+00
5.373373373373373596e+01,3.892178145734510597e+00
5.395395395395395610e+01,3.905174210232774001e+00
5.417417417417417624e+01,3.917628920053956243e+00
5.439439439439439639e+01,3.929542738822735082e+00
5.461461461461461653e+01,3.940916130163790498e+00
5.483483483483483667e+01,3.951749557701802917e+00
5.505505505505505681e+01,3.962043485061447878e+00
5.527527527527527695e+01,3.971798375867406250e+00
5.549549549549549710e+01,3.981014693744358457e+00
5.571571571571571724e+01,3.989692902316981815e+00
5.593593593593593738e+01,3.997833465209956305e+00
5.615615615615615752e+01,4.005440479420965261e+00
5.637637637637637766e+01,4.012554382905411998e+00
5.659659659659659781e+01,4.019236532632544545e+00
5.681681681681681795e+01,4.025548536457426607e+00
5.703703703703703809e+01,4.031552002235126331e+00
5.725725725725725823e+01,4.037308537820710086e+00
5.747747747747747837e+01,4.042879751069243355e+00
5.769769769769769852e+01,4.048327249835790731e+00
5.791791791791791866e+01,4.053712641975417696e+00
5.813813813813813880e+01,4.059097535343191510e+00
5.835835835835835894e+01,4.064543537794178540e+00
5.857857857857857908e+01,4.070112257183445159e+00
5.879879879879879923e+01,4.075865301366055071e+00
5.901901901901901937e+01,4.081864278197075535e+00
5.923923923923923951e+01,4.088170795531571144e+00
5.945945945945945965e+01,4.094846461224610934e+00
5.967967967967967979e+01,4.101952883131256833e+00
5.989989989989989994e+01,4.109551669106577876e+00
6.012012012012012008e+01,4.117704427005636880e+00
6.034034034034034022e+01,4.126472764683502881e+00
6.056056056056056036e+01,4.135918289995239583e+00
6.078078078078078050e+01,4.146102610795915133e+00
6.100100100100100065e+01,4.157087334938166734e+00
6.122122122122122079e+01,4.168907886622446490e+00
6.144144144144144093e+01,4.181496373910197129e+00
6.166166166166166107e+01,4.194759425655822938e+00
6.188188188188188121e+01,4.208603670713727318e+00
6.210210210210210136e+01,4.222935737938316336e+00
6.232232232232232150e+01,4.237662256183992504e+00
6.254254254254254164e+01,4.252689854305163664e+00
6.276276276276276178e+01,4.267925161156229663e+00
6.298298298298298192e+01,4.283274805591598344e+00
6.320320320320320207e+01,4.298645416465674884e+00
6.342342342342342221e+01,4.313943622632858244e+00
6.364364364364364235e+01,4.329076052947559816e+00
6.386386386386386249e+01,4.343949336264178562e+00
6.408408408408408263e+01,4.358470101437122324e+00
6.430430430430430988e+01,4.372544977320793613e+00
6.452452452452452292e+01,4.386080592769595832e+00
6.474474474474475016e+01,4.398983576637936821e+00
6.496496496496496320e+01,4.411160557780219094e+00
6.518518518518519045e+01,4.422518165050846939e+00
6.540540540540540349e+01,4.432963027304224646e+00
6.562562562562563073e+01,4.442401773394758280e+00
6.584584584584584377e+01,4.450741032176849465e+00
6.606606606606607102e+01,4.457888111474841430e+00
6.628628628628628405e+01,4.463802851268601657e+00
6.650650650650651130e+01,4.468534137187934796e+00
6.672672672672672434e+01,4.472139480295552083e+00
6.694694694694695158e+01,4.474676391654165641e+00
6.716716716716716462e+01,4.476202382326485818e+00
6.738738738738739187e+01,4.476774963375227401e+00
6.760760760760760490e+01,4.476451645863098072e+00
6.782782782782783215e+01,4.475289940852814397e+00
6.804804804804804519e+01,4.473347359407085833e+00
6.826826826826827244e+01,4.470681412588622727e+00
6.848848848848848547e+01,4.467349611460141645e+00
6.870870870870871272e+01,4.463409467084349380e+00
6.892892892892892576e+01,4.458918490523961609e+00
6.914914914914915300e+01,4.453934192841689566e+00
6.936936936936936604e+01,4.448514085100243598e+00
6.958958958958959329e+01,4.442715678362336718e+00
6.980980980980980632e+01,4.436596483690679271e+00
7.003003003003003357e+01,4.430214031898360716e+00
7.025025025025024661e+01,4.423637204412244728e+00
7.047047047047047386e+01,4.416965228744937910e+00
7.069069069069068689e+01,4.410302349735850669e+00
7.091091091091091414e+01,4.403752812224386304e+00
7.113113113113112718e+01,4.397420861049952556e+00
7.135135135135135442e+01,4.391410741051951838e+00
7.157157157157156746e+01,4.385826697069794555e+00
7.179179179179179471e+01,4.380772973942884008e+00
7.201201201201200774e+01,4.376353816510627048e+00
7.223223223223223499e+01,4.372673469612429642e+00
7.245245245245244803e+01,4.369836178087697753e+00
7.267267267267267528e+01,4.367946186775835571e+00
7.289289289289288831e+01,4.367107740516251724e+00
7.311311311311311556e+01,4.367425084148350400e+00
7.333333333333332860e+01,4.369002462511539342e+00
7.355355355355355584e+01,4.371944120445222737e+00
7.377377377377376888e+01,4.376354302788806550e+00
7.399399399399399613e+01,4.382337254381698521e+00
7.421421421421420916e+01,4.389997220063303729e+00
7.443443443443443641e+01,4.399438444673028137e+00
7.465465465465464945e+01,4.410750510878003183e+00
7.487487487487487670e+01,4.423872831841716646e+00
7.509509509509508973e+01,4.438656770529292750e+00
7.531531531531531698e+01,4.454952572690828561e+00
7.553553553553554423e+01,4.472610484076428250e+00
7.575575575575575726e+01,4.491480750436191549e+00
7.597597597597598451e+01,4.511413617520219077e+00
7.619619619619619755e+01,4.532259331078613229e+00
7.641641641641642479e+01,4.553868136861472848e+00
7.663663663663663783e+01,4.576090280618899442e+00
7.685685685685686508e+01,4.598776008100996293e+00
7.707707707707707812e+01,4.621775565057859581e+00
7.729729729729730536e+01,4.644939197239596140e+00
7.751751751751751840e+01,4.668117150396300374e+00
7.773773773773774565e+01,4.691159670278080895e+00
7.795795795795795868e+01,4.713917002635032993e+00
7.817817817817818593e+01,4.736239393217259952e+00
7.839839839839839897e+01,4.757977087774859726e+00
7.861861861861862621e+01,4.778980332057937375e+00
7.883883883883883925e+01,4.799099371816591741e+00
7.905905905905906650e+01,4.818184452800923445e+00
7.927927927927927954e+01,4.836085820761033105e+00
7.949949949949950678e+01,4.852653721447025781e+00
7.971971971971971982e+01,4.867738400608994986e+00
7.993993993993994707e+01,4.881190103997047558e+00
8.016016016016016010e+01,4.892871755246161136e+00
8.038038038038038735e+01,4.902765405538466403e+00
8.060060060060060039e+01,4.910918377354017039e+00
8.082082082082082763e+01,4.917378661733198264e+00
8.104104104104104067e+01,4.922194249716405956e+00
8.126126126126126792e+01,4.925413132344023559e+00
8.148148148148148096e+01,4.927083300656444287e+00
8.170170170170170820e+01,4.927252745694053360e+00
8.192192192192192124e+01,4.925969458497242215e+00
8.214214214214214849e+01,4.923281430106396073e+00
8.236236236236236152e+01,4.919236651561907259e+00
8.258258258258258877e+01,4.913883113904162769e+00
8.280280280280280181e+01,4.907268808173552266e+00
8.302302302302302905e+01,4.899441725410462745e+00
8.324324324324324209e+01,4.890449856655287419e+00
8.346346346346346934e+01,4.880341192948410622e+00
8.368368368368368237e+01,4.869163725330222903e+00
8.390390390390390962e+01,4.856965444841111257e+00
8.412412412412412266e+01,4.843794342521468899e+00
8.434434434434434991e+01,4.829698409411681048e+00
8.456456456456456294e+01,4.814725636552139143e+00
8.478478478478479019e+01,4.798924014983228403e+00
8.500500500500500323e+01,4.782341535745340266e+00
8.522522522522523047e+01,4.765026189878862617e+00
8.544544544544544351e+01,4.747025968424185116e+00
8.566566566566567076e+01,4.728388862421695649e+00
8.588588588588588379e+01,4.709162862911783876e+00
8.610610610610611104e+01,4.689395960934836793e+00
8.632632632632632408e+01,4.669136147531246728e+00
8.654654654654655133e+01,4.648431413741398899e+00
8.676676676676676436e+01,4.627329750605685632e+00
8.698698698698699161e+01,4.605879149164491260e+00
8.720720720720720465e+01,4.584127600458208995e+00
8.742742742742743189e+01,4.562123095527224947e+00
8.764764764764764493e+01,4.539915607203323766e+00
8.786786786786787218e+01,4.517577832806212612e+00
8.808808808808808521e+01,4.495196982956471743e+00
8.830830830830831246e+01,4.472860503614756844e+00
8.852852852852852550e+01,4.450655840741726266e+00
8.874874874874875275e+01,4.428670440298037470e+00
8.896896896896896578e+01,4.406991748244348805e+00
8.918918918918919303e+01,4.385707210541315959e+00
8.940940940940940607e+01,4.364904273149598168e+00
8.962962962962963331e+01,4.344670382029851119e+00
8.984984984984984635e+01,4.325092983142735825e+00
9.007007007007007360e+01,4.306259522448904420e+00
9.029029029029028663e+01,4.288257445909021470e+00
9.051051051051051388e+01,4.271174199483738221e+00
9.073073073073072692e+01,4.255097229133714798e+00
9.095095095095095417e+01,4.240113980819608663e+00
9.117117117117116720e+01,4.226311900502078167e+00
9.139139139139139445e+01,4.213778434141778995e+00
9.161161161161160749e+01,4.202601027699370384e+00
9.183183183183183473e+01,4.192867127135509797e+00
9.205205205205204777e+01,4.184664178410854696e+00
9.227227227227227502e+01,4.178072350376025312e+00
9.249249249249248805e+01,4.173040990975947828e+00
9.271271271271271530e+01,4.169406194364639440e+00
9.293293293293292834e+01,4.167000313926023658e+00
9.315315315315315559e+01,4.165655703044023994e+00
9.337337337337336862e+01,4.165204715102563959e+00
9.359359359359359587e+01,4.165479703485564400e+00
9.381381381381380891e+01,4.166313021576948827e+00
9.403403403403403615e+01,4.167537022760642529e+00
9.425425425425426340e+01,4.168984060420566351e+00
9.447447447447447644e+01,4.170486487940643805e+00
9.469469469469470368e+01,4.171876658704796625e+00
9.491491491491491672e+01,4.172986926096950100e+00
9.513513513513514397e+01,4.173649643501024187e+00
9.535535535535535701e+01,4.173697164300944173e+00
9.557557557557558425e+01,4.172961841880632683e+00
9.579579579579579729e+01,4.171276029624012338e+00
9.601601601601602454e+01,4.168472080915006650e+00
9.623623623623623757e+01,4.164382349137536465e+00
9.645645645645646482e+01,4.158839187675527960e+00
9.667667667667667786e+01,4.151674949912902868e+00
9.689689689689690510e+01,4.142721989233581148e+00
9.711711711711711814e+01,4.131812659021489864e+00
9.733733733733734539e+01,4.118779312660550751e+00
9.755755755755755843e+01,4.103454303534687320e+00
9.777777777777778567e+01,4.085669985027819529e+00
9.799799799799799871e+01,4.065258710523872665e+00
9.821821821821822596e+01,4.042052833406770240e+00
9.843843843843843899e+01,4.015884707060436654e+00
9.865865865865866624e+01,3.986615419787883585e+00
9.887887887887887928e+01,3.954382429210216543e+00
9.909909909909910652e+01,3.919477453151924529e+00
9.931931931931931956e+01,3.882193888038687923e+00
9.953953953953954681e+01,3.842825130296183112e+00
9.975975975975975985e+01,3.801664576350096247e+00
9.997997997997998709e+01,3.759005622626096610e+00
1.002002002002002001e+02,3.715141665549873018e+00
1.004204204204204274e+02,3.670366101547098747e+00
1.006406406406406404e+02,3.624972327043456843e+00
1.008608608608608677e+02,3.579253738464622359e+00
1.010810810810810807e+02,3.533503732236279671e+00
1.013013013013013079e+02,3.488015704784102056e+00
1.015215215215215210e+02,3.443083052533777444e+00
1.017417417417417482e+02,3.398999171910974670e+00
1.019619619619619613e+02,3.356057459341382110e+00
1.021821821821821885e+02,3.314551311250672594e+00
1.024024024024024015e+02,3.274774124064531389e+00
1.026226226226226288e+02,3.237019294208631770e+00
1.028428428428428418e+02,3.201580218108657672e+00
1.030630630630630691e+02,3.168748793500975935e+00
1.032832832832832821e+02,3.138687066124629776e+00
1.035035035035035094e+02,3.111328706052668203e+00
1.037237237237237224e+02,3.086584188649688976e+00
1.039439439439439496e+02,3.064363989280284972e+00
1.041641641641641627e+02,3.044578583309052622e+00
1.043843843843843899e+02,3.027138446100587466e+00
1.046046046046046030e+02,3.011954053019485489e+00
1.048248248248248302e+02,2.998935879430341345e+00
1.050450450450450433e+02,2.987994400697750574e+00
1.052652652652652705e+02,2.979040092186308719e+00
1.054854854854854835e+02,2.971983429260609988e+00
1.057057057057057108e+02,2.966734887285250810e+00
1.059259259259259238e+02,2.963204941624827171e+00
1.061461461461461511e+02,2.961298365829671653e+00
1.063663663663663641e+02,2.960852915597762092e+00
1.065865865865865914e+02,2.961662758073992485e+00
1.068068068068068044e+02,2.963521317983263792e+00
1.070270270270270316e+02,2.966222020050478303e+00
1.072472472472472447e+02,2.969558289000537865e+00
1.074674674674674719e+02,2.973323549558342549e+00
1.076876876876876850e+02,2.977311226448795978e+00
1.079079079079079122e+02,2.981314744396799554e+00
1.081281281281281252e+02,2.985127528127252905e+00
1.083483483483483525e+02,2.988543002365060541e+00
1.085685685685685655e+02,2.991354591835121202e+00
1.087887887887887928e+02,2.993355721262338953e+00
1.090090090090090058e+02,2.994339815371614755e+00
1.092292292292292331e+02,2.994100298887849121e+00
1.094494494494494461e+02,2.992430596535945675e+00
1.096696696696696733e+02,2.989124133040803599e+00
1.098898898898898864e+02,2.983974333127326517e+00
1.101101101101101136e+02,2.976781678719929491e+00
1.103303303303303267e+02,2.967508967331855541e+00
1.105505505505505539e+02,2.956281312065175193e+00
1.107707707707707669e+02,2.943230883221473082e+00
1.109909909909909942e+02,2.928489851102330732e+00
1.112112112112112072e+02,2.912190386009336773e+00
1.114314314314314345e+02,2.894464658244070066e+00
1.116516516516516475e+02,2.875444838108121459e+00
1.118718718718718748e+02,2.855263095903069370e+00
1.120920920920920878e+02,2.834051601930501985e+00
1.123123123123123150e+02,2.811942526491999939e+00
1.125325325325325281e+02,2.789068039889151418e+00
1.127527527527527553e+02,2.765560312423537059e+00
1.129729729729729826e+02,2.741551514396744160e+00
1.131931931931931956e+02,2.717173816110355578e+00
1.134134134134134229e+02,2.692559387865955056e+00
1.136336336336336359e+02,2.667837031549728621e+00
1.138538538538538631e+02,2.643086483829118372e+00
1.140740740740740762e+02,2.618350382837510981e+00
1.142942942942943034e+02,2.593670450424145457e+00
1.145145145145145165e+02,2.569088408438266580e+00
1.147347347347347437e+02,2.544645978729113800e+00
1.149549549549549567e+02,2.520384883145932786e+00
1.151751751751751840e+02,2.496346843537961657e+00
1.153953953953953970e+02,2.472573581754447414e+00
1.156156156156156243e+02,2.449106819644627286e+00
1.158358358358358373e+02,2.425988279057746944e+00
1.160560560560560646e+02,2.403259681843046280e+00
1.162762762762762776e+02,2.380962749849770077e+00
1.164964964964965048e+02,2.359139204927157785e+00
1.167167167167167179e+02,2.337830768924454627e+00
1.169369369369369451e+02,2.317079163690899613e+00
1.171571571571571582e+02,2.296926111075737520e+00
1.173773773773773854e+02,2.277410865464906564e+00
1.175975975975975985e+02,2.258532408815860926e+00
1.178178178178178257e+02,2.240256912253965282e+00
1.180380380380380387e+02,2.222549591430126537e+00
1.182582582582582660e+02,2.205375661995246706e+00
1.184784784784784790e+02,2.188700339600232248e+00
1.186986986986987063e+02,2.172488839895985624e+00
1.189189189189189193e+02,2.156706378533413293e+00
1.191391391391391466e+02,2.141318171163416828e+00
1.193593593593593596e+02,2.126289433436904019e+00
1.195795795795795868e+02,2.111585381004776441e+00
1.197997997997997999e+02,2.097171229517941438e+00
1.200200200200200271e+02,2.083012194627300140e+00
1.202402402402402402e+02,2.069073491983759006e+00
1.204604604604604674e+02,2.055320337238221384e+00
1.206806806806806804e+02,2.041717946041593290e+00
1.209009009009009077e+02,2.028231534044777185e+00
1.211211211211211207e+02,2.014826757655147293e+00
1.213413413413413480e+02,2.001477375450261054e+00
1.215615615615615610e+02,1.988164256724170187e+00
1.217817817817817883e+02,1.974868512176981561e+00
1.220020020020020013e+02,1.961571252508806928e+00
1.222222222222222285e+02,1.948253588419754267e+00
1.224424424424424416e+02,1.934896630609935775e+00
1.226626626626626688e+02,1.921481489779456764e+00
1.228828828828828819e+02,1.907989276628430542e+00
1.231031031031031091e+02,1.894401101856964420e+00
1.233233233233233221e+02,1.880698076165170152e+00
1.235435435435435494e+02,1.866861310253154826e+00
1.237637637637637624e+02,1.852871914821030197e+00
1.239839839839839897e+02,1.838711000568903797e+00
1.242042042042042027e+02,1.824359678196886936e+00
1.244244244244244300e+02,1.809799058405088035e+00
1.246446446446446430e+02,1.795010251893617292e+00
1.248648648648648702e+02,1.779974369362583353e+00
1.250850850850850833e+02,1.764672521512097081e+00
1.253053053053053105e+02,1.749087091949538486e+00
1.255255255255255236e+02,1.733217448375752090e+00
1.257457457457457508e+02,1.717075052360899079e+00
1.259659659659659638e+02,1.700671624845462526e+00
1.261861861861861911e+02,1.684018886769921508e+00
1.264064064064064041e+02,1.667128559074757321e+00
1.266266266266266314e+02,1.650012362700449486e+00
1.268468468468468444e+02,1.632682018587480854e+00
1.270670670670670717e+02,1.615149247676328281e+00
1.272872872872872847e+02,1.597425770907475950e+00
1.275075075075075119e+02,1.579523309221402272e+00
1.277277277277277250e+02,1.561453583558589431e+00
1.279479479479479522e+02,1.543228314859515837e+00
1.281681681681681653e+02,1.524859224064664343e+00
1.283883883883883925e+02,1.506358032114513135e+00
1.286086086086086198e+02,1.487736459949543733e+00
1.288288288288288186e+02,1.469006228510240319e+00
1.290490490490490458e+02,1.450179058737076865e+00
1.292692692692692731e+02,1.431266671570537552e+00
1.294894894894895003e+02,1.412280787951102790e+00
1.297097097097096992e+02,1.393233128819254762e+00
1.299299299299299264e+02,1.374135415115470327e+00
1.301501501501501536e+02,1.354999367780231889e+00
1.303703703703703809e+02,1.335836707754019859e+00
1.305905905905905797e+02,1.316659155977317752e+00
1.308108108108108070e+02,1.297478433390600649e+00
1.310310310310310342e+02,1.278306260934351624e+00
1.312512512512512615e+02,1.259154359549051749e+00
1.314714714714714603e+02,1.240034450175183434e+00
1.316916916916916875e+02,1.220958253753223310e+00
1.319119119119119148e+02,1.201937491223653343e+00
1.321321321321321420e+02,1.182985170451823276e+00
1.323523523523523693e+02,1.164133555512231633e+00
1.325725725725725681e+02,1.145429733947313400e+00
1.327927927927927954e+02,1.126921174610568732e+00
1.330130130130130226e+02,1.108655346355504223e+00
1.332332332332332498e+02,1.090679718035625134e+00
1.334534534534534487e+02,1.073041758504438503e+00
1.336736736736736759e+02,1.055788936615444262e+00
1.338938938938939032e+02,1.038968721222149449e+00
1.341141141141141304e+02,1.022628581178059548e+00
1.343343343343343292e+02,1.006815985336680708e+00
1.345545545545545565e+02,9.915784025515134159e-01
1.347747747747747837e+02,9.769633016760651545e-01
1.349949949949950110e+02,9.630181515638400747e-01
1.352152152152152098e+02,9.497904210683451032e-01
1.354354354354354371e+02,9.373275790430815047e-01
1.356556556556556643e+02,9.256770943415555397e-01
1.358758758758758916e+02,9.148864358172723588e-01
1.360960960960960904e+02,9.050030723237377783e-01
1.363163163163163176e+02,8.960744727144540622e-01
1.365365365365365449e+02,8.881479490420126632e-01
1.367567567567567721e+02,8.812170238745549167e-01
1.369769769769769709e+02,8.751430796732211359e-01
1.371971971971971982e+02,8.697675748225019987e-01
1.374174174174174254e+02,8.649319677068915135e-01
1.376376376376376527e+02,8.604777167108826896e-01
1.378578578578578515e+02,8.562462802189686473e-01
1.380780780780780788e+02,8.520791166156411744e-01
1.382982982982983060e+02,8.478176842853936135e-01
1.385185185185185333e+02,8.433034416127189736e-01
1.387387387387387321e+02,8.383778469821104862e-01
1.389589589589589593e+02,8.328823587780597171e-01
1.391791791791791866e+02,8.266766317571370148e-01
1.393993993993994138e+02,8.197490673676132156e-01
1.396196196196196126e+02,8.121436012507009528e-01
1.398398398398398399e+02,8.039043877116078818e-01
1.400600600600600671e+02,7.950755810555452108e-01
1.402802802802802944e+02,7.857013355877230376e-01
1.405005005005004932e+02,7.758258056133524594e-01
1.407207207207207205e+02,7.654931454376406874e-01
1.409409409409409477e+02,7.547475093657995959e-01
1.411611611611611750e+02,7.436330517030387277e-01
1.413813813813813738e+02,7.321939267545695129e-01
1.416016016016016010e+02,7.204742888255994959e-01
1.418218218218218283e+02,7.085182922213394408e-01
1.420420420420420555e+02,6.963700912470000004e-01
1.422622622622622544e+02,6.840738402077923830e-01
1.424824824824824816e+02,6.716736934089236888e-01
1.427027027027027088e+02,6.592138051556052369e-01
1.429229229229229361e+02,6.467383297530471253e-01
1.431431431431431349e+02,6.342914215064607841e-01
1.433633633633633622e+02,6.219172347210533136e-01
1.435835835835835894e+02,6.096599237020363660e-01
1.438038038038038167e+02,5.975636427546197060e-01
1.440240240240240155e+02,5.856725394431648857e-01
1.442442442442442427e+02,5.740237047545094784e-01
1.444644644644644700e+02,5.626338115164863929e-01
1.446846846846846972e+02,5.515158610095038938e-01
1.449049049049048961e+02,5.406828545139719111e-01
1.451251251251251233e+02,5.301477933102959339e-01
1.453453453453453506e+02,5.199236786788860032e-01
1.455655655655655778e+02,5.100235119001500506e-01
1.457857857857857766e+02,5.004602942544983391e-01
1.460060060060060039e+02,4.912470270223363022e-01
1.462262262262262311e+02,4.823967114840739256e-01
1.464464464464464584e+02,4.739223489201196959e-01
1.466666666666666572e+02,4.658369406108825994e-01
1.468868868868868844e+02,4.581534878367692909e-01
1.471071071071071117e+02,4.508849918781894228e-01
1.473273273273273389e+02,4.440444540155510378e-01
1.475475475475475378e+02,4.376448755292635662e-01
1.477677677677677650e+02,4.316992576997337738e-01
1.479879879879879923e+02,4.262206018073708136e-01
1.482082082082082195e+02,4.212219091325831166e-01
1.484284284284284183e+02,4.167161809557798358e-01
1.486486486486486456e+02,4.127164185573680144e-01
1.488688688688688728e+02,4.092356232177568609e-01
1.490890890890891001e+02,4.062864319218724707e-01
1.493093093093092989e+02,4.038676927211365952e-01
1.495295295295295261e+02,4.019605542324110048e-01
1.497497497497497534e+02,4.005450033627603323e-01
1.499699699699699806e+02,3.996010270192489888e-01
1.501901901901901795e+02,3.991086121089412186e-01
1.504104104104104067e+02,3.990477455389012107e-01
1.506306306306306340e+02,3.993984142161933204e-01
1.508508508508508612e+02,4.001406050478819587e-01
1.510710710710710885e+02,4.012543049410312590e-01
1.512912912912912873e+02,4.027195008027052991e-01
1.515115115115115145e+02,4.045161795399688232e-01
1.517317317317317418e+02,4.066243280598860199e-01
1.519519519519519690e+02,4.090239332695210783e-01
1.521721721721721678e+02,4.116949820759380207e-01
1.523923923923923951e+02,4.146174613862018132e-01
1.526126126126126223e+02,4.177713581073762006e-01
1.528328328328328496e+02,4.211366591465258713e-01
1.530530530530530484e+02,4.246933514107142371e-01
1.532732732732732757e+02,4.284214218070068192e-01
1.534934934934935029e+02,4.323008572424674179e-01
1.537137137137137302e+02,4.363116446241602220e-01
1.539339339339339290e+02,4.404337708591491429e-01
1.541541541541541562e+02,4.446472228544992022e-01
1.543743743743743835e+02,4.489319875172745333e-01
1.545945945945946107e+02,4.532680517545392140e-01
1.548148148148148096e+02,4.576354024733570447e-01
1.550350350350350368e+02,4.620140265807935465e-01
1.552552552552552640e+02,4.663839109839122421e-01
1.554754754754754913e+02,4.707250425897777646e-01
1.556956956956956901e+02,4.750174083054534702e-01
1.559159159159159174e+02,4.792409950380049355e-01
1.561361361361361446e+02,4.833757896944958499e-01
1.563563563563563719e+02,4.874017791819906242e-01
1.565765765765765707e+02,4.912989504075530034e-01
1.567967967967967979e+02,4.950472902782482310e-01
1.570170170170170252e+02,4.986267857011399407e-01
1.572372372372372524e+02,5.020174235832927101e-01
1.574574574574574513e+02,5.051998993062170040e-01
1.576776776776776785e+02,5.081672007147073344e-01
1.578978978978979058e+02,5.109227258354805956e-01
1.581181181181181330e+02,5.134702014506078438e-01
1.583383383383383318e+02,5.158133543421602463e-01
1.585585585585585591e+02,5.179559112922097475e-01
1.587787787787787863e+02,5.199015990828269596e-01
1.589989989989990136e+02,5.216541444960832719e-01
1.592192192192192124e+02,5.232172743140497406e-01
1.594394394394394396e+02,5.245947153187981993e-01
1.596596596596596669e+02,5.257901942923994820e-01
1.598798798798798941e+02,5.268074380169247561e-01
1.601001001001000930e+02,5.276501732744454110e-01
1.603203203203203202e+02,5.283221268470328358e-01
1.605405405405405475e+02,5.288270255167579759e-01
1.607607607607607747e+02,5.291685960656923315e-01
1.609809809809809735e+02,5.293505652759069591e-01
1.612012012012012008e+02,5.293766599294733588e-01
1.614214214214214280e+02,5.292506068084624760e-01
1.616416416416416553e+02,5.289761326949456999e-01
1.618618618618618541e+02,5.285569643709941978e-01
1.620820820820820813e+02,5.279968286186794701e-01
1.623023023023023086e+02,5.272994522200724621e-01
1.625225225225225358e+02,5.264685619572445630e-01
1.627427427427427347e+02,5.255078846122671621e-01
1.629629629629629619e+02,5.244211469672110937e-01
1.631831831831831892e+02,5.232120758041478581e-01
1.634034034034034164e+02,5.218843979051488446e-01
1.636236236236236152e+02,5.204418400522849986e-01
1.638438438438438425e+02,5.188881290276277092e-01
1.640640640640640697e+02,5.172269916132483658e-01
1.642842842842842970e+02,5.154621545912180247e-01
1.645045045045044958e+02,5.135973447436082973e-01
1.647247247247247230e+02,5.116362888524896846e-01
1.649449449449449503e+02,5.095827136999341311e-01
1.651651651651651775e+02,5.074403460680124711e-01
1.653853853853853764e+02,5.052129127387964269e-01
1.656056056056056036e+02,5.029041404943566107e-01
1.658258258258258309e+02,5.005177561167645228e-01
1.660460460460460581e+02,4.980574863880916636e-01
1.662662662662662569e+02,4.955270580904093114e-01
1.664864864864864842e+02,4.929301980057880783e-01
1.667067067067067114e+02,4.902706329162997423e-01
1.669269269269269387e+02,4.875520896040154151e-01
1.671471471471471375e+02,4.847782948510065415e-01
1.673673673673673647e+02,4.819529754393439558e-01
1.675875875875875920e+02,4.790798581510992138e-01
1.678078078078078192e+02,4.761626697683433718e-01
1.680280280280280181e+02,4.732051370731482076e-01
1.682482482482482453e+02,4.702109868475842780e-01
1.684684684684684726e+02,4.671839458737229722e-01
1.686886886886886998e+02,4.641277409336357351e-01
1.689089089089088986e+02,4.610460988093941226e-01
1.691291291291291259e+02,4.579427462830684137e-01
1.693493493493493531e+02,4.548214101367307194e-01
1.695695695695695804e+02,4.516858171524519294e-01
1.697897897897898076e+02,4.485396941123034331e-01
1.700100100100100065e+02,4.453867677475951692e-01
1.702302302302302337e+02,4.422301473791035442e-01
1.704504504504504609e+02,4.390707868475858255e-01
1.706706706706706882e+02,4.359091698927592962e-01
1.708908908908908870e+02,4.327457802543416276e-01
1.711111111111111143e+02,4.295811016720493813e-01
1.713313313313313415e+02,4.264156178856005064e-01
1.715515515515515688e+02,4.232498126347119527e-01
1.717717717717717676e+02,4.200841696591015584e-01
1.719919919919919948e+02,4.169191726984859403e-01
1.722122122122122221e+02,4.137553054925825480e-01
1.724324324324324493e+02,4.105930517811089420e-01
1.726526526526526482e+02,4.074328953037826828e-01
1.728728728728728754e+02,4.042753198003203319e-01
1.730930930930931027e+02,4.011208090104395607e-01
1.733133133133133299e+02,3.979698466738575968e-01
1.735335335335335287e+02,3.948229165302923893e-01
1.737537537537537560e+02,3.916805023194602775e-01
1.739739739739739832e+02,3.885430877810787664e-01
1.741941941941942105e+02,3.854111566548654721e-01
1.744144144144144093e+02,3.822851926805380662e-01
1.746346346346346365e+02,3.791656795978129435e-01
1.748548548548548638e+02,3.760531011464077755e-01
1.750750750750750910e+02,3.729479410660399563e-01
1.752952952952952899e+02,3.698506830964270464e-01
1.755155155155155171e+02,3.667618109772857182e-01
1.757357357357357444e+02,3.636818084483336988e-01
1.759559559559559716e+02,3.606111592492882156e-01
1.761761761761761704e+02,3.575503471198669958e-01
1.763963963963963977e+02,3.544998557997864341e-01
1.766166166166166249e+02,3.514601690287642577e-01
1.768368368368368522e+02,3.484317705465179715e-01
1.770570570570570510e+02,3.454151440927650252e-01
1.772772772772772782e+02,3.424107734072220355e-01
1.774974974974975055e+02,3.394191422296068406e-01
1.777177177177177327e+02,3.364407342996364458e-01
1.779379379379379316e+02,3.334760333570288560e-01
1.781581581581581588e+02,3.305255231415002992e-01
1.783783783783783861e+02,3.275896873927686692e-01
1.785985985985986133e+02,3.246690098505512490e-01
1.788188188188188121e+02,3.217639742545655990e-01
1.790390390390390394e+02,3.188750643445284472e-01
1.792592592592592666e+02,3.160027638601574096e-01
1.794794794794794939e+02,3.131475565411697137e-01
1.796996996996996927e+02,3.103099261272830311e-01
1.799199199199199199e+02,3.074903563582139787e-01
1.801401401401401472e+02,3.046893309736803390e-01
1.803603603603603744e+02,3.019073337133992285e-01
1.805805805805805733e+02,2.991448483170883743e-01
1.808008008008008005e+02,2.964023585244643377e-01
1.810210210210210278e+02,2.936803480752448459e-01
1.812412412412412550e+02,2.909793007091472927e-01
1.814614614614614538e+02,2.882997001658890168e-01
1.816816816816816811e+02,2.856420301851870236e-01
1.819019019019019083e+02,2.830067745067585960e-01
1.821221221221221356e+02,2.803944168703212392e-01
1.823423423423423344e+02,2.778054410155925136e-01
1.825625625625625617e+02,2.752403306822891471e-01
1.827827827827827889e+02,2.726995696101287558e-01
1.830030030030030161e+02,2.701836415388285673e-01
1.832232232232232150e+02,2.676930302081062529e-01
1.834434434434434422e+02,2.652282193576785407e-01
1.836636636636636695e+02,2.627896927272629357e-01
1.838838838838838967e+02,2.603779340565767209e-01
1.841041041041040955e+02,2.579934270853375677e-01
1.843243243243243228e+02,2.556366555532623153e-01
1.845445445445445500e+02,2.533081032000683019e-01
1.847647647647647773e+02,2.510082537654730328e-01
1.849849849849849761e+02,2.487375909891940406e-01
1.852052052052052034e+02,2.464965986109479701e-01
1.854254254254254306e+02,2.442857603704525482e-01
1.856456456456456579e+02,2.421055600074250580e-01
1.858658658658658567e+02,2.399564812615829767e-01
1.860860860860860839e+02,2.378390078726430878e-01
1.863063063063063112e+02,2.357536235803230629e-01
1.865265265265265384e+02,2.337008121243400738e-01
1.867467467467467372e+02,2.316810572444117922e-01
1.869669669669669645e+02,2.296948426802549459e-01
1.871871871871871917e+02,2.277426521715870955e-01
1.874074074074074190e+02,2.258249694581255240e-01
1.876276276276276178e+02,2.239422782795879308e-01
1.878478478478478451e+02,2.220950623756909881e-01
1.880680680680680723e+02,2.202838014152392054e-01
1.882882882882882996e+02,2.185086820773032013e-01
1.885085085085085268e+02,2.167694064183545710e-01
1.887287287287287256e+02,2.150656310279120687e-01
1.889489489489489529e+02,2.133970124954939207e-01
1.891691691691691801e+02,2.117632074106189366e-01
1.893893893893894074e+02,2.101638723628058425e-01
1.896096096096096062e+02,2.085986639415733923e-01
1.898298298298298334e+02,2.070672387364398404e-01
1.900500500500500607e+02,2.055692533369240516e-01
1.902702702702702879e+02,2.041043643325446688e-01
1.904904904904904868e+02,2.026722283128204183e-01
1.907107107107107140e+02,2.012725018672696653e-01
1.909309309309309413e+02,1.999048415854111638e-01
1.911511511511511685e+02,1.985689040567635566e-01
1.913713713713713673e+02,1.972643458708456532e-01
1.915915915915915946e+02,1.959908236171757911e-01
1.918118118118118218e+02,1.947479938852727799e-01
1.920320320320320491e+02,1.935355132646550957e-01
1.922522522522522479e+02,1.923530383448417425e-01
1.924724724724724751e+02,1.912002257153508633e-01
1.926926926926927024e+02,1.900767319657014343e-01
1.929129129129129296e+02,1.889822136854118206e-01
1.931331331331331285e+02,1.879163274640011094e-01
1.933533533533533557e+02,1.868787298909874162e-01
1.935735735735735830e+02,1.858690775558896890e-01
1.937937937937938102e+02,1.848870270482264599e-01
1.940140140140140090e+02,1.839322349575164273e-01
1.942342342342342363e+02,1.830043578732780396e-01
1.944544544544544635e+02,1.821030523850301341e-01
1.946746746746746908e+02,1.812279750822912427e-01
1.948948948948948896e+02,1.803787825545801748e-01
1.951151151151151169e+02,1.795551313914152958e-01
1.953353353353353441e+02,1.787566781823153594e-01
1.955555555555555713e+02,1.779830795167990087e-01
1.957757757757757702e+02,1.772339919843849421e-01
1.959959959959959974e+02,1.765090721745916635e-01
1.962162162162162247e+02,1.758079766769378716e-01
1.964364364364364519e+02,1.751303620809421813e-01
1.966566566566566507e+02,1.744758849761233466e-01
1.968768768768768780e+02,1.738442019519997883e-01
1.970970970970971052e+02,1.732349695980902604e-01
1.973173173173173325e+02,1.726478445039133780e-01
1.975375375375375313e+02,1.720824832589878395e-01
1.977577577577577586e+02,1.715385424528321767e-01
1.979779779779779858e+02,1.710156786749650881e-01
1.981981981981982130e+02,1.705135485149051333e-01
1.984184184184184119e+02,1.700318085621710940e-01
1.986386386386386391e+02,1.695701154062814464e-01
1.988588588588588664e+02,1.691281256367548891e-01
1.990790790790790936e+02,1.687054958431100649e-01
1.992992992992992924e+02,1.683018826148656166e-01
1.995195195195195197e+02,1.679169425415401040e-01
1.997397397397397469e+02,1.675503322126522532e-01
1.999599599599599742e+02,1.672017082177205960e-01
2.001801801801801730e+02,1.668707271462639141e-01
2.004004004004004003e+02,1.665570455878007117e-01
2.006206206206206275e+02,1.662603201318496593e-01
2.008408408408408548e+02,1.659802073679293999e-01
2.010610610610610536e+02,1.657163638855586318e-01
2.012812812812812808e+02,1.654684462742558593e-01
2.015015015015015081e+02,1.652361111235397528e-01
2.017217217217217353e+02,1.650190150229290109e-01
2.019419419419419341e+02,1.648168145619422764e-01
2.021621621621621614e+02,1.646291663300980812e-01
2.023823823823823886e+02,1.644557269169151237e-01
2.026026026026026159e+02,1.642961529119120190e-01
2.028228228228228147e+02,1.641501009046074100e-01
2.030430430430430420e+02,1.640172274845199396e-01
2.032632632632632692e+02,1.638971892411682230e-01
2.034834834834834965e+02,1.637896427640709029e-01
2.037037037037036953e+02,1.636942446427466502e-01
2.039239239239239225e+02,1.636106514667140244e-01
2.041441441441441498e+02,1.635385198254916683e-01
2.043643643643643770e+02,1.634775063085983082e-01
2.045845845845845759e+02,1.634272675055524759e-01
2.048048048048048031e+02,1.633874600058728421e-01
2.050250250250250303e+02,1.633577403990780774e-01
2.052452452452452576e+02,1.633377652746867137e-01
2.054654654654654564e+02,1.633271912222174493e-01
2.056856856856856837e+02,1.633256748311889828e-01
2.059059059059059109e+02,1.633328726911198459e-01
2.061261261261261382e+02,1.633484413915287370e-01
2.063463463463463370e+02,1.633720375219342436e-01
2.065665665665665642e+02,1.634033176718550084e-01
2.067867867867867915e+02,1.634419384308096745e-01
2.070070070070070187e+02,1.634875563883169403e-01
2.072272272272272460e+02,1.635398281338953097e-01
2.074474474474474448e+02,1.635984102570634813e-01
2.076676676676676720e+02,1.636629593473401534e-01
2.078878878878878993e+02,1.637331319942438301e-01
2.081081081081081265e+02,1.638085847872932099e-01
2.083283283283283254e+02,1.638889743160069357e-01
2.085485485485485526e+02,1.639739571699036502e-01
2.087687687687687799e+02,1.640631899385019965e-01
2.089889889889890071e+02,1.641563292113205619e-01
2.092092092092092059e+02,1.642530315778779615e-01
2.094294294294294332e+02,1.643529536276928660e-01
2.096496496496496604e+02,1.644557519502840015e-01
2.098698698698698877e+02,1.645610831351698444e-01
2.100900900900900865e+02,1.646686037718691209e-01
2.103103103103103138e+02,1.647779704499004461e-01
2.105305305305305410e+02,1.648888397587823795e-01
2.107507507507507682e+02,1.650008682880336752e-01
2.109709709709709671e+02,1.651137126271728928e-01
2.111911911911911943e+02,1.652270293657187583e-01
2.114114114114114216e+02,1.653404750931897760e-01
2.116316316316316488e+02,1.654537063991046164e-01
2.118518518518518476e+02,1.655663798729819502e-01
2.120720720720720749e+02,1.656781521043403926e-01
2.122922922922923021e+02,1.657886796826986697e-01
2.125125125125125294e+02,1.658976191975752024e-01
2.127327327327327282e+02,1.660046272384888555e-01
2.129529529529529555e+02,1.661093603949580499e-01
2.131731731731731827e+02,1.662114752565015952e-01
2.133933933933934100e+02,1.663106284126380507e-01
2.136136136136136088e+02,1.664064764528860041e-01
2.138338338338338360e+02,1.664986759667642091e-01
2.140540540540540633e+02,1.665868835437911422e-01
2.142742742742742905e+02,1.666707557734856127e-01
2.144944944944944893e+02,1.667499492453661247e-01
2.147147147147147166e+02,1.668241205489513768e-01
2.149349349349349438e+02,1.668929262737599561e-01
2.151551551551551711e+02,1.669560230093105058e-01
2.153753753753753699e+02,1.670130673451217240e-01
2.155955955955955972e+02,1.670637158707121428e-01
2.158158158158158244e+02,1.671076251756004605e-01
2.160360360360360517e+02,1.671444518493053755e-01
2.162562562562562505e+02,1.671738524813453364e-01
2.164764764764764777e+02,1.671954836612391526e-01
2.166966966966967050e+02,1.672090019785053006e-01
2.169169169169169322e+02,1.672140640226625896e-01
2.171371371371371310e+02,1.672103263832295517e-01
2.173573573573573583e+02,1.671974456497248296e-01
2.175775775775775855e+02,1.671750784116670385e-01
2.177977977977978128e+02,1.671428812585748491e-01
2.180180180180180116e+02,1.671005107799669320e-01
2.182382382382382389e+02,1.670476235653617914e-01
2.184584584584584661e+02,1.669838762042782088e-01
2.186786786786786934e+02,1.669089252862347161e-01
2.188988988988988922e+02,1.668224274007499841e-01
2.191191191191191194e+02,1.667240391373426833e-01
2.193393393393393467e+02,1.666134170855313457e-01
2.195595595595595739e+02,1.664902178348346418e-01
2.197797797797797728e+02,1.663540979747713255e-01
2.200000000000000000e+02,1.662047140948598734e-01


==> finalLTspline.csv <==
0.000000000000000000e+00,-2.168381107129270453e-19,-3.252571660693905921e-19,0.000000000000000000e+00
2.202202202202202252e-01,9.334256858327441564e-02,1.519283851646018035e-01,3.475675200194670855e-02
4.404404404404404505e-01,1.778937829690231676e-01,2.894606915998274577e-01,6.632687433821828071e-02
6.606606606606606480e-01,2.539829415602208318e-01,4.131311819484251857e-01,9.483470117201553418e-02
8.808808808808809010e-01,3.219393427598419843e-01,5.234741188531435441e-01,1.204045666665392728e-01
1.101101101101101154e+00,3.820922849708611180e-01,6.210237649567306173e-01,1.431608049849903141e-01
1.321321321321321296e+00,4.347710665962529752e-01,7.063143829019349340e-01,1.632277502905694067e-01
1.541541541541541660e+00,4.803049860389919101e-01,7.798802353315046343e-01,1.807297367464774096e-01
1.761761761761761802e+00,5.190233417020525541e-01,8.422555848881881913e-01,1.957910985159151407e-01
1.981981981981981944e+00,5.512554319884096499e-01,8.939746942147339670e-01,2.085361697620834454e-01
2.202202202202202308e+00,5.773305553010374958e-01,9.355718259538898796e-01,2.190892846481830025e-01
2.422422422422422450e+00,5.975780100429106678e-01,9.675812427484047351e-01,2.275747773374146576e-01
2.642642642642642592e+00,6.123270946170039641e-01,9.905372072410265627e-01,2.341169819929792284e-01
2.862862862862862734e+00,6.219071074262918497e-01,1.004973982074503835e+00,2.388402327780776713e-01
3.083083083083083320e+00,6.266473468737485675e-01,1.011425829891584360e+00,2.418688638559104709e-01
3.303303303303303462e+00,6.268771113623493596e-01,1.010427013335017721e+00,2.433272093896787225e-01
3.523523523523523604e+00,6.229256992950682470e-01,1.002511795047551280e+00,2.433396035425831327e-01
3.743743743743743746e+00,6.151224090748800277e-01,9.882144376719333989e-01,2.420303804778245471e-01
3.963963963963963888e+00,6.037965391047592778e-01,9.680692038509127739e-01,2.395238743586037000e-01
4.184184184184184474e+00,5.892773877876805733e-01,9.426103562272374337e-01,2.359444193481214647e-01
4.404404404404404616e+00,5.718942535266181570e-01,9.123721574436556292e-01,2.314163496095786032e-01
4.624624624624624758e+00,5.519764347245468272e-01,8.778888701429160557e-01,2.260639993061759057e-01
4.844844844844844900e+00,5.298532297844413819e-01,8.396947569677666312e-01,2.200117026011142174e-01
5.065065065065065042e+00,5.058539371092759529e-01,7.983240805609558288e-01,2.133837936575943006e-01
5.285285285285285184e+00,4.803078551020253939e-01,7.543111035652322327e-01,2.063046066388170285e-01
5.505505505505505326e+00,4.535442821656642809e-01,7.081900886233438719e-01,1.988984757079831911e-01
5.725725725725725468e+00,4.258925167031669679e-01,6.604952983780389975e-01,1.912897350282935505e-01
5.945945945945946498e+00,3.976818571175080863e-01,6.117609954720660825e-01,1.836027187629489521e-01
6.166166166166166640e+00,3.692416018116621568e-01,5.625214425481732672e-01,1.759617610751500749e-01
6.386386386386386782e+00,3.409010491886041994e-01,5.133109022491093576e-01,1.684911961280980142e-01
6.606606606606606924e+00,3.129894976513081795e-01,4.646636372176222718e-01,1.613153580849933100e-01
6.826826826826827066e+00,2.858362456027491727e-01,4.171139100964607049e-01,1.545585811090369188e-01
7.047047047047047208e+00,2.597705914459012555e-01,3.711959835283724085e-01,1.483451993634295474e-01
7.267267267267267350e+00,2.351218335837392814e-01,3.274441201561060222e-01,1.427995470113720411e-01
7.487487487487487492e+00,2.122192704192376600e-01,2.863925826224097415e-01,1.380459582160651899e-01
7.707707707707707634e+00,1.913922003553713003e-01,2.485756335700322894e-01,1.342087671407098670e-01
7.927927927927927776e+00,1.729699217951143064e-01,2.145275356417215562e-01,1.314123079485068346e-01
8.148148148148148806e+00,1.572817331414415043e-01,1.847825514802260150e-01,1.297809148026568549e-01
8.368368368368368948e+00,1.446569327973274421e-01,1.598749437282940278e-01,1.294389218663607732e-01
8.588588588588589090e+00,1.354248191657466682e-01,1.403389750286738735e-01,1.305106633028194629e-01
8.808808808808809232e+00,1.299146906496737586e-01,1.267089080241139143e-01,1.331204732752336029e-01
9.029029029029029374e+00,1.284558456520831782e-01,1.195190053573624012e-01,1.373926859468040385e-01
9.249249249249249516e+00,1.313775825759497251e-01,1.193035296711678073e-01,1.434516354807317262e-01
9.469469469469469658e+00,1.390091998242476701e-01,1.265967436082782172e-01,1.514216560402172340e-01
9.689689689689689800e+00,1.516799957999518111e-01,1.419329098114421317e-01,1.614270817884615461e-01
9.909909909909909942e+00,1.697192689060365578e-01,1.658462909234078575e-01,1.735922468886653136e-01
1.013013013013013008e+01,1.934563175454765416e-01,1.988711495869236179e-01,1.880414855040294375e-01
1.035035035035035023e+01,2.230645692796497381e-01,2.412620361510528222e-01,2.048671024082465153e-01
1.057057057057057037e+01,2.570071313281613312e-01,2.902043084152259311e-01,2.238099542410965925e-01
1.079079079079079051e+01,2.926901157458307035e-01,3.409865323291099704e-01,2.443936991625511312e-01
1.101101101101101065e+01,3.275039915404767688e-01,3.888692021869433746e-01,2.661387808940098298e-01
1.123123123123123079e+01,3.588443574897985933e-01,4.291203739732415423e-01,2.885683410063553112e-01
1.145145145145145094e+01,3.867635684383964323e-01,4.609243741855440502e-01,3.126027626912484814e-01
1.167167167167167108e+01,4.183062023532223561e-01,4.937726243444161556e-01,3.428397803620282791e-01
1.189189189189189300e+01,4.616535220497183789e-01,5.388321101707653771e-01,3.844749339286712697e-01
1.211211211211211314e+01,5.249863882877064958e-01,6.072693558232246103e-01,4.427034207521882703e-01
1.233233233233233328e+01,6.136496421432601212e-01,7.069951177718528657e-01,5.203041665146673767e-01
1.255255255255255342e+01,7.233645283433343121e-01,8.348722058801032464e-01,6.118568508065657108e-01
1.277277277277277356e+01,8.478129335105046849e-01,9.854222346171517266e-01,7.102036324038575321e-01
1.299299299299299371e+01,9.806767442673465229e-01,1.153166818452175058e+00,8.081866700825178773e-01
1.321321321321321385e+01,1.115725362969255396e+00,1.332528842930813529e+00,8.989218830076971534e-01
1.343343343343343399e+01,1.248613873777101091e+00,1.515803903695674970e+00,9.814238438585268787e-01
1.365365365365365413e+01,1.376814981763488044e+00,1.693237087866750201e+00,1.060392875660225664e+00
1.387387387387387427e+01,1.497875289788312081e+00,1.854990116422239765e+00,1.140760463154384174e+00
1.409409409409409442e+01,1.609341400711469916e+00,1.991224710340345094e+00,1.227458091082594294e+00
1.431431431431431456e+01,1.709351925534787764e+00,2.093205501774991983e+00,1.325498349294582656e+00
1.453453453453453470e+01,1.808514531787588808e+00,2.175426975344775915e+00,1.441602088230401701e+00
1.475475475475475484e+01,1.929300102558955121e+00,2.274484786402580561e+00,1.584115418715329238e+00
1.497497497497497498e+01,2.094650266648097947e+00,2.427851589565077628e+00,1.761448943731118710e+00
1.519519519519519513e+01,2.327506652854229863e+00,2.673000039448935716e+00,1.982013266259524453e+00
1.541541541541541527e+01,2.649170551370609417e+00,3.044985539003945973e+00,2.253355563737271972e+00
1.563563563563563541e+01,3.047163645354006967e+00,3.529084859427218834e+00,2.565242431280793323e+00
1.585585585585585555e+01,3.477285920985484502e+00,4.063828737522439560e+00,2.890743104448528555e+00
1.607607607607607747e+01,3.894109117679707133e+00,4.585937929195057272e+00,3.202280306164354773e+00
1.629629629629629761e+01,4.252204974851325758e+00,5.032133190350505991e+00,3.472276759352143749e+00
1.651651651651651775e+01,4.516841037543914972e+00,5.353689094779171320e+00,3.679992980308656847e+00
1.673673673673673790e+01,4.698282438021903040e+00,5.563108581145960407e+00,3.833456294897841676e+00
1.695695695695695804e+01,4.818625651286543743e+00,5.688993535076883212e+00,3.948257767496203829e+00
1.717717717717717818e+01,4.899967205875486620e+00,5.759945915045086906e+00,4.039988496705883669e+00
1.739739739739739832e+01,4.964403630326378547e+00,5.804567679523730206e+00,4.124239581129026000e+00
1.761761761761761846e+01,5.033627038505147588e+00,5.850993798138491186e+00,4.216260278871800438e+00
1.783783783783783861e+01,5.121363471537728529e+00,5.918160595194201790e+00,4.324566347881252604e+00
1.805805805805805875e+01,5.234050972005793056e+00,6.016588740771110722e+00,4.451513203240472727e+00
1.827827827827827889e+01,5.377859119206484628e+00,6.156488902942630403e+00,4.599229335470336189e+00
1.849849849849849903e+01,5.558957492436944925e+00,6.348071749782168816e+00,4.769843235091720146e+00
1.871871871871871917e+01,5.783512865563188221e+00,6.601543917438179143e+00,4.965481813688198187e+00
1.893893893893893932e+01,6.051868352551341701e+00,6.918742362463925488e+00,5.184994342638759690e+00
1.915915915915915946e+01,6.346283977198511117e+00,7.275515286332969289e+00,5.417052668064053833e+00
1.937937937937937960e+01,6.645520262339000617e+00,7.642681458459785304e+00,5.648359066218215929e+00
1.959959959959959974e+01,6.928337730807106354e+00,7.991059648258840298e+00,5.865615813355374186e+00
1.981981981981981988e+01,7.173496905437133364e+00,8.291468625144606364e+00,6.055525185729663917e+00
2.004004004004004003e+01,7.360867952703756600e+00,8.516292732400241761e+00,6.205443173007271440e+00
2.026026026026026017e+01,7.484774376998920786e+00,8.658308236747519260e+00,6.311240517250323201e+00
2.048048048048048031e+01,7.549659481433245389e+00,8.724569225150590412e+00,6.374749737715900366e+00
2.070070070070070045e+01,7.560174839700589011e+00,8.722423629345824381e+00,6.397926050055353642e+00
2.092092092092092059e+01,7.520972025494807589e+00,8.659219381069577892e+00,6.382724669920036398e+00
2.114114114114114074e+01,7.436702612509755284e+00,8.542304412058211227e+00,6.331100812961298452e+00
2.136136136136136088e+01,7.312811049142774245e+00,8.379824230520233286e+00,6.245797867765316980e+00
2.158158158158158102e+01,7.162055277509473683e+00,8.187281207600044297e+00,6.136829347418903957e+00
2.180180180180180116e+01,7.001141242870621006e+00,7.984149129353757424e+00,6.018133356387486366e+00
2.202202202202202130e+01,6.846813371050910924e+00,7.789940490592209166e+00,5.903686251509614458e+00
2.224224224224224145e+01,6.715816087875029261e+00,7.624167786126223589e+00,5.807464389623837597e+00
2.246246246246246159e+01,6.624893819167662734e+00,7.506343510766628313e+00,5.743444127568698931e+00
2.268268268268268173e+01,6.590398129682912831e+00,7.455521882686388935e+00,5.725274376679439392e+00
2.290290290290290187e+01,6.610936543127154508e+00,7.470058506522446073e+00,5.751814579731866495e+00
2.312312312312312201e+01,6.660525026208702570e+00,7.519622672831251187e+00,5.801427379586154842e+00
2.334334334334334216e+01,6.711371293228248547e+00,7.571774326408605482e+00,5.850968260047892500e+00
2.356356356356356585e+01,6.735683058486488406e+00,7.594073412050307503e+00,5.877292704922671085e+00
2.378378378378378599e+01,6.705668036284116340e+00,7.554079874552154905e+00,5.857256198016077775e+00
2.400400400400400613e+01,6.599548329560338544e+00,7.426395746829569156e+00,5.772700912291108821e+00
2.422422422422422628e+01,6.425571615220404098e+00,7.220779209898711137e+00,5.630364020542094394e+00
2.444444444444444642e+01,6.201336564642924820e+00,6.957937276160845563e+00,5.444735853125003189e+00
2.466466466466466656e+01,5.944444870020569205e+00,6.658580495008274980e+00,5.230309245032859877e+00
2.488488488488488670e+01,5.672498223545995089e+00,6.343419415833301045e+00,5.001577031258688244e+00
2.510510510510510684e+01,5.403098317411869189e+00,6.033164588028223640e+00,4.773032046795513850e+00
2.532532532532532699e+01,5.153846843810857337e+00,5.748526560985349754e+00,4.559167126636364031e+00
2.554554554554554713e+01,4.942313242505067095e+00,5.510178976563103070e+00,4.374447508447030231e+00
2.576576576576576727e+01,4.779787972834973253e+00,5.331610229535046486e+00,4.227965716134899132e+00
2.598598598598598741e+01,4.663817095550260916e+00,5.210580540150196782e+00,4.117053650950322385e+00
2.620620620620620755e+01,4.590127328532254580e+00,5.142768193826849021e+00,4.037486463237660139e+00
2.642642642642642770e+01,4.554445389662285848e+00,5.123851475983298265e+00,3.985039303341273431e+00
2.664664664664664784e+01,4.552497996821682769e+00,5.149508672037842238e+00,3.955487321605525075e+00
2.686686686686686798e+01,4.579990175854239176e+00,5.215375046844957119e+00,3.944605304863522566e+00
2.708708708708708812e+01,4.630996965438046509e+00,5.313853205958808168e+00,3.948140724917284849e+00
2.730730730730730826e+01,4.696857420714204423e+00,5.431919636978479460e+00,3.961795204449931607e+00
2.752752752752752841e+01,4.768648930847797729e+00,5.556031880502266596e+00,3.981265981193329306e+00
2.774774774774774855e+01,4.837448885003904131e+00,5.672647477128467841e+00,4.002250292879341309e+00
2.796796796796796869e+01,4.894334672347605775e+00,5.768223967455379686e+00,4.020445377239831863e+00
2.818818818818818883e+01,4.930383682043982141e+00,5.829218892081297732e+00,4.031548472006665662e+00
2.840840840840840897e+01,4.936673303258114487e+00,5.842089791604520244e+00,4.031256814911706954e+00
2.862862862862862912e+01,4.904280925155084070e+00,5.793294206623346376e+00,4.015267643686820875e+00
2.884884884884884926e+01,4.825668154071649951e+00,5.671478798107845165e+00,3.979857510035453405e+00
2.906906906906906940e+01,4.708860130158529778e+00,5.489903741168791207e+00,3.927816519148268348e+00
2.928928928928928954e+01,4.571677828782895858e+00,5.277321189249280842e+00,3.866034468316509098e+00
2.950950950950950968e+01,4.432094820175925598e+00,5.062724622465900381e+00,3.801465017885951259e+00
2.972972972972972983e+01,4.308084674568793737e+00,4.875107520935226368e+00,3.741061828202361106e+00
2.994994994994994997e+01,4.217620962192679457e+00,4.743463364773843338e+00,3.691778559611515576e+00
3.017017017017017011e+01,4.178677253278757497e+00,4.696785634098331386e+00,3.660568872459182277e+00
3.039039039039039025e+01,4.209227118058205264e+00,4.764067809025274158e+00,3.654386427091135925e+00
3.061061061061061039e+01,4.321086846336378962e+00,4.964402624565997790e+00,3.677771068106758801e+00
3.083083083083083054e+01,4.497994823234325423e+00,5.271734282914786185e+00,3.724255363553863774e+00
3.105105105105105068e+01,4.715690347660332904e+00,5.647144665859759272e+00,3.784236029460903872e+00
3.127127127127127082e+01,4.949912133644498446e+00,6.051714714720281663e+00,3.848109552568713010e+00
3.149149149149149096e+01,5.176398895216917317e+00,6.446525370815714417e+00,3.906272419618119329e+00
3.171171171171171110e+01,5.370889346407690113e+00,6.792657575465423925e+00,3.949121117349956744e+00
3.193193193193193125e+01,5.509122201246912098e+00,7.051192269988769468e+00,3.967052132505054729e+00
3.215215215215215494e+01,5.568899480228138188e+00,7.186463819114907281e+00,3.951335141341369539e+00
3.237237237237237508e+01,5.550015549448801266e+00,7.197484137074746435e+00,3.902546961822855653e+00
3.259259259259259522e+01,5.465560753141862627e+00,7.104230247882119542e+00,3.826891258401605711e+00
3.281281281281281537e+01,5.328810175018616313e+00,6.926970472919501631e+00,3.730649877117730551e+00
3.303303303303303551e+01,5.153038898790356370e+00,6.685973133569368620e+00,3.620104664011343232e+00
3.325325325325325565e+01,4.951522008168373290e+00,6.401506551214193763e+00,3.501537465122553261e+00
3.347347347347347579e+01,4.737534586863960229e+00,6.093839047236451201e+00,3.381230126491470589e+00
3.369369369369369593e+01,4.524351718588412119e+00,5.783238943018616851e+00,3.265464494158207831e+00
3.391391391391391608e+01,4.325248487053019453e+00,5.489974559943164856e+00,3.160522414162874494e+00
3.413413413413413622e+01,4.153499975969076274e+00,5.234314219392570244e+00,3.072685732545582304e+00
3.435435435435435636e+01,4.022054620468433761e+00,5.036013438082991733e+00,3.008095802853877565e+00
3.457457457457457650e+01,3.935338830165393098e+00,4.901449029356610865e+00,2.969228630974175775e+00
3.479479479479479664e+01,3.888655552836526752e+00,4.822674910030678497e+00,2.954636195642375451e+00
3.501501501501501679e+01,3.876860625024419527e+00,4.791043078280873502e+00,2.962678171767965551e+00
3.523523523523523693e+01,3.894809883271654893e+00,4.797905532282875640e+00,2.991714234260434147e+00
3.545545545545545707e+01,3.937359164120819432e+00,4.834614270212365561e+00,3.040104058029272860e+00
3.567567567567567721e+01,3.999364304114494395e+00,4.892521290245021248e+00,3.106207317983968430e+00
3.589589589589589735e+01,4.075681139795266361e+00,4.962978590556521574e+00,3.188383689034012036e+00
3.611611611611611750e+01,4.161165507705720579e+00,5.037338169322548964e+00,3.284992846088892193e+00
3.633633633633633764e+01,4.250673244388440075e+00,5.106952024718781402e+00,3.394394464058099636e+00
3.655655655655655778e+01,4.339057585715464072e+00,5.163188471718400230e+00,3.514926699712529246e+00
3.677677677677677792e+01,4.420877362914004571e+00,5.199262941601617172e+00,3.642491784226391971e+00
3.699699699699699806e+01,4.490130223316686653e+00,5.211911774510396000e+00,3.768348672122979082e+00
3.721721721721721821e+01,4.540750792098678268e+00,5.198266716219086092e+00,3.883234867978272220e+00
3.743743743743743835e+01,4.566673694435137598e+00,5.155459512502025277e+00,3.977887876368251696e+00
3.765765765765765849e+01,4.561833555501228155e+00,5.080621909133562042e+00,4.043045201868897820e+00
3.787787787787787863e+01,4.520165000472112560e+00,4.970885651888036882e+00,4.069444349056191790e+00
3.809809809809809877e+01,4.435602654522949884e+00,4.823382486539791181e+00,4.047822822506109475e+00
3.831831831831831892e+01,4.302547867491847811e+00,4.635608140765141272e+00,3.969487594218557014e+00
3.853853853853853906e+01,4.124467833358325564e+00,4.412128470424158344e+00,3.836807196292494115e+00
3.875875875875875920e+01,3.913055268012385124e+00,4.163924122253348514e+00,3.662186413771424398e+00
3.897897897897897934e+01,3.680301048906163164e+00,3.902208268546778047e+00,3.458393829265550501e+00
3.919919919919919948e+01,3.438196053491790138e+00,3.638194081598507879e+00,3.238198025385072842e+00
3.941941941941941963e+01,3.198731159221396947e+00,3.383094733702603385e+00,3.014367584740192729e+00
3.963963963963963977e+01,2.973897243547120262e+00,3.148123397153129055e+00,2.799671089941112356e+00
3.985985985985985991e+01,2.775685183921091426e+00,2.944493244244149377e+00,2.606877123598033918e+00
4.008008008008008005e+01,2.615958665588247190e+00,2.783293180529335054e+00,2.448624150647159325e+00
4.030030030030030019e+01,2.500382741070991344e+00,2.669556049636032657e+00,2.331209432505949586e+00
4.052052052052052034e+01,2.425758755952807100e+00,2.599654856720478247e+00,2.251862655185135509e+00
4.074074074074074048e+01,2.388206385081738770e+00,2.569296614877112361e+00,2.207116155286364290e+00
4.096096096096096062e+01,2.383845303305831109e+00,2.574188337200378651e+00,2.193502269411283123e+00
4.118118118118118076e+01,2.408795185473128875e+00,2.610037036784717657e+00,2.207553334161538761e+00
4.140140140140140090e+01,2.459175706431675490e+00,2.672549726724571695e+00,2.245801686138779729e+00
4.162162162162162105e+01,2.531106541029518375e+00,2.757433420114383527e+00,2.304779661944652336e+00
4.184184184184184119e+01,2.620707364114700066e+00,2.860395130048595469e+00,2.381019598180805108e+00
4.206206206206206133e+01,2.724097850535266208e+00,2.977141869621648063e+00,2.471053831448883464e+00
4.228228228228228147e+01,2.837397675139261111e+00,3.103380651927985401e+00,2.571414698350536820e+00
4.250250250250250161e+01,2.956726512774729532e+00,3.234818490062047136e+00,2.678634535487410151e+00
4.272272272272272176e+01,3.078204038289716671e+00,3.367162397118278694e+00,2.789245679461154204e+00
4.294294294294294190e+01,3.197949926532265952e+00,3.496119386191118839e+00,2.899780466873413509e+00
4.316316316316316204e+01,3.312083852350423463e+00,3.617396470375011663e+00,3.006771234325836595e+00
4.338338338338338218e+01,3.416725490592234848e+00,3.726700662764399041e+00,3.106750318420069767e+00
4.360360360360360232e+01,3.507994516105740868e+00,3.819738976453721513e+00,3.196250055757760666e+00
4.382382382382382247e+01,3.582045246017827811e+00,3.892258732880283123e+00,3.271831759155372499e+00
4.404404404404404261e+01,3.637082469889823422e+00,3.942393099582958804e+00,3.331771840196688483e+00
4.426426426426426275e+01,3.674473176764233795e+00,3.971954650454889268e+00,3.376991703073578766e+00
4.448448448448448289e+01,3.695854507569265479e+00,3.983070297105981705e+00,3.408638718032549697e+00
4.470470470470470303e+01,3.702863603233128575e+00,3.977866951146145524e+00,3.427860255320112515e+00
4.492492492492492318e+01,3.697137604684031409e+00,3.958471524185287915e+00,3.435803685182774903e+00
4.514514514514514332e+01,3.680313652850181416e+00,3.927010927833317844e+00,3.433616377867045877e+00
4.536536536536536346e+01,3.654028888659788699e+00,3.885612073700144720e+00,3.422445703619434898e+00
4.558558558558558360e+01,3.619920453041061581e+00,3.836401873395673512e+00,3.403439032686450094e+00
4.580580580580580374e+01,3.579625486922207056e+00,3.781507238529815407e+00,3.377743735314600926e+00
4.602602602602602389e+01,3.534781131231435225e+00,3.723055080712477150e+00,3.346507181750393745e+00
4.624624624624624403e+01,3.487024526896954857e+00,3.663172311553568594e+00,3.310876742240342452e+00
4.646646646646646417e+01,3.437992814846972500e+00,3.603985842662996042e+00,3.271999787030950291e+00
4.668668668668668431e+01,3.389323136009698700e+00,3.547622585650668459e+00,3.231023686368730274e+00
4.690690690690690445e+01,3.342652631313341338e+00,3.496209452126494810e+00,3.189095810500188755e+00
4.712712712712713170e+01,3.299618441686107850e+00,3.451873353700381841e+00,3.147363529671835636e+00
4.734734734734735184e+01,3.261857708056209670e+00,3.416741201982239851e+00,3.106974214130179934e+00
4.756756756756757198e+01,3.231007571351852459e+00,3.392939908581976471e+00,3.069075234121730666e+00
4.778778778778779213e+01,3.208705172501248093e+00,3.382596385109500225e+00,3.034813959892996849e+00
4.800800800800801227e+01,3.196587652432601345e+00,3.387837543174718302e+00,3.005337761690486165e+00
4.822822822822823241e+01,3.196292152074124093e+00,3.410790294387540555e+00,2.981794009760708963e+00
4.844844844844845255e+01,3.209284981786126867e+00,3.453331101658804414e+00,2.965238861913451540e+00
4.866866866866867269e+01,3.235099114245346907e+00,3.514502029385786486e+00,2.955696199104908217e+00
4.888888888888889284e+01,3.272044723279535994e+00,3.591552439496154214e+00,2.952537007062918217e+00
4.910910910910911298e+01,3.318412676392086258e+00,3.681703389593119713e+00,2.955121963191054135e+00
4.932932932932933312e+01,3.372493841086384947e+00,3.782175937279891986e+00,2.962811744892879240e+00
4.954954954954955326e+01,3.432579084865822416e+00,3.890191140159680927e+00,2.974967029571965238e+00
4.976976976976977340e+01,3.496959275233789022e+00,4.002970055835697316e+00,2.990948494631880283e+00
4.998998998998999355e+01,3.563925279693671566e+00,4.117733741911151490e+00,3.010116817476192086e+00
5.021021021021021369e+01,3.631767965748861293e+00,4.231703255989253343e+00,3.031832675508470576e+00
5.043043043043043383e+01,3.698778200902746338e+00,4.342099655673210989e+00,3.055456746132281687e+00
5.065065065065065397e+01,3.763246852658717057e+00,4.446143998566237876e+00,3.080349706751195793e+00
5.087087087087087411e+01,3.823464788520161584e+00,4.541057342271541231e+00,3.105872234768781048e+00
5.109109109109109426e+01,3.877722875990468943e+00,4.624060744392331834e+00,3.131385007588605163e+00
5.131131131131131440e+01,3.924320372717661876e+00,4.692389442244819797e+00,3.156251303190503510e+00
5.153153153153153454e+01,3.962335298793161709e+00,4.744594815884791927e+00,3.180075781701531934e+00
5.175175175175175468e+01,3.992245203334632730e+00,4.781593510902252042e+00,3.202896895767011642e+00
5.197197197197197482e+01,4.014673716001291304e+00,4.804549055419601089e+00,3.224798376582981962e+00
5.219219219219219497e+01,4.030244466452357344e+00,4.814624977559234686e+00,3.245863955345477780e+00
5.241241241241241511e+01,4.039581084347047657e+00,4.812984805443557335e+00,3.266177363250537979e+00
5.263263263263263525e+01,4.043307199344580383e+00,4.800792067194961987e+00,3.285822331494197446e+00
5.285285285285285539e+01,4.042046441104172771e+00,4.779210290935848704e+00,3.304882591272494619e+00
5.307307307307307553e+01,4.036422439285041186e+00,4.749403004788616656e+00,3.323441873781464828e+00
5.329329329329329568e+01,4.027058823546406430e+00,4.712533736875665902e+00,3.341583910217146514e+00
5.351351351351351582e+01,4.014579223547484865e+00,4.669766015319392949e+00,3.359392431775575005e+00
5.373373373373373596e+01,3.999607268947492855e+00,4.622263368242196080e+00,3.376951169652788298e+00
5.395395395395395610e+01,3.982766589405649871e+00,4.571189323766476242e+00,3.394343855044823499e+00
5.417417417417417624e+01,3.964680814581174495e+00,4.517707410014631719e+00,3.411654219147716383e+00
5.439439439439439639e+01,3.945973574133282202e+00,4.462981155109059905e+00,3.428965993157504943e+00
5.461461461461461653e+01,3.927268497721190688e+00,4.408174087172156419e+00,3.446362908270224068e+00
5.483483483483483667e+01,3.909189215004121198e+00,4.354449734326327537e+00,3.463928695681913972e+00
5.505505505505505681e+01,3.892359355641287433e+00,4.302971624693965325e+00,3.481747086588607765e+00
5.527527527527527695e+01,3.877402549291908418e+00,4.254903286397471618e+00,3.499901812186344330e+00
5.549549549549549710e+01,3.864942425615203181e+00,4.211408247559244700e+00,3.518476603671161218e+00
5.571571571571571724e+01,3.855602614270388528e+00,4.173650036301681965e+00,3.537555192239093316e+00
5.593593593593593738e+01,3.850006744916681267e+00,4.142792180747182584e+00,3.557221309086179062e+00
5.615615615615615752e+01,3.848720628277328970e+00,4.119894975850620256e+00,3.577546280704039017e+00
5.637637637637637766e+01,3.851731770699862167e+00,4.104986179535583091e+00,3.598477361864139912e+00
5.659659659659659781e+01,3.858694788096270756e+00,4.097499188492231603e+00,3.619890387700310797e+00
5.681681681681681795e+01,3.869260303958556690e+00,4.096860271120395858e+00,3.641660336796717079e+00
5.703703703703703809e+01,3.883078941778716597e+00,4.102495695819904142e+00,3.663662187737528608e+00
5.725725725725725823e+01,3.899801325048749767e+00,4.113831730990587410e+00,3.685770919106912569e+00
5.747747747747747837e+01,3.919078077260655935e+00,4.130294645032274836e+00,3.707861509489037477e+00
5.769769769769769852e+01,3.940559821906431726e+00,4.151310706344793822e+00,3.729808937468069185e+00
5.791791791791791866e+01,3.963897182478075543e+00,4.176306183327973542e+00,3.751488181628177099e+00
5.813813813813813880e+01,3.988740782467586676e+00,4.204707344381645839e+00,3.772774220553527957e+00
5.835835835835835894e+01,4.014741245366963973e+00,4.235940457905637224e+00,3.793542032828289834e+00
5.857857857857857908e+01,4.041549194668205836e+00,4.269431792299779538e+00,3.813666597036631689e+00
5.879879879879879923e+01,4.068815253863309778e+00,4.304607615963900180e+00,3.833022891762718931e+00
5.901901901901901937e+01,4.096190046444275090e+00,4.340894197297829216e+00,3.851485895590721409e+00
5.923923923923923951e+01,4.123324195903100176e+00,4.377717804701394932e+00,3.868930587104805863e+00
5.945945945945945965e+01,4.149868325731783436e+00,4.414504706574427395e+00,3.885231944889139477e+00
5.967967967967967979e+01,4.175473059422323274e+00,4.450681171316755780e+00,3.900264947527891213e+00
5.989989989989989994e+01,4.199789020466718981e+00,4.485673467328209263e+00,3.913904573605228698e+00
6.012012012012012008e+01,4.222466832356967181e+00,4.518907863008616133e+00,3.926025801705317342e+00
6.034034034034034022e+01,4.243157118585067167e+00,4.549810626757807341e+00,3.936503610412328324e+00
6.056056056056056036e+01,4.261510502643018228e+00,4.577808026975611178e+00,3.945212978310427054e+00
6.078078078078078050e+01,4.277177608022819655e+00,4.602326332061857705e+00,3.952028883983782492e+00
6.100100100100100065e+01,4.289809058227046279e+00,4.622791810431810866e+00,3.956826306022281248e+00
6.122122122122122079e+01,4.299169657214544138e+00,4.638797347575042807e+00,3.959541966854045025e+00
6.144144144144144093e+01,4.305474745172098494e+00,4.650593270986713712e+00,3.960356219357481500e+00
6.166166166166166107e+01,4.309050770831013288e+00,4.658592042569423164e+00,3.959509499092602969e+00
6.188188188188188121e+01,4.310224182922593350e+00,4.663206124225767191e+00,3.957242241619419509e+00
6.210210210210210136e+01,4.309321430178145285e+00,4.664847977858348926e+00,3.953794882497941643e+00
6.232232232232232150e+01,4.306668961328970369e+00,4.663930065369763511e+00,3.949407857288179446e+00
6.254254254254254164e+01,4.302593225106376096e+00,4.660864848662609639e+00,3.944321601550143441e+00
6.276276276276276178e+01,4.297420670241665519e+00,4.656064789639486001e+00,3.938776550843843260e+00
6.298298298298298192e+01,4.291477745466143467e+00,4.649942350202994845e+00,3.933013140729291646e+00
6.320320320320320207e+01,4.285090899511114770e+00,4.642909992255733087e+00,3.927271806766496898e+00
6.342342342342342221e+01,4.278586581107882481e+00,4.635380177700295867e+00,3.921792984515469094e+00
6.364364364364364235e+01,4.272291238987754980e+00,4.627765368439286320e+00,3.916817109536221864e+00
6.386386386386386249e+01,4.266531321882031769e+00,4.620478026375301361e+00,3.912584617388761288e+00
6.408408408408408263e+01,4.261633278522021229e+00,4.613930613410940573e+00,3.909335943633101440e+00
6.430430430430430988e+01,4.257923557639025525e+00,4.608535591448799984e+00,3.907311523829250621e+00
6.452452452452452292e+01,4.255728607964350374e+00,4.604705422391480951e+00,3.906751793537219797e+00
6.474474474474475016e+01,4.255374878229299718e+00,4.602852568141581280e+00,3.907897188317018600e+00
6.496496496496496320e+01,4.257188817165181938e+00,4.603389490601702327e+00,3.910988143728660660e+00
6.518518518518519045e+01,4.261496873503294758e+00,4.606728651674437458e+00,3.916265095332151169e+00
6.540540540540540349e+01,4.268625495974947448e+00,4.613282513262388917e+00,3.923968478687505090e+00
6.562562562562563073e+01,4.278901133311443949e+00,4.623463537268156287e+00,3.934338729354732056e+00
6.584584584584584377e+01,4.292650234244086427e+00,4.637684185594333819e+00,3.947616282893839479e+00
6.606606606606607102e+01,4.310194998707152614e+00,4.656351871543435550e+00,3.964038125870870122e+00
6.628628628628628405e+01,4.331528895635046617e+00,4.679483396359171543e+00,3.983574394910919025e+00
6.650650650650651130e+01,4.356088172099788380e+00,4.706433446732757986e+00,4.005742897466818775e+00
6.672672672672672434e+01,4.383255099714821412e+00,4.736492573435736375e+00,4.030017625993907338e+00
6.694694694694695158e+01,4.412411950093597213e+00,4.768951327239659754e+00,4.055872572947533783e+00
6.716716716716716462e+01,4.442940994849559289e+00,4.803100258916077614e+00,4.082781730783039187e+00
6.738738738738739187e+01,4.474224505596155588e+00,4.838229919236541221e+00,4.110219091955769954e+00
6.760760760760760490e+01,4.505644753946832282e+00,4.873630858972597402e+00,4.137658648921067162e+00
6.782782782782783215e+01,4.536584011515039982e+00,4.908593628895800087e+00,4.164574394134278990e+00
6.804804804804804519e+01,4.566424549914218645e+00,4.942408779777692551e+00,4.190440320050745626e+00
6.826826826826827244e+01,4.594548640757822433e+00,4.974366862389829613e+00,4.214730419125813476e+00
6.848848848848848547e+01,4.620338555659292190e+00,5.003758427503758988e+00,4.236918683814824504e+00
6.870870870870871272e+01,4.643176566232080305e+00,5.029874025891031941e+00,4.256479106573126892e+00
6.892892892892892576e+01,4.662444944089629395e+00,5.052004208323197076e+00,4.272885679856059937e+00
6.914914914914915300e+01,4.677525960845389186e+00,5.069439525571804772e+00,4.285612396118972711e+00
6.936936936936936604e+01,4.687801888112804960e+00,5.081470528408403631e+00,4.294133247817204513e+00
6.958958958958959329e+01,4.692654997505323777e+00,5.087387767604543143e+00,4.297922227406102635e+00
6.980980980980980632e+01,4.691467560636392697e+00,5.086481793931773687e+00,4.296453327341009043e+00
7.003003003003003357e+01,4.683622429856872493e+00,5.078043819709764151e+00,4.289201040003979948e+00
7.025025025025024661e+01,4.668836209460050846e+00,5.061745251411484681e+00,4.275927167508615234e+00
7.047047047047047386e+01,4.647717796020684133e+00,5.038273951941557804e+00,4.257161640099810462e+00
7.069069069069068689e+01,4.621023614925360512e+00,5.008485841928234983e+00,4.233561387922485153e+00
7.091091091091091414e+01,4.589510091560659255e+00,4.973236841999758795e+00,4.205783341121557939e+00
7.113113113113112718e+01,4.553933651313167630e+00,4.933382872784384254e+00,4.174484429841951005e+00
7.135135135135135442e+01,4.515050719569466686e+00,4.889779854910352164e+00,4.140321584228580321e+00
7.157157157157156746e+01,4.473617721716146356e+00,4.843283709005921978e+00,4.103951734426370734e+00
7.179179179179179471e+01,4.430391083139784136e+00,4.794750355699331834e+00,4.066031810580236439e+00
7.201201201201200774e+01,4.386127229226969959e+00,4.745035715618838523e+00,4.027218742835102283e+00
7.223223223223223499e+01,4.341582585364283098e+00,4.694995709392681960e+00,3.988169461335882904e+00
7.245245245245244803e+01,4.297513576938312596e+00,4.645486257649120709e+00,3.949540896227504039e+00
7.267267267267267528e+01,4.254676629335635951e+00,4.597363281016393799e+00,3.911989977654878103e+00
7.289289289289288831e+01,4.213828167942846648e+00,4.551482700122759795e+00,3.876173635762933056e+00
7.311311311311311556e+01,4.175724618146518630e+00,4.508700435596456835e+00,3.842748800696580869e+00
7.333333333333332860e+01,4.141122405333245382e+00,4.469872408065743485e+00,3.812372402600747723e+00
7.355355355355355584e+01,4.110777954889603514e+00,4.435854538158859661e+00,3.785701371620347810e+00
7.377377377377376888e+01,4.085447692202182957e+00,4.407502746504059488e+00,3.763392637900305981e+00
7.399399399399399613e+01,4.065888042657563872e+00,4.385672953729589985e+00,3.746103131585537316e+00
7.421421421421420916e+01,4.052855431642332640e+00,4.371221080463699948e+00,3.734489782820964887e+00
7.443443443443443641e+01,4.047106284543072974e+00,4.365003047334639064e+00,3.729209521751507772e+00
7.465465465465464945e+01,4.049321580528660647e+00,4.367788692506779036e+00,3.730854468550543146e+00
7.487487487487487670e+01,4.059409580997733968e+00,4.379466200278169019e+00,3.739352961717299362e+00
7.509509509509508973e+01,4.076825472981002285e+00,4.399406807125024521e+00,3.754244138836980049e+00
7.531531531531531698e+01,4.101018694726100478e+00,4.426975190289361706e+00,3.775062199162839249e+00
7.553553553553554423e+01,4.131438684480662538e+00,4.461536027013194072e+00,3.801341341948130115e+00
7.575575575575575726e+01,4.167534880492321570e+00,4.502453994538538673e+00,3.832615766446106242e+00
7.597597597597598451e+01,4.208756721008717783e+00,4.549093770107413448e+00,3.868419671910023006e+00
7.619619619619619755e+01,4.254553644277481617e+00,4.600820030961831009e+00,3.908287257593131780e+00
7.641641641641642479e+01,4.304375088546249728e+00,4.656997454343812848e+00,3.951752722748687052e+00
7.663663663663663783e+01,4.357670492062653445e+00,4.716990717495366248e+00,3.998350266629941974e+00
7.685685685685686508e+01,4.413889293074335640e+00,4.780164497658517142e+00,4.047614088490154138e+00
7.707707707707707812e+01,4.472480929828921425e+00,4.845883472075272813e+00,4.099078387582569150e+00
7.729729729729730536e+01,4.532894840574054562e+00,4.913512317987658307e+00,4.152277363160450818e+00
7.751751751751751840e+01,4.594580463557361938e+00,4.982415712637680905e+00,4.206745214477042971e+00
7.773773773773774565e+01,4.656987237026487314e+00,5.051958333267364765e+00,4.262016140785608975e+00
7.795795795795795868e+01,4.719564599229056689e+00,5.121504857118718945e+00,4.317624341339394434e+00
7.817817817817818593e+01,4.781761988412712938e+00,5.190419961433765828e+00,4.373104015391660049e+00
7.839839839839839897e+01,4.843028842825082947e+00,5.258068323454513582e+00,4.427989362195650536e+00
7.861861861861862621e+01,4.902814600713807813e+00,5.323814620422988142e+00,4.481814581004629261e+00
7.883883883883883925e+01,4.960568700326519753e+00,5.387023529581195902e+00,4.534113871071843604e+00
7.905905905905906650e+01,5.015740579910855423e+00,5.447059728171161019e+00,4.584421431650550716e+00
7.927927927927927954e+01,5.067779677714445263e+00,5.503287893434890776e+00,4.632271461993999750e+00
7.949949949949950678e+01,5.116135431984932147e+00,5.555072702614412883e+00,4.677198161355453188e+00
7.971971971971971982e+01,5.160257280969942073e+00,5.601778832951731069e+00,4.718735728988152189e+00
7.993993993993994707e+01,5.199594662917117027e+00,5.642770961688871267e+00,4.756418364145363675e+00
8.016016016016016010e+01,5.233644402841018284e+00,5.677471224833159802e+00,4.789817580848876766e+00
8.038038038038038735e+01,5.262348594771249388e+00,5.705841668782411169e+00,4.818855520760089384e+00
8.060060060060060039e+01,5.285893300545279061e+00,5.728140162796488966e+00,4.843646438294069156e+00
8.082082082082082763e+01,5.304467080912113275e+00,5.744627606187332702e+00,4.864306555636892071e+00
8.104104104104104067e+01,5.318258496620758002e+00,5.755564898266888996e+00,4.880952094974627897e+00
8.126126126126126792e+01,5.327456108420220104e+00,5.761212938347092027e+00,4.893699278493346405e+00
8.148148148148148096e+01,5.332248477059504665e+00,5.761832625739887526e+00,4.902664328379122693e+00
8.170170170170170820e+01,5.332824163287616770e+00,5.757684859757211449e+00,4.907963466818022980e+00
8.192192192192192124e+01,5.329371727853566831e+00,5.749030539711010412e+00,4.909712915996123250e+00
8.214214214214214849e+01,5.322079731506352829e+00,5.736130564913218599e+00,4.908028898099488835e+00
8.236236236236236152e+01,5.311136734994988728e+00,5.719245834675781737e+00,4.903027635314197497e+00
8.258258258258258877e+01,5.296731299068475174e+00,5.698637248310637560e+00,4.894825349826314564e+00
8.280280280280280181e+01,5.279051984475821691e+00,5.674565705129729132e+00,4.883538263821915137e+00
8.302302302302302905e+01,5.258287351966030698e+00,5.647292104444993299e+00,4.869282599487068097e+00
8.324324324324324209e+01,5.234625962288112611e+00,5.617077345568377567e+00,4.852174579007848543e+00
8.346346346346346934e+01,5.208256376191068959e+00,5.584182327811816116e+00,4.832330424570322691e+00
8.368368368368368237e+01,5.179367154423908381e+00,5.548867950487253786e+00,4.809866358360563865e+00
8.390390390390390962e+01,5.148146857735635074e+00,5.511395112906627425e+00,4.784898602564641834e+00
8.412412412412412266e+01,5.114784046875257673e+00,5.472024714381884536e+00,4.757543379368632586e+00
8.434434434434434991e+01,5.079467282591779487e+00,5.431017654224958413e+00,4.727916910958602337e+00
8.456456456456456294e+01,5.042385125634210041e+00,5.388634831747794784e+00,4.696135419520624410e+00
8.478478478478479019e+01,5.003726136751549092e+00,5.345137146262329608e+00,4.662315127240768575e+00
8.500500500500500323e+01,4.963678876692808828e+00,5.300785497080509501e+00,4.626572256305108155e+00
8.522522522522523047e+01,4.922431906206990782e+00,5.255840783514270420e+00,4.589023028899712031e+00
8.544544544544544351e+01,4.880173786043106254e+00,5.210563904875558094e+00,4.549783667210653526e+00
8.566566566566567076e+01,4.837093076950155002e+00,5.165215760476308482e+00,4.508970393424001522e+00
8.588588588588588379e+01,4.793378339677147437e+00,5.120057249628464646e+00,4.466699429725830228e+00
8.610610610610611104e+01,4.749218134973085093e+00,5.075349271643965210e+00,4.423086998302207640e+00
8.632632632632632408e+01,4.704801023586981046e+00,5.031352725834754125e+00,4.378249321339207967e+00
8.654654654654655133e+01,4.660315566267833276e+00,4.988328511512769126e+00,4.332302621022898315e+00
8.676676676676676436e+01,4.615950323764655749e+00,4.946537527989954164e+00,4.285363119539355559e+00
8.698698698698699161e+01,4.571893856826445557e+00,4.906240674578246086e+00,4.237547039074645028e+00
8.720720720720720465e+01,4.528334726202216665e+00,4.867698850589590620e+00,4.188970601814843597e+00
8.742742742742743189e+01,4.485461492640969716e+00,4.831172955335922836e+00,4.139750029946015708e+00
8.764764764764764493e+01,4.443461078940097231e+00,4.796910859289481799e+00,4.090011298590713551e+00
8.786786786786787218e+01,4.402501626095913778e+00,4.765011035911545179e+00,4.039992216280282378e+00
8.808808808808808521e+01,4.362739279854035424e+00,4.735476544246331798e+00,3.990002015461738605e+00
8.830830830830831246e+01,4.324329991451369537e+00,4.708308896147872069e+00,3.940351086754868337e+00
8.852852852852852550e+01,4.287429712124837700e+00,4.683509603470204397e+00,3.891349820779470559e+00
8.874874874874875275e+01,4.252194393111346393e+00,4.661080178067361857e+00,3.843308608155330486e+00
8.896896896896896578e+01,4.218779985647815423e+00,4.641022131793382854e+00,3.796537839502248879e+00
8.918918918918919303e+01,4.187342440971154822e+00,4.623336976502298690e+00,3.751347905440010955e+00
8.940940940940940607e+01,4.158037710318279956e+00,4.608026224048145991e+00,3.708049196588413920e+00
8.962962962962963331e+01,4.131021744926102635e+00,4.595091386284960500e+00,3.666952103567246546e+00
8.984984984984984635e+01,4.106450496031540887e+00,4.584533975066777955e+00,3.628367016996305150e+00
9.007007007007007360e+01,4.084479914871504747e+00,4.576355502247631435e+00,3.592604327495377170e+00
9.029029029029028663e+01,4.065265952682910466e+00,4.570557479681557567e+00,3.559974425684261590e+00
9.051051051051051388e+01,4.048964560702668969e+00,4.567141419222592980e+00,3.530787702182744514e+00
9.073073073073072692e+01,4.035731690167695618e+00,4.566108832724769861e+00,3.505354547610622262e+00
9.095095095095095417e+01,4.025723292314904889e+00,4.567461232042123953e+00,3.483985352587685380e+00
9.117117117117116720e+01,4.019095318381210369e+00,4.571200129028692771e+00,3.466990507733728855e+00
9.139139139139139445e+01,4.016003719603524758e+00,4.577327035538509392e+00,3.454680403668541455e+00
9.161161161161160749e+01,4.016604447218763418e+00,4.585843463425608668e+00,3.447365431011917725e+00
9.183183183183183473e+01,4.021053452463839051e+00,4.596750924544027228e+00,3.445355980383650429e+00
9.205205205205204777e+01,4.029506686575666130e+00,4.610050930747800813e+00,3.448962442403531448e+00
9.227227227227227502e+01,4.042102684237177890e+00,4.625734961615294516e+00,3.458470406859061708e+00
9.249249249249248805e+01,4.058666882025727674e+00,4.643614146093509198e+00,3.473719617957946149e+00
9.271271271271271530e+01,4.078753662384080769e+00,4.663343480647532679e+00,3.494163844120629747e+00
9.293293293293292834e+01,4.101908454843197660e+00,4.684572804690177783e+00,3.519244104996217093e+00
9.315315315315315559e+01,4.127676688934040605e+00,4.706951957634265327e+00,3.548401420233818104e+00
9.337337337337336862e+01,4.155603794187571864e+00,4.730130778892605470e+00,3.581076809482536927e+00
9.359359359359359587e+01,4.185235200134750144e+00,4.753759107878017254e+00,3.616711292391483035e+00
9.381381381381380891e+01,4.216116336306535928e+00,4.777486784003312614e+00,3.654745888609759685e+00
9.403403403403403615e+01,4.247792632233896803e+00,4.800963646681312369e+00,3.694621617786480794e+00
9.425425425425426340e+01,4.279809517447787037e+00,4.823839535324827565e+00,3.735779499570746953e+00
9.447447447447447644e+01,4.311712421479168889e+00,4.845764289346674580e+00,3.777660553611665417e+00
9.469469469469470368e+01,4.343046773859008169e+00,4.866387748159668902e+00,3.819705799558347437e+00
9.491491491491491672e+01,4.373358004118260922e+00,4.885359751176626908e+00,3.861356257059894048e+00
9.513513513513514397e+01,4.402191541787891182e+00,4.902330137810364974e+00,3.902052945765417391e+00
9.535535535535535701e+01,4.429092816398857657e+00,4.916948747473695924e+00,3.941236885324020722e+00
9.557557557557558425e+01,4.453607257482125270e+00,4.928865419579436136e+00,3.978349095384813960e+00
9.579579579579579729e+01,4.475280294568651840e+00,4.937729993540403761e+00,4.012830595596901695e+00
9.601601601601602454e+01,4.493657357189403179e+00,4.943192308769412513e+00,4.044122405609394733e+00
9.623623623623623757e+01,4.508283874875333552e+00,4.944902204679275215e+00,4.071665545071393666e+00
9.645645645645646482e+01,4.518705277157411437e+00,4.942509520682811797e+00,4.094901033632011966e+00
9.667667667667667786e+01,4.524466993566593764e+00,4.935664096192836858e+00,4.113269890940352447e+00
9.689689689689690510e+01,4.525114453633842793e+00,4.924015770622163224e+00,4.126213136645524138e+00
9.711711711711711814e+01,4.520193086890118117e+00,4.907214383383607270e+00,4.133171790396630740e+00
9.733733733733734539e+01,4.509248322866384662e+00,4.884909773889987150e+00,4.133586871842784838e+00
9.755755755755755843e+01,4.491825591093602021e+00,4.856751781554116576e+00,4.126899400633089243e+00
9.777777777777778567e+01,4.467470321102728903e+00,4.822390245788810148e+00,4.112550396416649434e+00
9.799799799799799871e+01,4.435727942424730230e+00,4.781475006006885131e+00,4.089980878842576217e+00
9.821821821821822596e+01,4.396143884590564710e+00,4.733655901621154349e+00,4.058631867559975959e+00
9.843843843843843899e+01,4.348263577131198154e+00,4.678582772044441285e+00,4.017944382217956800e+00
9.865865865865866624e+01,4.291725708332059241e+00,4.615989548822232891e+00,3.967461867841886480e+00
9.887887887887887928e+01,4.227065919008551553e+00,4.546418952461297458e+00,3.907712885555807869e+00
9.909909909909910652e+01,4.155320499182216132e+00,4.470865142689384619e+00,3.839775855675049865e+00
9.931931931931931956e+01,4.077531186749908443e+00,4.390327191625114089e+00,3.764735181874706793e+00
9.953953953953954681e+01,3.994739719608471962e+00,4.305804171387089596e+00,3.683675267829854771e+00
9.975975975975975985e+01,3.907987835654766595e+00,4.218295154093939736e+00,3.597680517215594342e+00
9.997997997997998709e+01,3.818317272785628713e+00,4.128799211864263796e+00,3.507835333706996739e+00
1.002002002002002001e+02,3.726769768897922663e+00,4.038315416816686820e+00,3.415224120979161615e+00
1.004204204204204274e+02,3.634387061888487924e+00,3.947842841069812536e+00,3.320931282707164645e+00
1.006406406406406404e+02,3.542210889654182626e+00,3.858380556742264211e+00,3.226041222566102373e+00
1.008608608608608677e+02,3.451282990091848912e+00,3.770927635952646906e+00,3.131638344231051363e+00
1.010810810810810807e+02,3.362645101098345357e+00,3.686483150819582999e+00,3.038807051377108603e+00
1.013013013013013079e+02,3.277338960570513215e+00,3.606046173461677995e+00,2.948631747679350212e+00
1.015215215215215210e+02,3.196406306405213726e+00,3.530615775997554273e+00,2.862196836812874068e+00
1.017417417417417482e+02,3.120888876499285036e+00,3.461191030545816893e+00,2.780586722452754067e+00
1.019619619619619613e+02,3.051828408749587940e+00,3.398771009225087791e+00,2.704885808274088976e+00
1.021821821821821885e+02,2.990266641052963248e+00,3.344354784153973359e+00,2.636178497951954025e+00
1.024024024024024015e+02,2.937245311306270423e+00,3.298941427451094199e+00,2.575549195161446647e+00
1.026226226226226288e+02,2.893806157406351609e+00,3.263530011235058481e+00,2.524082303577644737e+00
1.028428428428428418e+02,2.860990917250062715e+00,3.239119607624484587e+00,2.482862226875640399e+00
1.030630630630630691e+02,2.839831685492196556e+00,3.226699268629992456e+00,2.452964102354400655e+00
1.032832832832832821e+02,2.830525030548773024e+00,3.226389866961602237e+00,2.434660194135943811e+00
1.035035035035035094e+02,2.831798048935840750e+00,3.236785375242704266e+00,2.426810722628977679e+00
1.037237237237237224e+02,2.842228591967876472e+00,3.256324688268240397e+00,2.428132495667512547e+00
1.039439439439439496e+02,2.860394510959359149e+00,3.283446700833157816e+00,2.437342321085560481e+00
1.041641641641641627e+02,2.884873657224765076e+00,3.316590307732398379e+00,2.453157006717131772e+00
1.043843843843843899e+02,2.914243882078575876e+00,3.354194403760911936e+00,2.474293360396239816e+00
1.046046046046046030e+02,2.947083036835266068e+00,3.394697883713637676e+00,2.499468189956893571e+00
1.048248248248248302e+02,2.981968972809317719e+00,3.436539642385526783e+00,2.527398303233107768e+00
1.050450450450450433e+02,3.017479541315203573e+00,3.478158574571517558e+00,2.556800508058889143e+00
1.052652652652652705e+02,3.052192593667407472e+00,3.517993575066561185e+00,2.586391612268253315e+00
1.054854854854854835e+02,3.084685981180402159e+00,3.554483538665595965e+00,2.614888423695207909e+00
1.057057057057057108e+02,3.113537555168670146e+00,3.586067360163571749e+00,2.641007750173767654e+00
1.059259259259259238e+02,3.137325166946686839e+00,3.611183934355431280e+00,2.663466399537941065e+00
1.061461461461461511e+02,3.154723189503239045e+00,3.628385620799925881e+00,2.681060758206550876e+00
1.063663663663663641e+02,3.165540490045898991e+00,3.637558418567313545e+00,2.693522561524483550e+00
1.065865865865865914e+02,3.170323813224509291e+00,3.639455728690211167e+00,2.701191897758806082e+00
1.068068068068068044e+02,3.169632471551931285e+00,3.634845726184587011e+00,2.704419216919275115e+00
1.070270270270270316e+02,3.164025777541027207e+00,3.624496586066406234e+00,2.703554969015647735e+00
1.072472472472472447e+02,3.154063043704660174e+00,3.609176483351637987e+00,2.698949604057681473e+00
1.074674674674674719e+02,3.140303582555689310e+00,3.589653593056246539e+00,2.690953572055132081e+00
1.076876876876876850e+02,3.123306706606980399e+00,3.566696090196201485e+00,2.679917323017758424e+00
1.079079079079079122e+02,3.103631728371393450e+00,3.541072149787469314e+00,2.666191306955316698e+00
1.081281281281281252e+02,3.081837960361791140e+00,3.513549946846016958e+00,2.650125973877564434e+00
1.083483483483483525e+02,3.058484715091034367e+00,3.484897656387810461e+00,2.632071773794257830e+00
1.085685685685685655e+02,3.034131305071987139e+00,3.455883453428818974e+00,2.612379156715154416e+00
1.087887887887887928e+02,3.009337042817508134e+00,3.427275512985005879e+00,2.591398572650010390e+00
1.090090090090090058e+02,2.984661240840463581e+00,3.399842010072342546e+00,2.569480471608585059e+00
1.092292292292292331e+02,2.960663211653712601e+00,3.374351119706791913e+00,2.546975303600632845e+00
1.094494494494494461e+02,2.937902267770118758e+00,3.351571016904324907e+00,2.524233518635913054e+00
1.096696696696696733e+02,2.916937721702542508e+00,3.332269876680905352e+00,2.501605566724180107e+00
1.098898898898898864e+02,2.898328885963848300e+00,3.317215874052502400e+00,2.479441897875194201e+00
1.101101101101101136e+02,2.882614724271787221e+00,3.307145085472933399e+00,2.458084363070640155e+00
1.103303303303303267e+02,2.869866178056629469e+00,3.302055320466630306e+00,2.437677035646627299e+00
1.105505505505505539e+02,2.859686166461155477e+00,3.301206121628633472e+00,2.418166211293677925e+00
1.107707707707707669e+02,2.851657259833041191e+00,3.303824932991834107e+00,2.399489586674248720e+00
1.109909909909909942e+02,2.845362028519958564e+00,3.309139198589124753e+00,2.381584858450791486e+00
1.112112112112112072e+02,2.840383042869583097e+00,3.316376362453399285e+00,2.364389723285766465e+00
1.114314314314314345e+02,2.836302873229585852e+00,3.324763868617548912e+00,2.347841877841622793e+00
1.116516516516516475e+02,2.832704089947644555e+00,3.333529161114467509e+00,2.331879018780821600e+00
1.118718718718718748e+02,2.829169263371431153e+00,3.341899683977048063e+00,2.316438842765814687e+00
1.120920920920920878e+02,2.825280963848620264e+00,3.349102881238181340e+00,2.301459046459058300e+00
1.123123123123123150e+02,2.820621761726884280e+00,3.354366196930761657e+00,2.286877326523006904e+00
1.125325325325325281e+02,2.814774227353899150e+00,3.356917075087681113e+00,2.272631379620116743e+00
1.127527527527527553e+02,2.807320931077336379e+00,3.355982959741830918e+00,2.258658902412841396e+00
1.129729729729729826e+02,2.797844443244872803e+00,3.350791294926107611e+00,2.244897591563637995e+00
1.131931931931931956e+02,2.785927334204180372e+00,3.340569524673399293e+00,2.231285143734961007e+00
1.134134134134134229e+02,2.771152174302932814e+00,3.324545093016600728e+00,2.217759255589264455e+00
1.136336336336336359e+02,2.753129567923641829e+00,3.301997881489771469e+00,2.204261254357511746e+00
1.138538538538538631e+02,2.731878470524212954e+00,3.272971589968415085e+00,2.190785351080009047e+00
1.140740740740740762e+02,2.707726594492015249e+00,3.238087446391462620e+00,2.177365742592566544e+00
1.142942942942943034e+02,2.681009278097344239e+00,3.197980942868063892e+00,2.164037613326624143e+00
1.145145145145145165e+02,2.652061859610502559e+00,3.153287571507379816e+00,2.150836147713624857e+00
1.147347347347347437e+02,2.621219677301784845e+00,3.104642824418559766e+00,2.137796530185008592e+00
1.149549549549549567e+02,2.588818069441492842e+00,3.052682193710765990e+00,2.124953945172219250e+00
1.151751751751751840e+02,2.555192374299922076e+00,2.998041171493146972e+00,2.112343577106695847e+00
1.153953953953953970e+02,2.520677930147374290e+00,2.941355249874865851e+00,2.100000610419882285e+00
1.156156156156156243e+02,2.485610075254144125e+00,2.883259920965069778e+00,2.087960229543217583e+00
1.158358358358358373e+02,2.450324147890533766e+00,2.824390676872921890e+00,2.076257618908145197e+00
1.160560560560560646e+02,2.415155486326838297e+00,2.765383009707570672e+00,2.064927962946105033e+00
1.162762762762762776e+02,2.380439428833360349e+00,2.706872411578179261e+00,2.054006446088541438e+00
1.164964964964965048e+02,2.346511313680393673e+00,2.649494374593894364e+00,2.043528252766892539e+00
1.167167167167167179e+02,2.313706479138241345e+00,2.593884390863880451e+00,2.033528567412602683e+00
1.169369369369369451e+02,2.282360263477198004e+00,2.540677952497284675e+00,2.024042574457111776e+00
1.171571571571571582e+02,2.252808004967566280e+00,2.490510551603270173e+00,2.015105458331862387e+00
1.173773773773773854e+02,2.225370416169285548e+00,2.443992572855858469e+00,2.006748259482713515e+00
1.175975975975975985e+02,2.200129497733634309e+00,2.401324612712592454e+00,1.998934382754676609e+00
1.178178178178178257e+02,2.176972766476517940e+00,2.362373404169920477e+00,1.991572128783115847e+00
1.180380380380380387e+02,2.155782075708038370e+00,2.326995957885948041e+00,1.984568193530128477e+00
1.182582582582582660e+02,2.136439278738291758e+00,2.295049284518772215e+00,1.977829272957811746e+00
1.184784784784784790e+02,2.118826228877381368e+00,2.266390394726498503e+00,1.971262063028264233e+00
1.186986986986987063e+02,2.102824779435402913e+00,2.240876299167224861e+00,1.964773259703581854e+00
1.189189189189189193e+02,2.088316783722458769e+00,2.218364008499055462e+00,1.958269558945863409e+00
1.191391391391391466e+02,2.075184095048645982e+00,2.198710533380088261e+00,1.951657656717204370e+00
1.193593593593593596e+02,2.063308566724066484e+00,2.181772884468428320e+00,1.944844248979704648e+00
1.195795795795795868e+02,2.052572052058816876e+00,2.167408072422174037e+00,1.937736031695460159e+00
1.197997997997997999e+02,2.042856404362999534e+00,2.155473107899429586e+00,1.930239700826569926e+00
1.200200200200200271e+02,2.034043476946711060e+00,2.145825001558293366e+00,1.922261952335128754e+00
1.202402402402402402e+02,2.026015123120052941e+00,2.138320764056869550e+00,1.913709482183237220e+00
1.204604604604604674e+02,2.018653196193123556e+00,2.132817406053256981e+00,1.904488986332989908e+00
1.206806806806806804e+02,2.011839549476022171e+00,2.129171938205558501e+00,1.894507160746486507e+00
1.209009009009009077e+02,2.005456036278849385e+00,2.127241371171876061e+00,1.883670701385823376e+00
1.211211211211211207e+02,1.999385594079004180e+00,2.126880366189458638e+00,1.871890821968550389e+00
1.213413413413413480e+02,1.993531089971730896e+00,2.127900396456535059e+00,1.859161783486927177e+00
1.215615615615615610e+02,1.987812881904603923e+00,2.130075032005354085e+00,1.845550731803853983e+00
1.217817817817817883e+02,1.982151921632830716e+00,2.133176556070419672e+00,1.831127287195242204e+00
1.220020020020020013e+02,1.976469160911621392e+00,2.136977251886234441e+00,1.815961069937008343e+00
1.222222222222222285e+02,1.970685551496184296e+00,2.141249402687303238e+00,1.800121700305065131e+00
1.224424424424424416e+02,1.964722045141729101e+00,2.145765291708129574e+00,1.783678798575328850e+00
1.226626626626626688e+02,1.958499593603462596e+00,2.150297202183215628e+00,1.766701985023709565e+00
1.228828828828828819e+02,1.951939148636595567e+00,2.154617417347065800e+00,1.749260879926125334e+00
1.231031031031031091e+02,1.944961661996336355e+00,2.158498220434184933e+00,1.731425103558487777e+00
1.233233233233233221e+02,1.937488085437893970e+00,2.161711894679075208e+00,1.713264276196712954e+00
1.235435435435435494e+02,1.929439370716476976e+00,2.164030723316240135e+00,1.694848018116712929e+00
1.237637637637637624e+02,1.920736469587294382e+00,2.165226989580184114e+00,1.676245949594404205e+00
1.239839839839839897e+02,1.911300333805554530e+00,2.165072976705410213e+00,1.657527690905698625e+00
1.242042042042042027e+02,1.901051915126467540e+00,2.163340967926422831e+00,1.638762862326512471e+00
1.244244244244244300e+02,1.889912165305241087e+00,2.159803246477724148e+00,1.620021084132757361e+00
1.246446446446446430e+02,1.877802036097084182e+00,2.154232095593818563e+00,1.601371976600350022e+00
1.248648648648648702e+02,1.864642479257206054e+00,2.146399798509209589e+00,1.582885160005202296e+00
1.250850850850850833e+02,1.850354446540815267e+00,2.136078638458400736e+00,1.564630254623230021e+00
1.253053053053053105e+02,1.834865073183424178e+00,2.123056919653282026e+00,1.546673226713566551e+00
1.255255255255255236e+02,1.818183999100791537e+00,2.107336710327239793e+00,1.529031287874343059e+00
1.257457457457457508e+02,1.800379613344933460e+00,2.089072293734543173e+00,1.511686932955323748e+00
1.259659659659659638e+02,1.781521564927089685e+00,2.068421217598201522e+00,1.494621912255978069e+00
1.261861861861861911e+02,1.761679502858493951e+00,2.045541029641217090e+00,1.477817976075770368e+00
1.264064064064064041e+02,1.740923076150384219e+00,2.020589277586599675e+00,1.461256874714168985e+00
1.266266266266266314e+02,1.719321933813994230e+00,1.993723509157350193e+00,1.444920358470638044e+00
1.268468468468468444e+02,1.696945724860563276e+00,1.965101272076479777e+00,1.428790177644646997e+00
1.270670670670670717e+02,1.673864098301323544e+00,1.934880114066988011e+00,1.412848082535658856e+00
1.272872872872872847e+02,1.650146703147514993e+00,1.903217582851886913e+00,1.397075823443143072e+00
1.275075075075075119e+02,1.625863188410370475e+00,1.870271226154176958e+00,1.381455150666564435e+00
1.277277277277277250e+02,1.601083203101129948e+00,1.836198591696868609e+00,1.365967814505390843e+00
1.279479479479479522e+02,1.575876396231024268e+00,1.801157227202962341e+00,1.350595565259086417e+00
1.281681681681681653e+02,1.550312416811294725e+00,1.765304680395469061e+00,1.335320153227120388e+00
1.283883883883883925e+02,1.524460913853173949e+00,1.728798498997390576e+00,1.320123328708956656e+00
1.286086086086086198e+02,1.498391536367897903e+00,1.691796230731733353e+00,1.304986842004062675e+00
1.288288288288288186e+02,1.472173933366708543e+00,1.654455423321509633e+00,1.289892443411907896e+00
1.290490490490490458e+02,1.445877753860833836e+00,1.616933624489714116e+00,1.274821883231953334e+00
1.292692692692692731e+02,1.419572646861513299e+00,1.579388381959358156e+00,1.259756911763668441e+00
1.294894894894895003e+02,1.393328261379983335e+00,1.541977243453447333e+00,1.244679279306519559e+00
1.297097097097096992e+02,1.367214246427483015e+00,1.504857756694992110e+00,1.229570736159974587e+00
1.299299299299299264e+02,1.341300251015242528e+00,1.468187469406988743e+00,1.214413032623496758e+00
1.301501501501501536e+02,1.315655924154500722e+00,1.432123929312447475e+00,1.199187918996553748e+00
1.303703703703703809e+02,1.290350914856493558e+00,1.396824684134374550e+00,1.183877145578612788e+00
1.305905905905905797e+02,1.265454872132461439e+00,1.362447281595780435e+00,1.168462462669142443e+00
1.308108108108108070e+02,1.241037444993632333e+00,1.329149269419660717e+00,1.152925620567604170e+00
1.310310310310310342e+02,1.217168282451246863e+00,1.297088195329026528e+00,1.137248369573467199e+00
1.312512512512512615e+02,1.193917033516540549e+00,1.266421607046883446e+00,1.121412459986197430e+00
1.314714714714714603e+02,1.171353347200752681e+00,1.237307052296241272e+00,1.105399642105264313e+00
1.316916916916916875e+02,1.149546872515113671e+00,1.209902078800097813e+00,1.089191666230129751e+00
1.319119119119119148e+02,1.128567258470862145e+00,1.184364234281462647e+00,1.072770282660261865e+00
1.321321321321321420e+02,1.108481214765764333e+00,1.160841294579996852e+00,1.056121134951532037e+00
1.323523523523523693e+02,1.089311470258996106e+00,1.139334819206795135e+00,1.039288121311197743e+00
1.325725725725725681e+02,1.071046897273099319e+00,1.119733810053686884e+00,1.022359984492511975e+00
1.327927927927927954e+02,1.053675497222913204e+00,1.101924373639652233e+00,1.005426620806174176e+00
1.330130130130130226e+02,1.037185271523283214e+00,1.085792616483676643e+00,9.885779265628898971e-01
1.332332332332332498e+02,1.021564221589054799e+00,1.071224645104745354e+00,9.719037980733640225e-01
1.334534534534534487e+02,1.006800348835072745e+00,1.058106566021844053e+00,9.554941316483016589e-01
1.336736736736736759e+02,9.928816546761778383e-01,1.046324485753953315e+00,9.394388235984024726e-01
1.338938938938939032e+02,9.797961405272159752e-01,1.035764510820059270e+00,9.238277702343726805e-01
1.341141141141141304e+02,9.675318078030314961e-01,1.026312747739146713e+00,9.087508678669162787e-01
1.343343343343343292e+02,9.560766579184695191e-01,1.017855303030200220e+00,8.942980128067388179e-01
1.345545545545545565e+02,9.454186922883712763e-01,1.010278283212201922e+00,8.805591013645405196e-01
1.347747747747747837e+02,9.355459123275824407e-01,1.003467794804137947e+00,8.676240298510268234e-01
1.349949949949950110e+02,9.264463194509465760e-01,9.973099443249915375e-01,8.555826945769017255e-01
1.352152152152152098e+02,9.181079150733095773e-01,9.916908382937482669e-01,8.445249918528706656e-01
1.354354354354354371e+02,9.105187006095127877e-01,9.864965832293910442e-01,8.345408179896345313e-01
1.356556556556556643e+02,9.036666774744014363e-01,9.816132856509044435e-01,8.257200692978985401e-01
1.358758758758758916e+02,8.975398470828199748e-01,9.769270520772730393e-01,8.181526420883667994e-01
1.360960960960960904e+02,8.921262108496125220e-01,9.723239890274815167e-01,8.119284326717435274e-01
1.363163163163163176e+02,8.874137701896220864e-01,9.676902030205130067e-01,8.071373373587313882e-01
1.365365365365365449e+02,8.833904343954043226e-01,9.629118797182903977e-01,8.038689890725181364e-01
1.367567567567567721e+02,8.800125108363138215e-01,9.579023542278789494e-01,8.021226674447483607e-01
1.369769769769769709e+02,8.771586730922064090e-01,9.526416574171070462e-01,8.016756887673054388e-01
1.371971971971971982e+02,8.746958891252598622e-01,9.471198765362234262e-01,8.022719017142960762e-01
1.374174174174174254e+02,8.724911268976525136e-01,9.413270988354787150e-01,8.036551549598260902e-01
1.376376376376376527e+02,8.704113543715634727e-01,9.352534115651242042e-01,8.055692971780026301e-01
1.378578578578578515e+02,8.683235395091708497e-01,9.288889019754100751e-01,8.077581770429316244e-01
1.380780780780780788e+02,8.660946502726526441e-01,9.222236573165851770e-01,8.099656432287201113e-01
1.382982982982983060e+02,8.635916546241874103e-01,9.152477648389006903e-01,8.119355444094743524e-01
1.385185185185185333e+02,8.606815205259539248e-01,9.079513117926067967e-01,8.134117292593006088e-01
1.387387387387387321e+02,8.572312159401300757e-01,9.003243854279546765e-01,8.141380464523054750e-01
1.389589589589589593e+02,8.531077088288939736e-01,8.923570729951926239e-01,8.138583446625954343e-01
1.391791791791791866e+02,8.481930242148144616e-01,8.840409038401949582e-01,8.123451445894337430e-01
1.393993993993994138e+02,8.424757219123270024e-01,8.753776107186012068e-01,8.095738331060529092e-01
1.396196196196196126e+02,8.359903149452937443e-01,8.663733275719717186e-01,8.056073023186156590e-01
1.398398398398398399e+02,8.287714972767740162e-01,8.570342056713822210e-01,8.005087888821655895e-01
1.400600600600600671e+02,8.208539628698308110e-01,8.473663962879134370e-01,7.943415294517481851e-01
1.402802802802802944e+02,8.122724056875265664e-01,8.373760506926440916e-01,7.871687606824087080e-01
1.405005005005004932e+02,8.030615196929236088e-01,8.270693201566540198e-01,7.790537192291928648e-01
1.407207207207207205e+02,7.932559988490814895e-01,8.164523559510198369e-01,7.700596417471434751e-01
1.409409409409409477e+02,7.828905371190638673e-01,8.055313093468213781e-01,7.602497648913065786e-01
1.411611611611611750e+02,7.719998284659321808e-01,7.943123316151372570e-01,7.496873253167269935e-01
1.413813813813813738e+02,7.606185668527495336e-01,7.828015740270480860e-01,7.384355596784510922e-01
1.416016016016016010e+02,7.487814462425756989e-01,7.710051878536302583e-01,7.265577046315213616e-01
1.418218218218218283e+02,7.365231605984731145e-01,7.589293243659629429e-01,7.141169968309833971e-01
1.420420420420420555e+02,7.238784038835042178e-01,7.465801348351256417e-01,7.011766729318825719e-01
1.422622622622622544e+02,7.108818700607322238e-01,7.339637705321988559e-01,6.877999695892655918e-01
1.424824824824824816e+02,6.975682530932160175e-01,7.210863827282583127e-01,6.740501234581739443e-01
1.427027027027027088e+02,6.839722469440190356e-01,7.079541226943840693e-01,6.599903711936541129e-01
1.429229229229229361e+02,6.701285455762029386e-01,6.945731417016549614e-01,6.456839494507510269e-01
1.431431431431431349e+02,6.560718429528314966e-01,6.809495910211518233e-01,6.311940948845116139e-01
1.433633633633633622e+02,6.418368330369631503e-01,6.670896219239496050e-01,6.165840441499768065e-01
1.435835835835835894e+02,6.274582097916615586e-01,6.529993856811294739e-01,6.019170339021937544e-01
1.438038038038038167e+02,6.129706671799886042e-01,6.386850335637699327e-01,5.872563007962071646e-01
1.440240240240240155e+02,5.984089012166258215e-01,6.241527300869668116e-01,5.726650723462850534e-01
1.442442442442442427e+02,5.838097556280744671e-01,6.094225041037563129e-01,5.581970071523926213e-01
1.444644644644644700e+02,5.692162885303816422e-01,5.945545008346315718e-01,5.438780762261318236e-01
1.446846846846846972e+02,5.546726754971412765e-01,5.796160791350383201e-01,5.297292718592442329e-01
1.449049049049048961e+02,5.402230921019487431e-01,5.646745978604238436e-01,5.157715863434734205e-01
1.451251251251251233e+02,5.259117139183941969e-01,5.497974158662304323e-01,5.020260119705578505e-01
1.453453453453453506e+02,5.117827165200733441e-01,5.350518920079054830e-01,4.885135410322411498e-01
1.455655655655655778e+02,4.978802754805796149e-01,5.205053851408945054e-01,4.752551658202647800e-01
1.457857857857857766e+02,4.842485663735088264e-01,5.062252541206450074e-01,4.622718786263724788e-01
1.460060060060060039e+02,4.709317647724509670e-01,4.922788578025992234e-01,4.495846717423027106e-01
1.462262262262262311e+02,4.579740462510015764e-01,4.787335550422043839e-01,4.372145374597988798e-01
1.464464464464464584e+02,4.454195863827548063e-01,4.656567046949063871e-01,4.251824680706029480e-01
1.466666666666666572e+02,4.333125607413051972e-01,4.531156656161522411e-01,4.135094558664579867e-01
1.468868868868868844e+02,4.216971449002438477e-01,4.411777966613846247e-01,4.022164931391030152e-01
1.471071071071071117e+02,4.106175144331661864e-01,4.299104566860507681e-01,3.913245721802813271e-01
1.473273273273273389e+02,4.001178449136655879e-01,4.193810045455963476e-01,3.808546852817347728e-01
1.475475475475475378e+02,3.902423119153373143e-01,4.096567990954680938e-01,3.708278247352063128e-01
1.477677677677677650e+02,3.810350910117724088e-01,4.008051991911093515e-01,3.612649828324352441e-01
1.479879879879879923e+02,3.725403577765659113e-01,3.928935636879670179e-01,3.521871518651647492e-01
1.482082082082082195e+02,3.648022877833116406e-01,3.859892514414866027e-01,3.436153241251364565e-01
1.484284284284284183e+02,3.578650566056042481e-01,3.801596213071147812e-01,3.355704919040934930e-01
1.486486486486486456e+02,3.517728398170354986e-01,3.754720321402954530e-01,3.280736474937753222e-01
1.488688688688688728e+02,3.465698129912002101e-01,3.719938427964751826e-01,3.211457831859250156e-01
1.490890890890891001e+02,3.422992647413030110e-01,3.697911012172307998e-01,3.148074282653749445e-01
1.493093093093092989e+02,3.389709113788673123e-01,3.688802359965048794e-01,3.090615867612295231e-01
1.495295295295295261e+02,3.365513759075546840e-01,3.692139844793125292e-01,3.038887673357966723e-01
1.497497497497497534e+02,3.350044528837229363e-01,3.707409036088781806e-01,2.992680021585675809e-01
1.499699699699699806e+02,3.342939368637296571e-01,3.734095503284257100e-01,2.951783233990333266e-01
1.501901901901901795e+02,3.343836224039317684e-01,3.771684815811786606e-01,2.915987632266847651e-01
1.504104104104104067e+02,3.352373040606869137e-01,3.819662543103620189e-01,2.885083538110116419e-01
1.506306306306306340e+02,3.368187763903524590e-01,3.877514254591994391e-01,2.858861273215053123e-01
1.508508508508508612e+02,3.390918339492858258e-01,3.944725519709149641e-01,2.837111159276563543e-01
1.510710710710710885e+02,3.420202712938441580e-01,4.020781907887325812e-01,2.819623517989555683e-01
1.512912912912912873e+02,3.455678829803844887e-01,4.105168988558751675e-01,2.806188671048935879e-01
1.515115115115115145e+02,3.496984635652651274e-01,4.197372331155689862e-01,2.796596940149609911e-01
1.517317317317317418e+02,3.543758076048429406e-01,4.296877505110371365e-01,2.790638646986485227e-01
1.519519519519519690e+02,3.595637096554752388e-01,4.403170079855033836e-01,2.788104113254469274e-01
1.521721721721721678e+02,3.652259642735188327e-01,4.515735624821905492e-01,2.788783660648468388e-01
1.523923923923923951e+02,3.713263660153323098e-01,4.634059709443254516e-01,2.792467610863390570e-01
1.526126126126126223e+02,3.778287094372724253e-01,4.757627903151305238e-01,2.798946285594141048e-01
1.528328328328328496e+02,3.846967890956966563e-01,4.885925775378302527e-01,2.808010006535628933e-01
1.530530530530530484e+02,3.918943995469612029e-01,5.018438895556465162e-01,2.819449095382757231e-01
1.532732732732732757e+02,3.993853353474254853e-01,5.154652833118069655e-01,2.833053873830437830e-01
1.534934934934935029e+02,4.071333910534458700e-01,5.294053157495340889e-01,2.848614663573575401e-01
1.537137137137137302e+02,4.151023612213796676e-01,5.436125438120514852e-01,2.865921786307076280e-01
1.539339339339339290e+02,4.232560404075833560e-01,5.580355244425818650e-01,2.884765563725846804e-01
1.541541541541541562e+02,4.315582231684161330e-01,5.726228145843524908e-01,2.904936317524796641e-01
1.543743743743743835e+02,4.399727040602345318e-01,5.873229711805858511e-01,2.926224369398832681e-01
1.545945945945946107e+02,4.484632776393958631e-01,6.020845511745057665e-01,2.948420041042858486e-01
1.548148148148148096e+02,4.569937384622563825e-01,6.168561115093347258e-01,2.971313654151780392e-01
1.550350350350350368e+02,4.655278810851756766e-01,6.315862091283001023e-01,2.994695530420511953e-01
1.552552552552552640e+02,4.740295000645098900e-01,6.462234009746243846e-01,3.018355991543954508e-01
1.554754754754754913e+02,4.824623899566167773e-01,6.607162439915317265e-01,3.042085359217017726e-01
1.556956956956956901e+02,4.907903453178521502e-01,6.750132951222437283e-01,3.065673955134604056e-01
1.559159159159159174e+02,4.989771607045756507e-01,6.890631113099886518e-01,3.088912100991625387e-01
1.561361361361361446e+02,5.069866306731436456e-01,7.028142494979886523e-01,3.111590118482988054e-01
1.563563563563563719e+02,5.147825497799135563e-01,7.162152666294672176e-01,3.133498329303597285e-01
1.565765765765765707e+02,5.223287125812418052e-01,7.292147196476476134e-01,3.154427055148358860e-01
1.567967967967967979e+02,5.295889136334875902e-01,7.417611654957566580e-01,3.174166617712183558e-01
1.570170170170170252e+02,5.365269474930070004e-01,7.538031611170163959e-01,3.192507338689974938e-01
1.572372372372372524e+02,5.431066087161579015e-01,7.652892634546515360e-01,3.209239539776642669e-01
1.574574574574574513e+02,5.492929979708801591e-01,7.761698860063239724e-01,3.224161099354362348e-01
1.576776776776776785e+02,5.550738777568271498e-01,7.864276546203178286e-01,3.237201008933367485e-01
1.578978978978979058e+02,5.604562023162176221e-01,7.960724749847959414e-01,3.248399296476393583e-01
1.581181181181181330e+02,5.654475319698353264e-01,8.051151142900061508e-01,3.257799496496644465e-01
1.583383383383383318e+02,5.700554270384635691e-01,8.135663397261950758e-01,3.265445143507322290e-01
1.585585585585585591e+02,5.742874478428878771e-01,8.214369184836128879e-01,3.271379772021631438e-01
1.587787787787787863e+02,5.781511547038915566e-01,8.287376177525058729e-01,3.275646916552773513e-01
1.589989989989990136e+02,5.816541079422585803e-01,8.354792047231222041e-01,3.278290111613952340e-01
1.592192192192192124e+02,5.848038678787725875e-01,8.416724465857085002e-01,3.279352891718368967e-01
1.594394394394394396e+02,5.876079948342185499e-01,8.473281105305144889e-01,3.278878791379228330e-01
1.596596596596596669e+02,5.900740491293801071e-01,8.524569637477869000e-01,3.276911345109733142e-01
1.598798798798798941e+02,5.922095910850407874e-01,8.570697734277731294e-01,3.273494087423083343e-01
1.601001001001000930e+02,5.940221810219848964e-01,8.611773067607212395e-01,3.268670552832486087e-01
1.603203203203203202e+02,5.955193792609969616e-01,8.647903309368797364e-01,3.262484275851140758e-01
1.605405405405405475e+02,5.967087461228602896e-01,8.679196131464954611e-01,3.254978790992251736e-01
1.607607607607607747e+02,5.975978419283591858e-01,8.705759205798164757e-01,3.246197632769021735e-01
1.609809809809809735e+02,5.981942269982778448e-01,8.727700204270902873e-01,3.236184335694654024e-01
1.612012012012012008e+02,5.985054616534002392e-01,8.745126798785652911e-01,3.224982434282350208e-01
1.614214214214214280e+02,5.985391062145100083e-01,8.758146661244886610e-01,3.212635463045313000e-01
1.616416416416416553e+02,5.983027210023916798e-01,8.766867463551086814e-01,3.199186956496747336e-01
1.618618618618618541e+02,5.978038663378287820e-01,8.771396877606723042e-01,3.184680449149854820e-01
1.620820820820820813e+02,5.970501025416059537e-01,8.771842575314282575e-01,3.169159475517837610e-01
1.623023023023023086e+02,5.960489899345066123e-01,8.768312228576236045e-01,3.152667570113898421e-01
1.625225225225225358e+02,5.948080888373151742e-01,8.760913509295064072e-01,3.135248267451241078e-01
1.627427427427427347e+02,5.933349595708158342e-01,8.749754089373245058e-01,3.116945102043071070e-01
1.629629629629629619e+02,5.916371624557917874e-01,8.734941640713252964e-01,3.097801608402585005e-01
1.631831831831831892e+02,5.897222578130276727e-01,8.716583835217567300e-01,3.077861321042988929e-01
1.634034034034034164e+02,5.875978059633075734e-01,8.694788344788667578e-01,3.057167774477486666e-01
1.636236236236236152e+02,5.852713672274154622e-01,8.669662841329029979e-01,3.035764503219281485e-01
1.638438438438438425e+02,5.827505019261349783e-01,8.641314996741130683e-01,3.013695041781571660e-01
1.640640640640640697e+02,5.800427703802506496e-01,8.609852482927448092e-01,2.991002924677565455e-01
1.642842842842842970e+02,5.771557329105460044e-01,8.575382971790460607e-01,2.967731686420461146e-01
1.645045045045044958e+02,5.740969498378061253e-01,8.538014135232653290e-01,2.943924861523469216e-01
1.647247247247247230e+02,5.708739814828136527e-01,8.497853645156489000e-01,2.919625984499783500e-01
1.649449449449449503e+02,5.674943881663531142e-01,8.455009173464452799e-01,2.894878589862609486e-01
1.651651651651651775e+02,5.639657302092085933e-01,8.409588392059021977e-01,2.869726212125152109e-01
1.653853853853853764e+02,5.602955679321648397e-01,8.361698972842680488e-01,2.844212385800616305e-01
1.656056056056056036e+02,5.564914616560044935e-01,8.311448587717895631e-01,2.818380645402197571e-01
1.658258258258258309e+02,5.525609717015124156e-01,8.258944908587144695e-01,2.792274525443103617e-01
1.660460460460460581e+02,5.485116583894724673e-01,8.204295607352914965e-01,2.765937560436537712e-01
1.662662662662662569e+02,5.443510820406691764e-01,8.147608355917682621e-01,2.739413284895703127e-01
1.664864864864864842e+02,5.400868029758855160e-01,8.088990826183914962e-01,2.712745233333798134e-01
1.667067067067067114e+02,5.357263815159063469e-01,8.028550690054098160e-01,2.685976940264029333e-01
1.669269269269269387e+02,5.312773779815151975e-01,7.966395619430706176e-01,2.659151940199598330e-01
1.671471471471471375e+02,5.267473526934968175e-01,7.902633286216225184e-01,2.632313767653711167e-01
1.673673673673673647e+02,5.221438659726341802e-01,7.837371362313119150e-01,2.605505957139565010e-01
1.675875875875875920e+02,5.174744781397120352e-01,7.770717519623874248e-01,2.578772043170367012e-01
1.678078078078078192e+02,5.127467495155140220e-01,7.702779430050964438e-01,2.552155560259317113e-01
1.680280280280280181e+02,5.079682404208251123e-01,7.633664765496879223e-01,2.525700042919623578e-01
1.682482482482482453e+02,5.031465111764279463e-01,7.563481197864079242e-01,2.499449025664481627e-01
1.684684684684684726e+02,4.982891221031072182e-01,7.492336399055047336e-01,2.473446043007097861e-01
1.686886886886886998e+02,4.934036335216469005e-01,7.420338040972263016e-01,2.447734629460675826e-01
1.689089089089088986e+02,4.884976057528316873e-01,7.347593795518213566e-01,2.422358319538420179e-01
1.691291291291291259e+02,4.835785991174441079e-01,7.274211334595356293e-01,2.397360647753527529e-01
1.693493493493493531e+02,4.786541739362693559e-01,7.200298330106182920e-01,2.372785148619205309e-01
1.695695695695695804e+02,4.737318905300909599e-01,7.125962453953165188e-01,2.348675356648654844e-01
1.697897897897898076e+02,4.688193092196932255e-01,7.051311378038785938e-01,2.325074806355080237e-01
1.700100100100100065e+02,4.639239902140371852e-01,6.976452772831982507e-01,2.302027031448762306e-01
1.702302302302302337e+02,4.590521336154469445e-01,6.901476872618739211e-01,2.279565799690201899e-01
1.704504504504504609e+02,4.542051911740265790e-01,6.826413039150640572e-01,2.257690784329889067e-01
1.706706706706706882e+02,4.493835790444210554e-01,6.751277358137979245e-01,2.236394222750444638e-01
1.708908908908908870e+02,4.445877133812769499e-01,6.676085915291049000e-01,2.215668352334489999e-01
1.711111111111111143e+02,4.398180103392383411e-01,6.600854796320123619e-01,2.195505410464642093e-01
1.713313313313313415e+02,4.350748860729515832e-01,6.525600086935506861e-01,2.175897634523524249e-01
1.715515515515515688e+02,4.303587567370619205e-01,6.450337872847482501e-01,2.156837261893755631e-01
1.717717717717717676e+02,4.256700384862156517e-01,6.375084239766354299e-01,2.138316529957959566e-01
1.719919919919919948e+02,4.210091474750569662e-01,6.299855273402388267e-01,2.120327676098751335e-01
1.722122122122122221e+02,4.163764998582320520e-01,6.224667059465887053e-01,2.102862937698754264e-01
1.724324324324324493e+02,4.117725117903865417e-01,6.149535683667142205e-01,2.085914552140588907e-01
1.726526526526526482e+02,4.071975994261662346e-01,6.074477231716447490e-01,2.069474756806877480e-01
1.728728728728728754e+02,4.026521789202157642e-01,5.999507789324078910e-01,2.053535789080236373e-01
1.730930930930931027e+02,3.981366664271810962e-01,5.924643442200334675e-01,2.038089886343287804e-01
1.733133133133133299e+02,3.936514781017077524e-01,5.849900276055503001e-01,2.023129285978652325e-01
1.735335335335335287e+02,3.891970300984418651e-01,5.775294376599885426e-01,2.008646225368952432e-01
1.737537537537537560e+02,3.847737385720277903e-01,5.700841829543752404e-01,1.994632941896805345e-01
1.739739739739739832e+02,3.803820196771116602e-01,5.626558720597399921e-01,1.981081672944831895e-01
1.741941941941942105e+02,3.760222895683388300e-01,5.552461135471121745e-01,1.967984655895654023e-01
1.744144144144144093e+02,3.716949644003555431e-01,5.478565159875218304e-01,1.955334128131893112e-01
1.746346346346346365e+02,3.674004603278061554e-01,5.404886879519956722e-01,1.943122327036166386e-01
1.748548548548548638e+02,3.631391935053366882e-01,5.331442380115638535e-01,1.931341489991096061e-01
1.750750750750750910e+02,3.589115800875927187e-01,5.258247747372551961e-01,1.919983854379301857e-01
1.752952952952952899e+02,3.547180362292202127e-01,5.185319067000997428e-01,1.909041657583406271e-01
1.755155155155155171e+02,3.505589780848637482e-01,5.112672424711246499e-01,1.898507136986027355e-01
1.757357357357357444e+02,3.464348218091693465e-01,5.040323906213598493e-01,1.888372529969786495e-01
1.759559559559559716e+02,3.423459835567823073e-01,4.968289597218342735e-01,1.878630073917303689e-01
1.761761761761761704e+02,3.382928794823490404e-01,4.896585583435779099e-01,1.869272006211201431e-01
1.763963963963963977e+02,3.342759257405136797e-01,4.825227950576177482e-01,1.860290564234096944e-01
1.766166166166166249e+02,3.302955384859224686e-01,4.754232784349836094e-01,1.851677985368611890e-01
1.768368368368368522e+02,3.263521338732208177e-01,4.683616170467048700e-01,1.843426506997367653e-01
1.770570570570570510e+02,3.224461280570548594e-01,4.613394194638110180e-01,1.835528366502984787e-01
1.772772772772772782e+02,3.185779371920688940e-01,4.543582942573294869e-01,1.827975801268082179e-01
1.774974974974975055e+02,3.147479774329092206e-01,4.474198499982902644e-01,1.820761048675281213e-01
1.777177177177177327e+02,3.109566649342210831e-01,4.405256952577220608e-01,1.813876346107201609e-01
1.779379379379379316e+02,3.072044158506507805e-01,4.336774386066549192e-01,1.807313930946466418e-01
1.781581581581581588e+02,3.034916463368425577e-01,4.268766886161158292e-01,1.801066040575692029e-01
1.783783783783783861e+02,2.998187725474424914e-01,4.201250538571348336e-01,1.795124912377500659e-01
1.785985985985986133e+02,2.961862106370963255e-01,4.134241429007411428e-01,1.789482783734514248e-01
1.788188188188188121e+02,2.925943767604495815e-01,4.067755643179640779e-01,1.784131892029351407e-01
1.790390390390390394e+02,2.890436870721474483e-01,4.001809266798315168e-01,1.779064474644633242e-01
1.792592592592592666e+02,2.855345577268354473e-01,3.936418385573728362e-01,1.774272768962980029e-01
1.794794794794794939e+02,2.820674048791593225e-01,3.871599085216173020e-01,1.769749012367012320e-01
1.796996996996996927e+02,2.786426446837648729e-01,3.807367451435946237e-01,1.765485442239350944e-01
1.799199199199199199e+02,2.752606932952967322e-01,3.743739569943320133e-01,1.761474295962615066e-01
1.801401401401401472e+02,2.719219668684010327e-01,3.680731526448594582e-01,1.757707810919426350e-01
1.803603603603603744e+02,2.686268815577232405e-01,3.618359406662059463e-01,1.754178224492404514e-01
1.805805805805805733e+02,2.653758535179090439e-01,3.556639296294010211e-01,1.750877774064170389e-01
1.808008008008008005e+02,2.621692989036034649e-01,3.495587281054724493e-01,1.747798697017345082e-01
1.810210210210210278e+02,2.590076338694522473e-01,3.435219446654497188e-01,1.744933230734547480e-01
1.812412412412412550e+02,2.558912745701009683e-01,3.375551878803620953e-01,1.742273612598398969e-01
1.814614614614614538e+02,2.528206371601954827e-01,3.316600663212390110e-01,1.739812079991520377e-01
1.816816816816816811e+02,2.497961377943806460e-01,3.258381885591081217e-01,1.737540870296530870e-01
1.819019019019019083e+02,2.468181926273021742e-01,3.200911631649990818e-01,1.735452220896052111e-01
1.821221221221221356e+02,2.438872178136057001e-01,3.144205987099410460e-01,1.733538369172703542e-01
1.823423423423423344e+02,2.410036295079370783e-01,3.088281037649635019e-01,1.731791552509106269e-01
1.825625625625625617e+02,2.381678438649411644e-01,3.033152869010942165e-01,1.730204008287880846e-01
1.827827827827827889e+02,2.353802770392637578e-01,2.978837566893627331e-01,1.728767973891647269e-01
1.830030030030030161e+02,2.326413451855504078e-01,2.925351217007980953e-01,1.727475686703026092e-01
1.832232232232232150e+02,2.299514644584468581e-01,2.872709905064300129e-01,1.726319384104637589e-01
1.834434434434434422e+02,2.273110510125981865e-01,2.820929716772860862e-01,1.725291303479102867e-01
1.836636636636636695e+02,2.247205210026500533e-01,2.770026737843959141e-01,1.724383682209042201e-01
1.838838838838838967e+02,2.221802905832480080e-01,2.720017053987884847e-01,1.723588757677074756e-01
1.841041041041040955e+02,2.196907759090379053e-01,2.670916750914935078e-01,1.722898767265822473e-01
1.843243243243243228e+02,2.172523931346646009e-01,2.622741914335386948e-01,1.722305948357905070e-01
1.845445445445445500e+02,2.148655584147740050e-01,2.575508629959536999e-01,1.721802538335943378e-01
1.847647647647647773e+02,2.125306879040115837e-01,2.529232983497673448e-01,1.721380774582557116e-01
1.849849849849849761e+02,2.102481977570231364e-01,2.483931060660094503e-01,1.721032894480367947e-01
1.852052052052052034e+02,2.080185041284535463e-01,2.439618947157075890e-01,1.720751135411995314e-01
1.854254254254254306e+02,2.058420231729487238e-01,2.396312728698915540e-01,1.720527734760059491e-01
1.856456456456456579e+02,2.037191710451541904e-01,2.354028490995901668e-01,1.720354929907182417e-01
1.858658658658658567e+02,2.016503638997156067e-01,2.312782319758329985e-01,1.720224958235982982e-01
1.860860860860860839e+02,1.996360178912780226e-01,2.272590300696479271e-01,1.720130057129081735e-01
1.863063063063063112e+02,1.976765491744872927e-01,2.233468519520645790e-01,1.720062463969099786e-01
1.865265265265265384e+02,1.957723739039888000e-01,2.195433061941118869e-01,1.720014416138657132e-01
1.867467467467467372e+02,1.939239082344283716e-01,2.158500013668192830e-01,1.719978151020374602e-01
1.869669669669669645e+02,1.921315683204510572e-01,2.122685460412148117e-01,1.719945905996872193e-01
1.871871871871871917e+02,1.903957703167025450e-01,2.088005487883280165e-01,1.719909918450770181e-01
1.874074074074074190e+02,1.887169303778283846e-01,2.054476181791877742e-01,1.719862425764689673e-01
1.876276276276276178e+02,1.870954646584743475e-01,2.022113627848236006e-01,1.719795665321251221e-01
1.878478478478478451e+02,1.855317893132855112e-01,1.990933911762635677e-01,1.719701874503074546e-01
1.880680680680680723e+02,1.840263143516908950e-01,1.960952955370717232e-01,1.719573331663100668e-01
1.882882882882882996e+02,1.825790075026317016e-01,1.932174886202752406e-01,1.719405263849882182e-01
1.885085085085085268e+02,1.811891049365856321e-01,1.904584323300279602e-01,1.719197775431432484e-01
1.887287287287287256e+02,1.798557741897274798e-01,1.878164055432086366e-01,1.718951428362462952e-01
1.889489489489489529e+02,1.785781827982318437e-01,1.852896871366951081e-01,1.718666784597684682e-01
1.891691691691691801e+02,1.773554982982735728e-01,1.828765559873662405e-01,1.718344406091808774e-01
1.893893893893894074e+02,1.761868882260275992e-01,1.805752909721005661e-01,1.717984854799545769e-01
1.896096096096096062e+02,1.750715201176688274e-01,1.783841709677769505e-01,1.717588692675607320e-01
1.898298298298298334e+02,1.740085615093717730e-01,1.763014748512731766e-01,1.717156481674703972e-01
1.900500500500500607e+02,1.729971799373114516e-01,1.743254814994682489e-01,1.716688783751546266e-01
1.902702702702702879e+02,1.720365429376626287e-01,1.724544697892405887e-01,1.716186160860846965e-01
1.904904904904904868e+02,1.711258180466002088e-01,1.706867185974688950e-01,1.715649174957314949e-01
1.907107107107107140e+02,1.702641728002987909e-01,1.690205068010312839e-01,1.715078387995662146e-01
1.909309309309309413e+02,1.694507747349332794e-01,1.674541132768065654e-01,1.714474361930599655e-01
1.911511511511511685e+02,1.686847913866784954e-01,1.659858169016731333e-01,1.713837658716838852e-01
1.913713713713713673e+02,1.679653902917093433e-01,1.646138965525097975e-01,1.713168840309089447e-01
1.915915915915915946e+02,1.672917389862004778e-01,1.633366311061945908e-01,1.712468468662063370e-01
1.918118118118118218e+02,1.666630050063268031e-01,1.621522994396063788e-01,1.711737105730471997e-01
1.920320320320320491e+02,1.660783558882630295e-01,1.610591804296235552e-01,1.710975313469025316e-01
1.922522522522522479e+02,1.655369591681841446e-01,1.600555529531247634e-01,1.710183653832434980e-01
1.924724724724724751e+02,1.650379823822647474e-01,1.591396958869883693e-01,1.709362688775411532e-01
1.926926926926927024e+02,1.645805930666798256e-01,1.583098881080929332e-01,1.708512980252666902e-01
1.929129129129129296e+02,1.641639587576040338e-01,1.575644084933169875e-01,1.707635090218910801e-01
1.931331331331331285e+02,1.637872469912123596e-01,1.569015359195392312e-01,1.706729580628855714e-01
1.933533533533533557e+02,1.634496253036794577e-01,1.563195492636378081e-01,1.705797013437210519e-01
1.935735735735735830e+02,1.631502612311801770e-01,1.558167274024915006e-01,1.704837950598688812e-01
1.937937937937938102e+02,1.628883223098893662e-01,1.553913492129787854e-01,1.703852954067999748e-01
1.940140140140140090e+02,1.626629760759818466e-01,1.550416935719781952e-01,1.702842585799854980e-01
1.942342342342342363e+02,1.624733900656323282e-01,1.547660393563681791e-01,1.701807407748965051e-01
1.944544544544544635e+02,1.623187318150157432e-01,1.545626654430272973e-01,1.700747981870041337e-01
1.946746746746746908e+02,1.621981688603067462e-01,1.544298507088340544e-01,1.699664870117794935e-01
1.948948948948948896e+02,1.621108687376803803e-01,1.543658740306670385e-01,1.698558634446936666e-01
1.951151151151151169e+02,1.620559989833112169e-01,1.543690142854046710e-01,1.697429836812177628e-01
1.953353353353353441e+02,1.620327271333742158e-01,1.544375503499255675e-01,1.696279039168228642e-01
1.955555555555555713e+02,1.620402207240441150e-01,1.545697611011081496e-01,1.695106803469800805e-01
1.957757757757757702e+02,1.620776472914957633e-01,1.547639254158310052e-01,1.693913691671605215e-01
1.959959959959959974e+02,1.621441743719039263e-01,1.550183221709725834e-01,1.692700265728352693e-01
1.962162162162162247e+02,1.622389695014434807e-01,1.553312302434115555e-01,1.691467087594754615e-01
1.964364364364364519e+02,1.623612002162891643e-01,1.557009285100262319e-01,1.690214719225521245e-01
1.966566566566566507e+02,1.625100340526158538e-01,1.561256958476952283e-01,1.688943722575364514e-01
1.968768768768768780e+02,1.626846385465982869e-01,1.566038111332971605e-01,1.687654659598994689e-01
1.970970970970971052e+02,1.628841812344113404e-01,1.571335532437103943e-01,1.686348092251122588e-01
1.973173173173173325e+02,1.631078296522297799e-01,1.577132010558136010e-01,1.685024582486460143e-01
1.975375375375375313e+02,1.633547513362284265e-01,1.583410334464850633e-01,1.683684692259717897e-01
1.977577577577577586e+02,1.636241138225821012e-01,1.590153292926035355e-01,1.682328983525606392e-01
1.979779779779779858e+02,1.639150846474656253e-01,1.597343674710474948e-01,1.680958018238837559e-01
1.981981981981982130e+02,1.642268313470537644e-01,1.604964268586953902e-01,1.679572358354121386e-01
1.984184184184184119e+02,1.645585214575213118e-01,1.612997863324256431e-01,1.678172565826169804e-01
1.986386386386386391e+02,1.649093225150431996e-01,1.621427247691170914e-01,1.676759202609693356e-01
1.988588588588588664e+02,1.652784020557941380e-01,1.630235210456479900e-01,1.675332830659402861e-01
1.990790790790790936e+02,1.656649276159489481e-01,1.639404540388969822e-01,1.673894011930009418e-01
1.992992992992992924e+02,1.660680667316823955e-01,1.648918026257423508e-01,1.672443308376224402e-01
1.995195195195195197e+02,1.664869869391693569e-01,1.658758456830629058e-01,1.670981281952758357e-01
1.997397397397397469e+02,1.669208557745847088e-01,1.668908620877371241e-01,1.669508494614322380e-01
1.999599599599599742e+02,1.673688407741030504e-01,1.679351307166434548e-01,1.668025508315627292e-01
2.001801801801801730e+02,1.678301094738993415e-01,1.690069304466602640e-01,1.666532885011384746e-01
2.004004004004004003e+02,1.683038294101484311e-01,1.701045401546663616e-01,1.665031186656305007e-01
2.006206206206206275e+02,1.687891681190250570e-01,1.712262387175401690e-01,1.663520975205100005e-01
2.008408408408408548e+02,1.692852931367040126e-01,1.723703050121601354e-01,1.662002812612479452e-01
2.010610610610610536e+02,1.697913719993600912e-01,1.735350179154046824e-01,1.660477260833155555e-01
2.012812812812812808e+02,1.703065722431681972e-01,1.747186563041526197e-01,1.658944881821838579e-01
2.015015015015015081e+02,1.708300614043031240e-01,1.759194990552823135e-01,1.657406237533239624e-01
2.017217217217217353e+02,1.713610070189396373e-01,1.771358250456722683e-01,1.655861889922069785e-01
2.019419419419419341e+02,1.718985766232524193e-01,1.783659131522008778e-01,1.654312400943040440e-01
2.021621621621621614e+02,1.724419377534165410e-01,1.796080422517469244e-01,1.652758332550861853e-01
2.023823823823823886e+02,1.729902579456066569e-01,1.808604912211887739e-01,1.651200246700245400e-01
2.026026026026026159e+02,1.735427047359975883e-01,1.821215389374050697e-01,1.649638705345901901e-01
2.028228228228228147e+02,1.740984456607641562e-01,1.833894642772740113e-01,1.648074270442543288e-01
2.030430430430430420e+02,1.746566482560811817e-01,1.846625461176744920e-01,1.646507503944878992e-01
2.032632632632632692e+02,1.752164800581234860e-01,1.859390633354849331e-01,1.644938967807620944e-01
2.034834834834834965e+02,1.757771086030658902e-01,1.872172948075837562e-01,1.643369223985480243e-01
2.037037037037036953e+02,1.763377014270830767e-01,1.884955194108494103e-01,1.641798834433167986e-01
2.039239239239239225e+02,1.768974260663500053e-01,1.897720160221606500e-01,1.640228361105394161e-01
2.041441441441441498e+02,1.774554500570414417e-01,1.910450635183958690e-01,1.638658365956870422e-01
2.043643643643643770e+02,1.780109409353322070e-01,1.923129407764336551e-01,1.637089410942308421e-01
2.045845845845845759e+02,1.785630662373970112e-01,1.935739266731522079e-01,1.635522058016418145e-01
2.048048048048048031e+02,1.791109934994108144e-01,1.948263000854305316e-01,1.633956869133910694e-01
2.050250250250250303e+02,1.796538902575483543e-01,1.960683398901469088e-01,1.632394406249498275e-01
2.052452452452452576e+02,1.801909240479843965e-01,1.972983249641798442e-01,1.630835231317890321e-01
2.054654654654654564e+02,1.807212624068937346e-01,1.985145341844077316e-01,1.629279906293798208e-01
2.056856856856856837e+02,1.812440728704513559e-01,1.997152464277094086e-01,1.627728993131933866e-01
2.059059059059059109e+02,1.817585229748319708e-01,2.008987405709632412e-01,1.626183053787007282e-01
2.061261261261261382e+02,1.822637802562102893e-01,2.020632954910476786e-01,1.624642650213729556e-01
2.063463463463463370e+02,1.827590122507611881e-01,2.032071900648411700e-01,1.623108344366812061e-01
2.065665665665665642e+02,1.832433864946595437e-01,2.043287031692225530e-01,1.621580698200966175e-01
2.067867867867867915e+02,1.837160705240800662e-01,2.054261136810700827e-01,1.620060273670901330e-01
2.070070070070070187e+02,1.841762318751977157e-01,2.064977004772624303e-01,1.618547632731330843e-01
2.072272272272272460e+02,1.846230380841871743e-01,2.075417424346779616e-01,1.617043337336963593e-01
2.074474474474474448e+02,1.850556566872231523e-01,2.085565184301951536e-01,1.615547949442512066e-01
2.076676676676676720e+02,1.854732552204806928e-01,2.095403073406927885e-01,1.614062031002686248e-01
2.078878878878878993e+02,1.858750012201344504e-01,2.104913880430492046e-01,1.612586143972197239e-01
2.081081081081081265e+02,1.862600622223592461e-01,2.114080394141429342e-01,1.611120850305756136e-01
2.083283283283283254e+02,1.866276057633299290e-01,2.122885403308523988e-01,1.609666711958074869e-01
2.085485485485485526e+02,1.869767993792213479e-01,2.131311696700563807e-01,1.608224290883863150e-01
2.087687687687687799e+02,1.873068106062083238e-01,2.139342063086333012e-01,1.606794149037833463e-01
2.089889889889890071e+02,1.876168069804655114e-01,2.146959291234615819e-01,1.605376848374694687e-01
2.092092092092092059e+02,1.879059560381677874e-01,2.154146169914196718e-01,1.603972950849159584e-01
2.094294294294294332e+02,1.881734253154900560e-01,2.160885487893863255e-01,1.602583018415938421e-01
2.096496496496496604e+02,1.884183823486070830e-01,2.167160033942399644e-01,1.601207613029742571e-01
2.098698698698698877e+02,1.886399946736936339e-01,2.172952596828590655e-01,1.599847296645282579e-01
2.100900900900900865e+02,1.888374298269245299e-01,2.178245965321221056e-01,1.598502631217269543e-01
2.103103103103103138e+02,1.890098553444746199e-01,2.183022928189077838e-01,1.597174178700414837e-01
2.105305305305305410e+02,1.891564387625186694e-01,2.187266274200944660e-01,1.595862501049429005e-01
2.107507507507507682e+02,1.892763476172314996e-01,2.190958792125606847e-01,1.594568160219023145e-01
2.109709709709709671e+02,1.893687494447879038e-01,2.194083270731849722e-01,1.593291718163908910e-01
2.111911911911911943e+02,1.894328117813627588e-01,2.196622498788459721e-01,1.592033736838796287e-01
2.114114114114114216e+02,1.894677021631308300e-01,2.198559265064219947e-01,1.590794778198396653e-01
2.116316316316316488e+02,1.894725881262668554e-01,2.199876358327916559e-01,1.589575404197421105e-01
2.118518518518518476e+02,1.894466372069458227e-01,2.200556567348335157e-01,1.588376176790581018e-01
2.120720720720720749e+02,1.893890169413423308e-01,2.200582680894260235e-01,1.587197657932586659e-01
2.122922922922923021e+02,1.892988948656313675e-01,2.199937487734477948e-01,1.586040409578149679e-01
2.125125125125125294e+02,1.891754385159875873e-01,2.198603776637771956e-01,1.584904993681980068e-01
2.127327327327327282e+02,1.890178154285860057e-01,2.196564336372929527e-01,1.583791972198790865e-01
2.129529529529529555e+02,1.888251931396011940e-01,2.193801955708733764e-01,1.582701907083290394e-01
2.131731731731731827e+02,1.885967391852080843e-01,2.190299423413970548e-01,1.581635360290191139e-01
2.133933933933934100e+02,1.883316211015815256e-01,2.186039528257426312e-01,1.580592893774204755e-01
2.136136136136136088e+02,1.880290064248962556e-01,2.181005059007884994e-01,1.579575069490040673e-01
2.138338338338338360e+02,1.876880626913270955e-01,2.175178804434131363e-01,1.578582449392411102e-01
2.140540540540540633e+02,1.873079574370488665e-01,2.168543553304951299e-01,1.577615595436026030e-01
2.142742742742742905e+02,1.868878581982363896e-01,2.161082094389130126e-01,1.576675069575597388e-01
2.144944944944944893e+02,1.864269325110644859e-01,2.152777216455454001e-01,1.575761433765835995e-01
2.147147147147147166e+02,1.859243479117079212e-01,2.143611708272706307e-01,1.574875249961452672e-01
2.149349349349349438e+02,1.853792719363414887e-01,2.133568358609672089e-01,1.574017080117157963e-01
2.151551551551551711e+02,1.847908721211400374e-01,2.122629956235137505e-01,1.573187486187663242e-01
2.153753753753753699e+02,1.841583160022784993e-01,2.110779289917889545e-01,1.572387030127680163e-01
2.155955955955955972e+02,1.834807711159314181e-01,2.097999148426709648e-01,1.571616273891918436e-01
2.158158158158158244e+02,1.827574049982737259e-01,2.084272320530384248e-01,1.570875779435089992e-01
2.160360360360360517e+02,1.819873851854803271e-01,2.069581594997700336e-01,1.570166108711906205e-01
2.162562562562562505e+02,1.811698792137259872e-01,2.053909760597443235e-01,1.569487823677076788e-01
2.164764764764764777e+02,1.803040546191854165e-01,2.037239606098394940e-01,1.568841486285313669e-01
2.166966966966967050e+02,1.793890789380334638e-01,2.019553920269341885e-01,1.568227658491327392e-01
2.169169169169169322e+02,1.784241197064449502e-01,2.000835491879070227e-01,1.567646902249829333e-01
2.171371371371371310e+02,1.774083444605948634e-01,1.981067109696367512e-01,1.567099779515530034e-01
2.173573573573573583e+02,1.763409207366577469e-01,1.960231562490013790e-01,1.566586852243141148e-01
2.175775775775775855e+02,1.752210160708084496e-01,1.938311639028796052e-01,1.566108682387372941e-01
2.177977977977978128e+02,1.740477979992218482e-01,1.915290128081500731e-01,1.565665831902936789e-01
2.180180180180180116e+02,1.728204340580729859e-01,1.891149818416915374e-01,1.565258862744544066e-01
2.182382382382382389e+02,1.715380917835361840e-01,1.865873498803818920e-01,1.564888336866905316e-01
2.184584584584584661e+02,1.701999387117865414e-01,1.839443958011000024e-01,1.564554816224731082e-01
2.186786786786786934e+02,1.688051423789988514e-01,1.811843984807243457e-01,1.564258862772733294e-01
2.188988988988988922e+02,1.673528703213480462e-01,1.783056367961338429e-01,1.564001038465622495e-01
2.191191191191191194e+02,1.658422900750086415e-01,1.753063896242063047e-01,1.563781905258109783e-01
2.193393393393393467e+02,1.642725691761555695e-01,1.721849358418205411e-01,1.563602025104905979e-01
2.195595595595595739e+02,1.626428751609636236e-01,1.689395543258550569e-01,1.563461959960721903e-01
2.197797797797797728e+02,1.609523755656079302e-01,1.655685239531889397e-01,1.563362271780269208e-01
2.200000000000000000e+02,1.592002379262628109e-01,1.620701236006997781e-01,1.563303522518258437e-01


==> longwindowc.csv <==
1.069999999999999929e+01,2.392119205316979233e-02,-1.244912849681583649e-07,4.923731578299762879e-02
1.250000000000000000e+01,7.280353037681291939e-02,2.375658484963738201e-02,1.281032211014699052e-01
1.450000000000000000e+01,3.680863657145078127e-01,2.813725208230987707e-01,4.765460568836007993e-01
1.650000000000000000e+01,8.075615414385124424e-01,6.793170274706319400e-01,9.903408156712276700e-01
1.900000000000000000e+01,9.908419361059620512e-01,8.449336125501433203e-01,1.212178455954901146e+00
2.150000000000000000e+01,nan,nan,nan
2.400000000000000000e+01,nan,nan,nan
2.600000000000000000e+01,nan,nan,nan
2.900000000000000000e+01,nan,nan,nan
3.200000000000000000e+01,nan,nan,nan
3.800000000000000000e+01,nan,nan,nan
4.500000000000000000e+01,nan,nan,nan
5.200000000000000000e+01,nan,nan,nan
6.000000000000000000e+01,nan,nan,nan
6.800000000000000000e+01,nan,nan,nan
9.400000000000000000e+01,nan,nan,nan
1.200000000000000000e+02,nan,nan,nan
1.490000000000000000e+02,nan,nan,nan
1.800000000000000000e+02,nan,nan,nan


==> mediumwindowc.csv <==
1.069999999999999929e+01,3.585243896916484596e-01,2.733174591438695678e-01,4.646326478190085929e-01
1.250000000000000000e+01,5.379863944455502978e-01,4.461173380109826891e-01,6.546514220273925710e-01
1.450000000000000000e+01,9.254840259589192097e-01,8.140554011528483569e-01,1.075754061508084725e+00
1.650000000000000000e+01,1.273051868066329861e+00,1.136262873971020326e+00,1.473860157276032146e+00
1.900000000000000000e+01,1.374066610552696632e+00,1.210451791956186129e+00,1.639683673830677257e+00
2.150000000000000000e+01,1.220529730581522365e+00,1.087426002035178696e+00,1.413426444816501926e+00
2.400000000000000000e+01,1.220064539786152036e+00,1.083761303845392820e+00,1.419817842436392752e+00
2.600000000000000000e+01,1.231206277355576306e+00,1.100625594482970149e+00,1.418806191874967038e+00
2.900000000000000000e+01,1.318652298394977551e+00,1.162491356902684236e+00,1.564853861361226173e+00
3.200000000000000000e+01,1.136985401229310355e+00,1.010537838146845724e+00,1.316110130781769527e+00
3.800000000000000000e+01,7.785597981215779395e-01,7.009056055820028774e-01,8.731892514996758559e-01
4.500000000000000000e+01,4.924479734163865197e-01,4.400883201236178710e-01,5.519968922973234049e-01
5.200000000000000000e+01,8.883423013159454928e-01,7.823544062595900739e-01,1.028845682668294792e+00
6.000000000000000000e+01,nan,nan,nan
6.800000000000000000e+01,nan,nan,nan
9.400000000000000000e+01,2.846524409362845009e-01,2.223027126118728158e-01,3.574784705588316958e-01
1.200000000000000000e+02,1.122648067175274628e-01,7.286923875622669522e-02,1.555937826266921009e-01
1.490000000000000000e+02,6.020723603725529338e-02,1.631140569884812624e-02,1.090438496164012339e-01
1.800000000000000000e+02,2.163144366808293032e-03,-2.298074683002305010e-02,2.885271159902754595e-02


==> shortwindowc.csv <==
1.069999999999999929e+01,4.585044471612316208e-01,3.795737038733850155e-01,5.550389767420157439e-01
1.250000000000000000e+01,8.737652346981790163e-01,7.883940657272917596e-01,9.801287627828922933e-01
1.450000000000000000e+01,1.155052397207274817e+00,1.015116387074728177e+00,1.362787435709201578e+00
1.650000000000000000e+01,1.453419613081080808e+00,1.315200009724343477e+00,1.657356843100406651e+00
1.900000000000000000e+01,1.418311138606763055e+00,1.282739702769214007e+00,1.616482130572071352e+00
2.150000000000000000e+01,1.431995282267948699e+00,1.301701692554714684e+00,1.618998489261400664e+00
2.400000000000000000e+01,1.377731439417640535e+00,1.231979150210990470e+00,1.598704709449046968e+00
2.600000000000000000e+01,1.413107798851741315e+00,1.299976001113677615e+00,1.566506597738621442e+00
2.900000000000000000e+01,1.459400666426075910e+00,1.336551084212141305e+00,1.631343526458139070e+00
3.200000000000000000e+01,1.468206018232612431e+00,1.322160259783157210e+00,1.689862848244642723e+00
3.800000000000000000e+01,nan,nan,nan
4.500000000000000000e+01,8.646806496037836576e-01,7.874664735209627731e-01,9.586566628333850204e-01
5.200000000000000000e+01,1.186280969363203486e+00,1.068730676683001146e+00,1.347962062296155006e+00
6.000000000000000000e+01,1.232141375059853328e+00,1.058204073050046601e+00,1.526772864764074145e+00
6.800000000000000000e+01,1.310986893688685484e+00,1.112500385042129780e+00,1.687096503370762779e+00
9.400000000000000000e+01,nan,nan,nan
1.200000000000000000e+02,1.432080155669401000e-01,1.140833946004442268e-01,1.744270886485630723e-01
1.490000000000000000e+02,1.080019535944877485e-01,4.769066836164612827e-02,1.780605885831765545e-01
1.800000000000000000e+02,7.505467979997476440e-03,-2.997459501644400906e-02,4.852824469776203381e-02


==> trace.csv <==
0.000000000000000000e+00,1.811484090909090810e+04
2.500000000000000000e-01,2.621913636363636397e+04
5.000000000000000000e-01,2.273918181818181984e+04
7.500000000000000000e-01,3.026634090909090810e+04
1.000000000000000000e+00,2.499847727272727207e+04
1.250000000000000000e+00,2.311009090909090810e+04
1.500000000000000000e+00,2.418531818181818016e+04
1.750000000000000000e+00,3.035350000000000000e+04
2.000000000000000000e+00,2.474454545454545587e+04
2.250000000000000000e+00,2.651754545454545587e+04
2.500000000000000000e+00,2.949175000000000000e+04
2.750000000000000000e+00,3.036572727272727207e+04
3.000000000000000000e+00,2.594356818181818016e+04
3.250000000000000000e+00,-9.929090909090919013e+02
3.500000000000000000e+00,9.613409090909091901e+03
3.750000000000000000e+00,3.172456818181818016e+04
4.000000000000000000e+00,2.716193181818181984e+04
4.250000000000000000e+00,3.087747727272727207e+04
4.500000000000000000e+00,3.171325000000000000e+04
4.750000000000000000e+00,2.972322727272727207e+04
5.000000000000000000e+00,2.387504545454545587e+04
5.250000000000000000e+00,2.788704545454545587e+04
5.500000000000000000e+00,2.625243181818181984e+04
5.750000000000000000e+00,3.062652272727272793e+04
6.000000000000000000e+00,2.678775000000000000e+04
6.250000000000000000e+00,2.459452272727272793e+04
6.500000000000000000e+00,2.375815909090909190e+04
6.750000000000000000e+00,2.949975000000000000e+04
7.000000000000000000e+00,2.669325000000000000e+04
7.250000000000000000e+00,2.616895454545454413e+04
7.500000000000000000e+00,2.708138636363636397e+04
7.750000000000000000e+00,2.958913636363636397e+04
8.000000000000000000e+00,2.212529545454545587e+04
8.250000000000000000e+00,-8.069318181818198354e+02
8.500000000000000000e+00,-1.387045454545441316e+02
8.750000000000000000e+00,-1.004500000000000000e+03
9.000000000000000000e+00,2.814629545454545587e+04
9.250000000000000000e+00,2.978077272727272793e+04
9.500000000000000000e+00,3.104761363636363603e+04
9.750000000000000000e+00,2.551259090909090810e+04
1.000000000000000000e+01,2.837097727272727207e+04
1.025000000000000000e+01,2.935245454545454413e+04
1.050000000000000000e+01,2.762654545454545587e+04
1.075000000000000000e+01,2.239979545454545587e+04
1.100000000000000000e+01,2.820613636363636397e+04
1.125000000000000000e+01,3.031738636363636397e+04
1.150000000000000000e+01,2.715354545454545587e+04
1.175000000000000000e+01,2.725002272727272793e+04
1.200000000000000000e+01,2.558384090909090810e+04
1.225000000000000000e+01,2.673177272727272793e+04
1.250000000000000000e+01,2.517252272727272793e+04
1.275000000000000000e+01,2.830061363636363603e+04
1.300000000000000000e+01,2.512579545454545587e+04
1.325000000000000000e+01,2.873306818181818016e+04
1.350000000000000000e+01,2.759113636363636397e+04
1.375000000000000000e+01,2.780806818181818016e+04
1.400000000000000000e+01,2.531877272727272793e+04
1.425000000000000000e+01,3.058184090909090810e+04
1.450000000000000000e+01,3.115145454545454413e+04
1.475000000000000000e+01,1.863829545454545587e+04
1.500000000000000000e+01,1.965681818181801646e+02
1.525000000000000000e+01,-1.456886363636363967e+03
1.550000000000000000e+01,1.084840909090908099e+03
1.575000000000000000e+01,-2.195227272727279342e+02
1.600000000000000000e+01,-3.841136363636360329e+02
1.625000000000000000e+01,-2.444022727272727934e+03
1.650000000000000000e+01,-7.524318181818198354e+02
1.675000000000000000e+01,1.910931818181819835e+03
1.700000000000000000e+01,1.549329545454545587e+04
1.725000000000000000e+01,1.882409090909091901e+03
1.750000000000000000e+01,-1.415340909090908099e+03
1.775000000000000000e+01,-1.904545454545586836e+01
1.800000000000000000e+01,-1.329090909090919013e+02
1.825000000000000000e+01,-1.622568181818180165e+03
1.850000000000000000e+01,4.703636363636360329e+02
1.875000000000000000e+01,-5.822272727272720658e+02
1.900000000000000000e+01,-2.067977272727272066e+03
1.925000000000000000e+01,2.849793181818181984e+04
1.950000000000000000e+01,2.967438636363636397e+04
1.975000000000000000e+01,2.009875000000000000e+04
2.000000000000000000e+01,7.234590909090908099e+03
2.025000000000000000e+01,2.668002272727272793e+04
2.050000000000000000e+01,2.630229545454545587e+04
2.075000000000000000e+01,1.747136363636363603e+04
2.100000000000000000e+01,-1.999250000000000000e+03
2.125000000000000000e+01,-1.807295454545455868e+03
2.150000000000000000e+01,8.626704545454544132e+03
2.175000000000000000e+01,6.540340909090908099e+03
2.200000000000000000e+01,2.769590909090908099e+03
2.225000000000000000e+01,-2.176500000000000000e+03
2.250000000000000000e+01,-4.701590909090919013e+02
2.275000000000000000e+01,-9.847954545454558684e+02
2.300000000000000000e+01,-1.568136363636363967e+03
2.325000000000000000e+01,7.174090909090919013e+02
2.350000000000000000e+01,1.090979545454545587e+04
2.375000000000000000e+01,2.947913636363636397e+04
2.400000000000000000e+01,2.582525000000000000e+04
2.425000000000000000e+01,3.032486363636363603e+04
2.450000000000000000e+01,3.230340909090909190e+04
2.475000000000000000e+01,2.746559090909090810e+04
2.500000000000000000e+01,2.938070454545454413e+04
2.525000000000000000e+01,8.428454545454544132e+03
2.550000000000000000e+01,-1.423340909090908099e+03
2.575000000000000000e+01,1.355688636363636397e+04
2.600000000000000000e+01,2.242936363636363603e+04
2.625000000000000000e+01,2.658390909090909190e+04
2.650000000000000000e+01,2.521727272727272793e+04
2.675000000000000000e+01,2.937597727272727207e+04
2.700000000000000000e+01,2.783000000000000000e+04
2.725000000000000000e+01,2.942990909090909190e+04
2.750000000000000000e+01,3.125979545454545587e+04
2.775000000000000000e+01,2.136097727272727207e+04
2.800000000000000000e+01,-1.529181818181819835e+03
2.825000000000000000e+01,8.040454545454558684e+02
2.850000000000000000e+01,4.111772727272727934e+03
2.875000000000000000e+01,3.200454545454558684e+02
2.900000000000000000e+01,-1.221022727272727934e+03
2.925000000000000000e+01,1.336727272727272066e+03
2.950000000000000000e+01,-8.104090909090919013e+02
2.975000000000000000e+01,-4.193863636363639671e+02
3.000000000000000000e+01,1.172409090909091901e+03
3.025000000000000000e+01,2.380227272727272066e+03
3.050000000000000000e+01,-1.611181818181819835e+03
3.075000000000000000e+01,2.752681818181819835e+03
3.100000000000000000e+01,-9.069545454545441316e+02
3.125000000000000000e+01,-2.729750000000000000e+03
3.150000000000000000e+01,-2.813454545454544132e+03
3.175000000000000000e+01,-1.345772727272727934e+03
3.200000000000000000e+01,-6.923636363636360329e+02
3.225000000000000000e+01,3.222045454545441316e+02
3.250000000000000000e+01,-2.756136363636360329e+02
3.275000000000000000e+01,-2.167068181818180165e+03
3.300000000000000000e+01,-1.457068181818180165e+03
3.325000000000000000e+01,-1.810818181818180165e+03
3.350000000000000000e+01,7.030681818181801646e+02
3.375000000000000000e+01,1.804227272727272066e+03
3.400000000000000000e+01,3.860454545454558684e+02
3.425000000000000000e+01,-7.327727272727279342e+02
3.450000000000000000e+01,-1.416454545454544132e+03
3.475000000000000000e+01,2.913477272727272066e+03
3.500000000000000000e+01,-1.277227272727272066e+03
3.525000000000000000e+01,7.507272727272720658e+02
3.550000000000000000e+01,7.252272727272720658e+02
3.575000000000000000e+01,8.418295454545455868e+03
3.600000000000000000e+01,6.750772727272727934e+03
3.625000000000000000e+01,6.207909090909091901e+03
3.650000000000000000e+01,8.103568181818180165e+03
3.675000000000000000e+01,7.055659090909091901e+03
3.700000000000000000e+01,6.191113636363636033e+03
3.725000000000000000e+01,7.793545454545455868e+03
3.750000000000000000e+01,9.171181818181819835e+03
3.775000000000000000e+01,6.365000000000000000e+03
3.800000000000000000e+01,8.217863636363636033e+03
3.825000000000000000e+01,6.487659090909091901e+03
3.850000000000000000e+01,7.948363636363636033e+03
3.875000000000000000e+01,9.703068181818180165e+03
3.900000000000000000e+01,8.330204545454544132e+03
3.925000000000000000e+01,8.039090909090908099e+03
3.950000000000000000e+01,7.316386363636363967e+03
3.975000000000000000e+01,7.265159090909091901e+03
4.000000000000000000e+01,5.795477272727272066e+03
4.025000000000000000e+01,8.082590909090908099e+03
4.050000000000000000e+01,9.095681818181819835e+03
4.075000000000000000e+01,9.755090909090908099e+03
4.100000000000000000e+01,1.418372727272727207e+04
4.125000000000000000e+01,7.297409090909091901e+03
4.150000000000000000e+01,9.217363636363636033e+03
4.175000000000000000e+01,7.790000000000000000e+03
4.200000000000000000e+01,6.896204545454544132e+03
4.225000000000000000e+01,7.931113636363636033e+03
4.250000000000000000e+01,8.185750000000000000e+03
4.275000000000000000e+01,9.149522727272727934e+03
4.300000000000000000e+01,7.436681818181819835e+03
4.325000000000000000e+01,7.965772727272727934e+03
4.350000000000000000e+01,9.850636363636363967e+03
4.375000000000000000e+01,1.070227272727272793e+04
4.400000000000000000e+01,9.588181818181819835e+03
4.425000000000000000e+01,6.391386363636363967e+03
4.450000000000000000e+01,6.469704545454544132e+03
4.475000000000000000e+01,4.332181818181819835e+03
4.500000000000000000e+01,7.312613636363636033e+03
4.525000000000000000e+01,7.874590909090908099e+03
4.550000000000000000e+01,9.276272727272727934e+03
4.575000000000000000e+01,4.842500000000000000e+03
4.600000000000000000e+01,5.189454545454544132e+03
4.625000000000000000e+01,6.794977272727272066e+03
4.650000000000000000e+01,7.888681818181819835e+03
4.675000000000000000e+01,8.807545454545455868e+03
4.700000000000000000e+01,9.077318181818180165e+03
4.725000000000000000e+01,1.118820454545454413e+04
4.750000000000000000e+01,9.106318181818180165e+03
4.775000000000000000e+01,5.791909090909091901e+03
4.800000000000000000e+01,8.929545454545455868e+03
4.825000000000000000e+01,4.214522727272727934e+03
4.850000000000000000e+01,4.092340909090908099e+03
4.875000000000000000e+01,8.157977272727272066e+03
4.900000000000000000e+01,6.722000000000000000e+03
4.925000000000000000e+01,6.927272727272727934e+03
4.950000000000000000e+01,9.162181818181819835e+03
4.975000000000000000e+01,9.779363636363636033e+03
5.000000000000000000e+01,9.858568181818180165e+03
5.025000000000000000e+01,1.175963636363636397e+04
5.050000000000000000e+01,1.157056818181818016e+04
5.075000000000000000e+01,8.101409090909091901e+03
5.100000000000000000e+01,6.371136363636363967e+03
5.125000000000000000e+01,9.340931818181819835e+03
5.150000000000000000e+01,9.474886363636363967e+03
5.175000000000000000e+01,9.567000000000000000e+03
5.200000000000000000e+01,1.109859090909090810e+04
5.225000000000000000e+01,4.618795454545455868e+03
5.250000000000000000e+01,9.356318181818180165e+03
5.275000000000000000e+01,1.124011363636363603e+04
5.300000000000000000e+01,9.550250000000000000e+03
5.325000000000000000e+01,8.636159090909091901e+03
5.350000000000000000e+01,7.363250000000000000e+03
5.375000000000000000e+01,7.895545454545455868e+03
5.400000000000000000e+01,7.978659090909091901e+03
5.425000000000000000e+01,5.108000000000000000e+03
5.450000000000000000e+01,9.642795454545455868e+03
5.475000000000000000e+01,1.038400000000000000e+04
5.500000000000000000e+01,9.005840909090908099e+03
5.525000000000000000e+01,8.513386363636363967e+03
5.550000000000000000e+01,8.849590909090908099e+03
5.575000000000000000e+01,3.852886363636363967e+03
5.600000000000000000e+01,6.524386363636363967e+03
5.625000000000000000e+01,6.658500000000000000e+03
5.650000000000000000e+01,-5.122272727272720658e+02
5.675000000000000000e+01,-3.537045454545441316e+02
5.700000000000000000e+01,-2.240363636363636033e+03
5.725000000000000000e+01,-2.087727272727279342e+02
5.750000000000000000e+01,-2.051590909090919013e+02
5.775000000000000000e+01,-1.283181818181819835e+03
5.800000000000000000e+01,8.871363636363639671e+02
5.825000000000000000e+01,6.012272727272720658e+02
5.850000000000000000e+01,-3.958409090909080987e+02
5.875000000000000000e+01,7.050909090909080987e+02
5.900000000000000000e+01,-1.391818181818180165e+03
5.925000000000000000e+01,-1.123363636363636033e+03
5.950000000000000000e+01,1.743636363636363967e+03
5.975000000000000000e+01,2.365227272727279342e+02
6.000000000000000000e+01,3.595818181818180165e+03
6.025000000000000000e+01,2.411388636363636397e+04
6.050000000000000000e+01,2.131693181818181984e+04
6.075000000000000000e+01,2.808275000000000000e+04
6.100000000000000000e+01,-1.248977272727272066e+03
6.125000000000000000e+01,1.736877272727272793e+04
6.150000000000000000e+01,5.287409090909091901e+03
6.175000000000000000e+01,1.342386363636363967e+03
6.200000000000000000e+01,-1.540272727272727934e+03
6.225000000000000000e+01,-3.044386363636363967e+03
6.250000000000000000e+01,5.988636363636396709e+01
6.275000000000000000e+01,-9.215227272727279342e+02
6.300000000000000000e+01,1.789386363636363967e+03
6.325000000000000000e+01,-1.583204545454544132e+03
6.350000000000000000e+01,5.846454545454544132e+03
6.375000000000000000e+01,2.830888636363636397e+04
6.400000000000000000e+01,3.154647727272727207e+04
6.425000000000000000e+01,3.018236363636363603e+04
6.450000000000000000e+01,2.909529545454545587e+04
6.475000000000000000e+01,2.791365909090909190e+04
6.500000000000000000e+01,2.979906818181818016e+04
6.525000000000000000e+01,2.469875000000000000e+04
6.550000000000000000e+01,6.281272727272727934e+03
6.575000000000000000e+01,4.544772727272720658e+02
6.600000000000000000e+01,8.674886363636363967e+03
6.625000000000000000e+01,2.950611363636363603e+04
6.650000000000000000e+01,2.533784090909090810e+04
6.675000000000000000e+01,1.530409090909091901e+03
6.700000000000000000e+01,9.485909090909080987e+02
6.725000000000000000e+01,1.716159090909091901e+03
6.750000000000000000e+01,1.187522727272727934e+03
6.775000000000000000e+01,-1.105318181818180165e+03
6.800000000000000000e+01,2.017590909090908099e+03
6.825000000000000000e+01,2.751136363636360329e+02
6.850000000000000000e+01,-2.985386363636363967e+03
6.875000000000000000e+01,1.154886363636363967e+03
6.900000000000000000e+01,1.784886363636363967e+03
6.925000000000000000e+01,2.299772727272720658e+02
6.950000000000000000e+01,-1.359181818181819835e+03
6.975000000000000000e+01,-4.784318181818198354e+02
7.000000000000000000e+01,-3.605227272727279342e+02
7.025000000000000000e+01,1.465068181818180165e+03
7.050000000000000000e+01,5.122272727272720658e+02
7.075000000000000000e+01,1.154227272727272066e+03
7.100000000000000000e+01,1.345347727272727207e+04
7.125000000000000000e+01,2.611522727272727207e+04
7.150000000000000000e+01,2.618536363636363603e+04
7.175000000000000000e+01,2.841102272727272793e+04
7.200000000000000000e+01,3.152727272727272793e+04
7.225000000000000000e+01,2.945186363636363603e+04
7.250000000000000000e+01,2.716486363636363603e+04
7.275000000000000000e+01,2.488513636363636397e+04
7.300000000000000000e+01,1.231706818181818016e+04
7.325000000000000000e+01,-1.111136363636363967e+03
7.350000000000000000e+01,1.818181818198354449e-01
7.375000000000000000e+01,-1.222500000000000000e+03
7.400000000000000000e+01,-3.049545454545441316e+02
7.425000000000000000e+01,1.465909090909190127e+01
7.450000000000000000e+01,-1.899022727272727934e+03
7.475000000000000000e+01,-1.072568181818180165e+03
7.500000000000000000e+01,6.560681818181801646e+02
7.525000000000000000e+01,6.409090909090919013e+02
7.550000000000000000e+01,-1.635795454545455868e+03
7.575000000000000000e+01,2.482318181818180165e+03
7.600000000000000000e+01,2.387863636363636033e+03
7.625000000000000000e+01,1.537272727272727934e+03
7.650000000000000000e+01,4.599772727272720658e+02
7.675000000000000000e+01,-8.225909090909080987e+02
7.700000000000000000e+01,-4.437727272727279342e+02
7.725000000000000000e+01,4.553977272727272066e+03
7.750000000000000000e+01,2.137068181818180165e+03
7.775000000000000000e+01,1.585431818181819835e+03
7.800000000000000000e+01,-8.440909090909080987e+02
7.825000000000000000e+01,-2.309318181818198354e+02
7.850000000000000000e+01,4.209090909090809873e+01
7.875000000000000000e+01,1.000068181818180165e+03
7.900000000000000000e+01,1.224672727272727207e+04
7.925000000000000000e+01,7.680000000000000000e+02
7.950000000000000000e+01,1.911254545454545587e+04
7.975000000000000000e+01,2.555888636363636397e+04
8.000000000000000000e+01,2.259643181818181984e+04
8.025000000000000000e+01,2.575497727272727207e+04
8.050000000000000000e+01,2.712315909090909190e+04
8.075000000000000000e+01,2.582615909090909190e+04
8.100000000000000000e+01,2.963818181818181984e+04
8.125000000000000000e+01,2.513104545454545587e+04
8.150000000000000000e+01,2.348388636363636397e+04
8.175000000000000000e+01,2.838422727272727207e+04
8.200000000000000000e+01,2.978075000000000000e+04
8.225000000000000000e+01,2.741086363636363603e+04
8.250000000000000000e+01,1.856222727272727207e+04
8.275000000000000000e+01,7.866590909090919013e+02
8.300000000000000000e+01,6.384772727272720658e+02
8.325000000000000000e+01,3.163454545454544132e+03
8.350000000000000000e+01,1.114659090909091901e+03
8.375000000000000000e+01,-5.959318181818198354e+02
8.400000000000000000e+01,2.883354545454545587e+04
8.425000000000000000e+01,2.838218181818181984e+04
8.450000000000000000e+01,2.014547727272727207e+04
8.475000000000000000e+01,2.692134090909090810e+04
8.500000000000000000e+01,2.457109090909090810e+04
8.525000000000000000e+01,2.563411363636363603e+04
8.550000000000000000e+01,3.024284090909090810e+04
8.575000000000000000e+01,2.943600000000000000e+04
8.600000000000000000e+01,3.024156818181818016e+04
8.625000000000000000e+01,3.160086363636363603e+04
8.650000000000000000e+01,3.060211363636363603e+04
8.675000000000000000e+01,2.939984090909090810e+04
8.700000000000000000e+01,3.224102272727272793e+04
8.725000000000000000e+01,2.816188636363636397e+04
8.750000000000000000e+01,2.908443181818181984e+04
8.775000000000000000e+01,2.889261363636363603e+04
8.800000000000000000e+01,2.756743181818181984e+04
8.825000000000000000e+01,2.899290909090909190e+04
8.850000000000000000e+01,3.059238636363636397e+04
8.875000000000000000e+01,2.608556818181818016e+04
8.900000000000000000e+01,2.872968181818181984e+04
8.925000000000000000e+01,3.032675000000000000e+04
8.950000000000000000e+01,2.969481818181818016e+04
8.975000000000000000e+01,1.032095454545454413e+04
9.000000000000000000e+01,8.967454545454544132e+03
9.025000000000000000e+01,7.419568181818180165e+03
9.050000000000000000e+01,1.052320454545454413e+04
9.075000000000000000e+01,1.151588636363636397e+04
9.100000000000000000e+01,8.660272727272727934e+03
9.125000000000000000e+01,8.664295454545455868e+03
9.150000000000000000e+01,9.480295454545455868e+03
9.175000000000000000e+01,7.432704545454544132e+03
9.200000000000000000e+01,9.454840909090908099e+03
9.225000000000000000e+01,9.302863636363636033e+03
9.250000000000000000e+01,8.367704545454544132e+03
9.275000000000000000e+01,1.266952272727272793e+04
9.300000000000000000e+01,8.502568181818180165e+03
9.325000000000000000e+01,8.262931818181819835e+03
9.350000000000000000e+01,9.618636363636363967e+03
9.375000000000000000e+01,9.834409090909091901e+03
9.400000000000000000e+01,8.613431818181819835e+03
9.425000000000000000e+01,8.331613636363636033e+03
9.450000000000000000e+01,9.458954545454544132e+03
9.475000000000000000e+01,1.011627272727272793e+04
9.500000000000000000e+01,8.428318181818180165e+03
9.525000000000000000e+01,1.031925000000000000e+04
9.550000000000000000e+01,8.547227272727272066e+03
9.575000000000000000e+01,1.064511363636363603e+04
9.600000000000000000e+01,8.424613636363636033e+03
9.625000000000000000e+01,8.549636363636363967e+03
9.650000000000000000e+01,9.508636363636363967e+03
9.675000000000000000e+01,7.365704545454544132e+03
9.700000000000000000e+01,1.027738636363636397e+04
9.725000000000000000e+01,5.743681818181819835e+03
9.750000000000000000e+01,1.012931818181818016e+04
9.775000000000000000e+01,1.055359090909090810e+04
9.800000000000000000e+01,9.160045454545455868e+03
9.825000000000000000e+01,6.434545454545455868e+03
9.850000000000000000e+01,8.486386363636363967e+03
9.875000000000000000e+01,9.861340909090908099e+03
9.900000000000000000e+01,6.725909090909091901e+03
9.925000000000000000e+01,8.924409090909091901e+03
9.950000000000000000e+01,7.038659090909091901e+03
9.975000000000000000e+01,8.863477272727272066e+03
1.000000000000000000e+02,1.026372727272727207e+04
1.002500000000000000e+02,8.817159090909091901e+03
1.005000000000000000e+02,1.052579545454545587e+04
1.007500000000000000e+02,6.278363636363636033e+03
1.010000000000000000e+02,1.065668181818181984e+04
1.012500000000000000e+02,8.123727272727272066e+03
1.015000000000000000e+02,8.405113636363636033e+03
1.017500000000000000e+02,1.003845454545454413e+04
1.020000000000000000e+02,8.690204545454544132e+03
1.022500000000000000e+02,8.012136363636363967e+03
1.025000000000000000e+02,6.213977272727272066e+03
1.027500000000000000e+02,1.217979545454545587e+04
1.030000000000000000e+02,8.668045454545455868e+03
1.032500000000000000e+02,8.968636363636363967e+03
1.035000000000000000e+02,8.340340909090908099e+03
1.037500000000000000e+02,7.404159090909091901e+03
1.040000000000000000e+02,8.272636363636363967e+03
1.042500000000000000e+02,1.145068181818181984e+04
1.045000000000000000e+02,1.069379545454545587e+04
1.047500000000000000e+02,9.963136363636363967e+03
1.050000000000000000e+02,1.250697727272727207e+04
1.052500000000000000e+02,1.309300000000000000e+04
1.055000000000000000e+02,7.537795454545455868e+03
1.057500000000000000e+02,1.098329545454545587e+04
1.060000000000000000e+02,8.637818181818180165e+03
1.062500000000000000e+02,1.124022727272727207e+04
1.065000000000000000e+02,1.086740909090909190e+04
1.067500000000000000e+02,9.873909090909091901e+03
1.070000000000000000e+02,9.361090909090908099e+03
1.072500000000000000e+02,5.982568181818180165e+03
1.075000000000000000e+02,5.538954545454544132e+03
1.077500000000000000e+02,7.590863636363636033e+03
1.080000000000000000e+02,6.875522727272727934e+03
1.082500000000000000e+02,5.801704545454544132e+03
1.085000000000000000e+02,2.360295454545455868e+03
1.087500000000000000e+02,2.517954545454558684e+02
1.090000000000000000e+02,1.624340909090908099e+03
1.092500000000000000e+02,4.017727272727272066e+03
1.095000000000000000e+02,7.763568181818180165e+03
1.097500000000000000e+02,5.839522727272727934e+03
1.100000000000000000e+02,7.922772727272727934e+03
1.102500000000000000e+02,8.263136363636363967e+03
1.105000000000000000e+02,1.114461363636363603e+04
1.107500000000000000e+02,9.356045454545455868e+03
1.110000000000000000e+02,7.593363636363636033e+03
1.112500000000000000e+02,7.037113636363636033e+03
1.115000000000000000e+02,7.665704545454544132e+03
1.117500000000000000e+02,7.035795454545455868e+03
1.120000000000000000e+02,9.125409090909091901e+03
1.122500000000000000e+02,9.291431818181819835e+03
1.125000000000000000e+02,5.396250000000000000e+03
1.127500000000000000e+02,1.240022727272727934e+03
1.130000000000000000e+02,-6.732954545454558684e+02
1.132500000000000000e+02,9.800227272727279342e+02
1.135000000000000000e+02,-9.023181818181801646e+02
1.137500000000000000e+02,1.418090909090908099e+03
1.140000000000000000e+02,-1.293090909090908099e+03
1.142500000000000000e+02,3.703477272727272066e+03
1.145000000000000000e+02,2.574909090909091901e+03
1.147500000000000000e+02,1.455113636363636033e+03
1.150000000000000000e+02,6.556818181818198354e+02
1.152500000000000000e+02,1.397636363636363967e+03
1.155000000000000000e+02,9.027590909090908099e+03
1.157500000000000000e+02,9.754818181818180165e+03
1.160000000000000000e+02,1.221084090909090810e+04
1.162500000000000000e+02,1.296693181818181984e+04
1.165000000000000000e+02,1.269352272727272793e+04
1.167500000000000000e+02,1.114372727272727207e+04
1.170000000000000000e+02,9.900386363636363967e+03
1.172500000000000000e+02,1.088636363636363603e+04
1.175000000000000000e+02,1.271404545454545587e+04
1.177500000000000000e+02,9.066886363636363967e+03
1.180000000000000000e+02,4.686272727272727934e+03
1.182500000000000000e+02,1.103395454545454413e+04
1.185000000000000000e+02,9.617681818181819835e+03
1.187500000000000000e+02,6.216159090909091901e+03
1.190000000000000000e+02,6.245840909090908099e+03
1.192500000000000000e+02,1.293409090909080987e+02
1.195000000000000000e+02,-1.166136363636360329e+02
1.197500000000000000e+02,1.725454545454558684e+02
1.200000000000000000e+02,3.646818181818180165e+03
1.202500000000000000e+02,2.924977272727272066e+03
1.205000000000000000e+02,-1.664204545454544132e+03
1.207500000000000000e+02,4.816818181818198354e+02
1.210000000000000000e+02,3.081000000000000000e+03
1.212500000000000000e+02,-4.092045454545441316e+02
1.215000000000000000e+02,6.425000000000000000e+01
1.217500000000000000e+02,1.859659090909091901e+03
1.220000000000000000e+02,3.259693181818181984e+04
1.222500000000000000e+02,3.011202272727272793e+04
1.225000000000000000e+02,2.900738636363636397e+04
1.227500000000000000e+02,2.649204545454545587e+04
1.230000000000000000e+02,2.358163636363636397e+04
1.232500000000000000e+02,2.671115909090909190e+04
1.235000000000000000e+02,3.093836363636363603e+04
1.237500000000000000e+02,7.485318181818180165e+03
1.240000000000000000e+02,9.818863636363639671e+02
1.242500000000000000e+02,-9.556590909090919013e+02
1.245000000000000000e+02,-1.604340909090908099e+03
1.247500000000000000e+02,-7.645909090909080987e+02
1.250000000000000000e+02,-9.704545454544131644e+00
1.252500000000000000e+02,-3.788181818181801646e+02
1.255000000000000000e+02,7.960454545454558684e+02
1.257500000000000000e+02,2.556818181818198354e+02
1.260000000000000000e+02,6.274545454545441316e+02
1.262500000000000000e+02,1.983031818181818016e+04
1.265000000000000000e+02,3.100104545454545587e+04
1.267500000000000000e+02,3.172684090909090810e+04
1.270000000000000000e+02,1.631147727272727207e+04
1.272500000000000000e+02,1.262818181818180165e+03
1.275000000000000000e+02,2.210463636363636397e+04
1.277500000000000000e+02,2.538559090909090810e+04
1.280000000000000000e+02,2.592375000000000000e+04
1.282500000000000000e+02,3.112677272727272793e+04
1.285000000000000000e+02,2.754327272727272793e+04
1.287500000000000000e+02,2.858777272727272793e+04
1.290000000000000000e+02,2.898290909090909190e+04
1.292500000000000000e+02,3.319875000000000000e+04
1.295000000000000000e+02,3.029497727272727207e+04
1.297500000000000000e+02,2.793109090909090810e+04
1.300000000000000000e+02,3.114329545454545587e+04
1.302500000000000000e+02,2.883756818181818016e+04
1.305000000000000000e+02,1.600711363636363603e+04
1.307500000000000000e+02,2.002795454545455868e+03
1.310000000000000000e+02,4.544545454545441316e+02
1.312500000000000000e+02,-1.308522727272727934e+03
1.315000000000000000e+02,-1.159340909090908099e+03
1.317500000000000000e+02,-1.355909090909080987e+02
1.320000000000000000e+02,1.095136363636363967e+03
1.322500000000000000e+02,7.466363636363639671e+02
1.325000000000000000e+02,5.835454545454558684e+02
1.327500000000000000e+02,-4.126818181818198354e+02
1.330000000000000000e+02,3.273863636363639671e+02
1.332500000000000000e+02,1.026681818181819835e+03
1.335000000000000000e+02,-1.029272727272727934e+03
1.337500000000000000e+02,-4.920909090909080987e+02
1.340000000000000000e+02,6.111363636363639671e+02
1.342500000000000000e+02,1.060454545454544132e+03
1.345000000000000000e+02,1.265227272727272066e+03
1.347500000000000000e+02,2.937795454545455868e+03
1.350000000000000000e+02,2.178731818181818016e+04
1.352500000000000000e+02,3.025509090909090810e+04
1.355000000000000000e+02,2.764411363636363603e+04
1.357500000000000000e+02,2.842818181818181984e+04
1.360000000000000000e+02,3.005581818181818016e+04
1.362500000000000000e+02,2.838320454545454413e+04
1.365000000000000000e+02,3.088368181818181984e+04
1.367500000000000000e+02,3.004881818181818016e+04
1.370000000000000000e+02,3.256315909090909190e+04
1.372500000000000000e+02,3.143977272727272793e+04
1.375000000000000000e+02,3.410631818181817653e+04
1.377500000000000000e+02,3.145359090909090810e+04
1.380000000000000000e+02,2.991777272727272793e+04
1.382500000000000000e+02,2.822272727272727207e+04
1.385000000000000000e+02,3.361111363636363239e+04
1.387500000000000000e+02,1.640611363636363603e+04
1.390000000000000000e+02,-1.560250000000000000e+03
1.392500000000000000e+02,6.500681818181801646e+02
1.395000000000000000e+02,6.132954545454558684e+02
1.397500000000000000e+02,4.200909090909080987e+02
1.400000000000000000e+02,-4.491818181818198354e+02
1.402500000000000000e+02,-7.874090909090919013e+02
1.405000000000000000e+02,-1.147522727272727934e+03
1.407500000000000000e+02,2.717318181818180165e+03
1.410000000000000000e+02,-7.827954545454558684e+02
1.412500000000000000e+02,2.419227272727272066e+03
1.415000000000000000e+02,1.472000000000000000e+03
1.417500000000000000e+02,3.788636363636360329e+02
1.420000000000000000e+02,1.797159090909091901e+03
1.422500000000000000e+02,5.229545454545441316e+02
1.425000000000000000e+02,6.557500000000000000e+02
1.427500000000000000e+02,7.357045454545441316e+02
1.430000000000000000e+02,-7.093409090909080987e+02
1.432500000000000000e+02,1.208909090909091901e+03
1.435000000000000000e+02,-9.039090909090919013e+02
1.437500000000000000e+02,3.170909090909080987e+02
1.440000000000000000e+02,1.686363636363639671e+02
1.442500000000000000e+02,3.445704545454544132e+03
1.445000000000000000e+02,3.512993181818182347e+04
1.447500000000000000e+02,2.818595454545454413e+04
1.450000000000000000e+02,2.991770454545454413e+04
1.452500000000000000e+02,2.685163636363636397e+04
1.455000000000000000e+02,2.899593181818181984e+04
1.457500000000000000e+02,2.864722727272727207e+04
1.460000000000000000e+02,2.543493181818181984e+04
1.462500000000000000e+02,2.700359090909090810e+04
1.465000000000000000e+02,2.691106818181818016e+04
1.467500000000000000e+02,2.954695454545454413e+04
1.470000000000000000e+02,2.815620454545454413e+04
1.472500000000000000e+02,2.701559090909090810e+04
1.475000000000000000e+02,2.498350000000000000e+04
1.477500000000000000e+02,2.983638636363636397e+04
1.480000000000000000e+02,3.369109090909091174e+04
1.482500000000000000e+02,2.948300000000000000e+04
1.485000000000000000e+02,2.877931818181818016e+04
1.487500000000000000e+02,2.759963636363636397e+04
1.490000000000000000e+02,2.983379545454545587e+04
1.492500000000000000e+02,2.781220454545454413e+04
1.495000000000000000e+02,2.902484090909090810e+04
1.497500000000000000e+02,6.913409090909091901e+03
1.500000000000000000e+02,9.548340909090908099e+03
1.502500000000000000e+02,9.746886363636363967e+03
1.505000000000000000e+02,8.488318181818180165e+03
1.507500000000000000e+02,7.807613636363636033e+03
1.510000000000000000e+02,9.519113636363636033e+03
1.512500000000000000e+02,7.940386363636363967e+03
1.515000000000000000e+02,1.096802272727272793e+04
1.517500000000000000e+02,8.512022727272727934e+03
1.520000000000000000e+02,9.239477272727272066e+03
1.522500000000000000e+02,1.090145454545454413e+04
1.525000000000000000e+02,7.848863636363636033e+03
1.527500000000000000e+02,9.676159090909091901e+03
1.530000000000000000e+02,-1.734704545454544132e+03
1.532500000000000000e+02,-2.767590909090908099e+03
1.535000000000000000e+02,-1.351181818181819835e+03
1.537500000000000000e+02,1.548227272727272066e+03
1.540000000000000000e+02,-1.430545454545455868e+03
1.542500000000000000e+02,-3.131590909090919013e+02
1.545000000000000000e+02,1.422454545454544132e+03
1.547500000000000000e+02,-2.503272727272727934e+03
1.550000000000000000e+02,-1.042613636363636033e+03
1.552500000000000000e+02,6.148181818181801646e+02
1.555000000000000000e+02,-1.323863636363636033e+03
1.557500000000000000e+02,1.502590909090908099e+03
1.560000000000000000e+02,3.345909090909080987e+02
1.562500000000000000e+02,-7.888636363636396709e+01
1.565000000000000000e+02,-1.130522727272727934e+03
1.567500000000000000e+02,-6.174545454545441316e+02
1.570000000000000000e+02,-1.819613636363636033e+03
1.572500000000000000e+02,-1.966977272727272066e+03
1.575000000000000000e+02,-8.813863636363639671e+02
1.577500000000000000e+02,2.315659090909091901e+03
1.580000000000000000e+02,-2.232136363636363967e+03
1.582500000000000000e+02,1.233136363636363967e+03
1.585000000000000000e+02,1.279861363636363603e+04
1.587500000000000000e+02,8.303204545454544132e+03
1.590000000000000000e+02,7.779227272727272066e+03
1.592500000000000000e+02,8.155613636363636033e+03
1.595000000000000000e+02,9.927022727272727934e+03
1.597500000000000000e+02,9.590727272727272066e+03
1.600000000000000000e+02,8.463386363636363967e+03
1.602500000000000000e+02,5.778886363636363967e+03
1.605000000000000000e+02,5.820681818181819835e+03
1.607500000000000000e+02,6.389295454545455868e+03
1.610000000000000000e+02,9.209022727272727934e+03
1.612500000000000000e+02,8.443568181818180165e+03
1.615000000000000000e+02,7.973954545454544132e+03
1.617500000000000000e+02,8.762000000000000000e+03
1.620000000000000000e+02,6.423386363636363967e+03
1.622500000000000000e+02,6.600909090909091901e+03
1.625000000000000000e+02,7.228409090909091901e+03
1.627500000000000000e+02,5.444454545454544132e+03
1.630000000000000000e+02,6.214068181818180165e+03
1.632500000000000000e+02,8.124318181818180165e+03
1.635000000000000000e+02,7.357750000000000000e+03
1.637500000000000000e+02,5.634545454545455868e+03
1.640000000000000000e+02,6.168090909090908099e+03
1.642500000000000000e+02,6.965477272727272066e+03
1.645000000000000000e+02,9.962454545454544132e+03
1.647500000000000000e+02,9.932295454545455868e+03
1.650000000000000000e+02,5.585250000000000000e+03
1.652500000000000000e+02,1.004540909090909190e+04
1.655000000000000000e+02,1.097165909090909190e+04
1.657500000000000000e+02,9.811386363636363967e+03
1.660000000000000000e+02,6.427431818181819835e+03
1.662500000000000000e+02,1.011556818181818016e+04
1.665000000000000000e+02,5.667409090909091901e+03
1.667500000000000000e+02,1.156613636363636397e+04
1.670000000000000000e+02,1.050238636363636397e+04
1.672500000000000000e+02,9.586159090909091901e+03
1.675000000000000000e+02,9.396477272727272066e+03
1.677500000000000000e+02,1.296181818181818016e+04
1.680000000000000000e+02,8.725136363636363967e+03
1.682500000000000000e+02,7.766772727272727934e+03
1.685000000000000000e+02,9.458545454545455868e+03
1.687500000000000000e+02,5.859386363636363967e+03
1.690000000000000000e+02,7.506000000000000000e+03
1.692500000000000000e+02,7.501227272727272066e+03
1.695000000000000000e+02,1.091388636363636397e+04
1.697500000000000000e+02,8.910568181818180165e+03
1.700000000000000000e+02,9.837022727272727934e+03
1.702500000000000000e+02,9.610386363636363967e+03
1.705000000000000000e+02,7.391590909090908099e+03
1.707500000000000000e+02,1.306390909090909190e+04
1.710000000000000000e+02,8.946772727272727934e+03
1.712500000000000000e+02,7.666340909090908099e+03
1.715000000000000000e+02,8.859250000000000000e+03
1.717500000000000000e+02,9.378727272727272066e+03
1.720000000000000000e+02,1.037334090909090810e+04
1.722500000000000000e+02,8.780227272727272066e+03
1.725000000000000000e+02,6.348772727272727934e+03
1.727500000000000000e+02,7.433750000000000000e+03
1.730000000000000000e+02,9.350909090909091901e+03
1.732500000000000000e+02,8.965204545454544132e+03
1.735000000000000000e+02,7.343386363636363967e+03
1.737500000000000000e+02,1.016147727272727207e+04
1.740000000000000000e+02,7.444954545454544132e+03
1.742500000000000000e+02,8.793022727272727934e+03
1.745000000000000000e+02,6.120136363636363967e+03
1.747500000000000000e+02,9.678136363636363967e+03
1.750000000000000000e+02,1.058920454545454413e+04
1.752500000000000000e+02,6.776795454545455868e+03
1.755000000000000000e+02,5.107977272727272066e+03
1.757500000000000000e+02,8.435318181818180165e+03
1.760000000000000000e+02,9.137136363636363967e+03
1.762500000000000000e+02,7.292750000000000000e+03
1.765000000000000000e+02,1.292377272727272793e+04
1.767500000000000000e+02,9.380136363636363967e+03
1.770000000000000000e+02,9.541295454545455868e+03
1.772500000000000000e+02,1.026772727272727207e+04
1.775000000000000000e+02,9.625477272727272066e+03
1.777500000000000000e+02,9.117136363636363967e+03
1.780000000000000000e+02,1.089845454545454413e+04
1.782500000000000000e+02,1.051504545454545587e+04
1.785000000000000000e+02,8.992409090909091901e+03
1.787500000000000000e+02,9.738727272727272066e+03
1.790000000000000000e+02,1.100725000000000000e+04
1.792500000000000000e+02,1.055350000000000000e+04
1.795000000000000000e+02,1.127911363636363603e+04
1.797500000000000000e+02,2.736154545454545587e+04
1.800000000000000000e+02,2.362393181818181984e+04
1.802500000000000000e+02,-4.859772727272720658e+02
1.805000000000000000e+02,3.522136363636363967e+03
1.807500000000000000e+02,2.806365909090909190e+04
1.810000000000000000e+02,1.739286363636363603e+04
1.812500000000000000e+02,3.376609090909091174e+04
1.815000000000000000e+02,2.545397727272727207e+04
1.817500000000000000e+02,2.970186363636363603e+04
1.820000000000000000e+02,2.373656818181818016e+04
1.822500000000000000e+02,2.644681818181818016e+04
1.825000000000000000e+02,1.316418181818181984e+04
1.827500000000000000e+02,1.903636363636360329e+02
1.830000000000000000e+02,7.976272727272727934e+03
1.832500000000000000e+02,2.951352272727272793e+04
1.835000000000000000e+02,2.843436363636363603e+04
1.837500000000000000e+02,3.103927272727272793e+04
1.840000000000000000e+02,2.787693181818181984e+04
1.842500000000000000e+02,2.308565909090909190e+04
1.845000000000000000e+02,7.102954545454558684e+02
1.847500000000000000e+02,2.085863636363636033e+03
1.850000000000000000e+02,-4.281136363636360329e+02
1.852500000000000000e+02,2.221581818181818016e+04
1.855000000000000000e+02,3.127595454545454413e+04
1.857500000000000000e+02,2.720359090909090810e+04
1.860000000000000000e+02,3.114036363636363603e+04
1.862500000000000000e+02,3.378906818181817653e+04
1.865000000000000000e+02,2.892129545454545587e+04
1.867500000000000000e+02,3.322538636363636761e+04
1.870000000000000000e+02,2.969900000000000000e+04
1.872500000000000000e+02,6.877295454545455868e+03
1.875000000000000000e+02,2.345029545454545587e+04
1.877500000000000000e+02,2.519713636363636397e+04
1.880000000000000000e+02,2.756038636363636397e+04
1.882500000000000000e+02,3.053038636363636397e+04
1.885000000000000000e+02,2.785143181818181984e+04
1.887500000000000000e+02,3.588068181818180165e+03
1.890000000000000000e+02,4.414090909090919013e+02
1.892500000000000000e+02,-1.001727272727272066e+03
1.895000000000000000e+02,-2.033409090909080987e+02
1.897500000000000000e+02,1.653840909090908099e+03
1.900000000000000000e+02,2.802500000000000000e+02
1.902500000000000000e+02,3.062352272727272793e+04
1.905000000000000000e+02,2.550720454545454413e+04
1.907500000000000000e+02,2.013431818181818016e+04
1.910000000000000000e+02,2.940454545454545587e+04
1.912500000000000000e+02,3.182925000000000000e+04
1.915000000000000000e+02,2.743102272727272793e+04
1.917500000000000000e+02,2.932318181818181984e+04
1.920000000000000000e+02,2.328736363636363603e+04
1.922500000000000000e+02,2.931009090909090810e+04
1.925000000000000000e+02,3.073584090909090810e+04
1.927500000000000000e+02,3.154927272727272793e+04
1.930000000000000000e+02,3.294770454545454413e+04
1.932500000000000000e+02,3.016045454545455868e+03
1.935000000000000000e+02,1.260704545454544132e+03
1.937500000000000000e+02,1.621159090909091901e+03
1.940000000000000000e+02,2.515704545454544132e+03
1.942500000000000000e+02,1.792477272727272066e+03
1.945000000000000000e+02,2.417704545454544132e+03
1.947500000000000000e+02,2.459272727272727934e+03
1.950000000000000000e+02,1.560704545454544132e+03
1.952500000000000000e+02,1.199977272727272066e+03
1.955000000000000000e+02,1.304454545454544132e+03
1.957500000000000000e+02,6.302045454545441316e+02
1.960000000000000000e+02,2.800159090909091901e+03
1.962500000000000000e+02,-2.197500000000000000e+02
1.965000000000000000e+02,-1.784727272727272066e+03
1.967500000000000000e+02,-6.515454545454558684e+02
1.970000000000000000e+02,9.286363636363603291e+01
1.972500000000000000e+02,-3.790909090909080987e+02
1.975000000000000000e+02,-2.725000000000000000e+02
1.977500000000000000e+02,-6.227272727272720658e+02
1.980000000000000000e+02,-1.626500000000000000e+03
1.982500000000000000e+02,-1.197227272727272066e+03
1.985000000000000000e+02,6.893409090909080987e+02
1.987500000000000000e+02,1.445454545454544132e+03
1.990000000000000000e+02,1.146295454545455868e+03
1.992500000000000000e+02,5.857954545454558684e+02
1.995000000000000000e+02,3.177500000000000000e+02
1.997500000000000000e+02,1.186545454545455868e+03
2.000000000000000000e+02,-5.499090909090919013e+02
2.002500000000000000e+02,-6.055909090909080987e+02
2.005000000000000000e+02,-7.447954545454558684e+02
2.007500000000000000e+02,-2.518500000000000000e+03
2.010000000000000000e+02,7.813409090909080987e+02
2.012500000000000000e+02,2.176454545454544132e+03
2.015000000000000000e+02,-1.289318181818180165e+03
2.017500000000000000e+02,-1.718204545454544132e+03
2.020000000000000000e+02,5.091818181818198354e+02
2.022500000000000000e+02,1.757590909090908099e+03
2.025000000000000000e+02,1.245909090909080987e+02
2.027500000000000000e+02,-3.531818181818198354e+02
2.030000000000000000e+02,-1.421545454545455868e+03
2.032500000000000000e+02,3.315704545454544132e+03
2.035000000000000000e+02,1.176340909090908099e+03
2.037500000000000000e+02,2.236656818181818016e+04
2.040000000000000000e+02,3.448722727272727207e+04
2.042500000000000000e+02,2.904984090909090810e+04
2.045000000000000000e+02,3.177068181818181984e+04
2.047500000000000000e+02,9.820159090909091901e+03
2.050000000000000000e+02,2.912411363636363603e+04
2.052500000000000000e+02,2.591811363636363603e+04
2.055000000000000000e+02,2.645125000000000000e+04
2.057500000000000000e+02,2.906631818181818016e+04
2.060000000000000000e+02,2.825329545454545587e+04
2.062500000000000000e+02,5.327636363636363967e+03
2.065000000000000000e+02,1.113588636363636397e+04
2.067500000000000000e+02,3.018445454545454413e+04
2.070000000000000000e+02,2.104718181818181984e+04
2.072500000000000000e+02,-4.191818181818198354e+02
2.075000000000000000e+02,1.653431818181819835e+03
2.077500000000000000e+02,2.997504545454545587e+04
2.080000000000000000e+02,2.979968181818181984e+04
2.082500000000000000e+02,2.897740909090909190e+04
2.085000000000000000e+02,1.419897727272727207e+04
2.087500000000000000e+02,2.910129545454545587e+04
2.090000000000000000e+02,3.432347727272727207e+04
2.092500000000000000e+02,2.975052272727272793e+04
2.095000000000000000e+02,2.634109090909090810e+04
2.097500000000000000e+02,1.251165909090909190e+04
2.100000000000000000e+02,1.025172727272727207e+04
2.102500000000000000e+02,1.319981818181818016e+04
2.105000000000000000e+02,1.044636363636363603e+04
2.107500000000000000e+02,1.237975000000000000e+04
2.110000000000000000e+02,9.537181818181819835e+03
2.112500000000000000e+02,8.565727272727272066e+03
2.115000000000000000e+02,1.161368181818181984e+04
2.117500000000000000e+02,1.103177272727272793e+04
2.120000000000000000e+02,9.373545454545455868e+03
2.122500000000000000e+02,1.001704545454545587e+04
2.125000000000000000e+02,9.290613636363636033e+03
2.127500000000000000e+02,9.179681818181819835e+03
2.130000000000000000e+02,1.247061363636363603e+04
2.132500000000000000e+02,7.954250000000000000e+03
2.135000000000000000e+02,8.526159090909091901e+03
2.137500000000000000e+02,1.044902272727272793e+04
2.140000000000000000e+02,8.199704545454544132e+03
2.142500000000000000e+02,7.812386363636363967e+03
2.145000000000000000e+02,1.041238636363636397e+04
2.147500000000000000e+02,8.928863636363636033e+03
2.150000000000000000e+02,7.805386363636363967e+03
2.152500000000000000e+02,6.611295454545455868e+03
2.155000000000000000e+02,6.788136363636363967e+03
2.157500000000000000e+02,9.691386363636363967e+03
2.160000000000000000e+02,1.221870454545454413e+04
2.162500000000000000e+02,1.161595454545454413e+04
2.165000000000000000e+02,1.238997727272727207e+04
2.167500000000000000e+02,9.706909090909091901e+03
2.170000000000000000e+02,9.636113636363636033e+03
2.172500000000000000e+02,8.257500000000000000e+03
2.175000000000000000e+02,1.160422727272727207e+04
2.177500000000000000e+02,1.508600000000000000e+04
2.180000000000000000e+02,1.748022727272727934e+03
2.182500000000000000e+02,5.720454545454558684e+02
2.185000000000000000e+02,1.967750000000000000e+03
2.187500000000000000e+02,-8.844318181818198354e+02
2.190000000000000000e+02,1.269272727272727934e+03
2.192500000000000000e+02,1.810818181818180165e+03
2.195000000000000000e+02,6.214545454545441316e+02
2.197500000000000000e+02,6.007954545454558684e+02
2.200000000000000000e+02,-5.951363636363639671e+02
2.202500000000000000e+02,5.868409090909080987e+02
2.205000000000000000e+02,2.236795454545455868e+03
2.207500000000000000e+02,7.267272727272720658e+02
2.210000000000000000e+02,3.077500000000000000e+02
2.212500000000000000e+02,7.371363636363639671e+02
2.215000000000000000e+02,-3.456363636363639671e+02
2.217500000000000000e+02,3.635681818181801646e+02
2.220000000000000000e+02,4.482272727272720658e+02
2.222500000000000000e+02,7.114090909090919013e+02
2.225000000000000000e+02,1.346136363636360329e+02
2.227500000000000000e+02,2.533090909090908099e+03
2.230000000000000000e+02,-2.115681818181801646e+02
2.232500000000000000e+02,3.064500000000000000e+03
2.235000000000000000e+02,7.638863636363639671e+02
2.237500000000000000e+02,4.168181818181801646e+02
2.240000000000000000e+02,9.719772727272720658e+02
2.242500000000000000e+02,-2.221909090909091901e+03
2.245000000000000000e+02,1.903204545454544132e+03
2.247500000000000000e+02,-7.444090909090919013e+02
2.250000000000000000e+02,2.028159090909091901e+03
2.252500000000000000e+02,1.712772727272727934e+03
2.255000000000000000e+02,-6.232045454545441316e+02
2.257500000000000000e+02,1.294659090909091901e+03
2.260000000000000000e+02,2.002500000000000000e+02
2.262500000000000000e+02,3.326136363636360329e+02
2.265000000000000000e+02,1.051022727272727934e+03
2.267500000000000000e+02,-1.147613636363636033e+03
2.270000000000000000e+02,1.207363636363636033e+03
2.272500000000000000e+02,6.572045454545441316e+02
2.275000000000000000e+02,-2.572954545454558684e+02
2.277500000000000000e+02,-6.652500000000000000e+02
2.280000000000000000e+02,3.629090909090919013e+02
2.282500000000000000e+02,2.480000000000000000e+02
2.285000000000000000e+02,1.961704545454544132e+03
2.287500000000000000e+02,7.498636363636360329e+02
2.290000000000000000e+02,-5.169090909090919013e+02
2.292500000000000000e+02,-1.175840909090908099e+03
2.295000000000000000e+02,-1.221954545454544132e+03
2.297500000000000000e+02,2.485227272727272066e+03
2.300000000000000000e+02,8.694318181818198354e+02
2.302500000000000000e+02,4.266954545454544132e+03
2.305000000000000000e+02,1.834318181818180165e+03
2.307500000000000000e+02,-1.109318181818198354e+02
2.310000000000000000e+02,2.129318181818198354e+02
2.312500000000000000e+02,2.847045454545441316e+02
2.315000000000000000e+02,1.578181818181801646e+02
2.317500000000000000e+02,2.672204545454544132e+03
2.320000000000000000e+02,-4.021136363636360329e+02
2.322500000000000000e+02,2.011522727272727934e+03
2.325000000000000000e+02,2.854909090909091901e+03
2.327500000000000000e+02,4.242500000000000000e+02
2.330000000000000000e+02,1.902681818181819835e+03
2.332500000000000000e+02,7.620000000000000000e+02
2.335000000000000000e+02,3.056590909090919013e+02
2.337500000000000000e+02,-4.639545454545441316e+02
2.340000000000000000e+02,-5.220681818181801646e+02
2.342500000000000000e+02,-2.541500000000000000e+03
2.345000000000000000e+02,-2.382500000000000000e+02
2.347500000000000000e+02,-1.085568181818180165e+03
2.350000000000000000e+02,2.547090909090908099e+03
2.352500000000000000e+02,-3.827727272727279342e+02
2.355000000000000000e+02,3.313636363636360329e+02
2.357500000000000000e+02,-2.207954545454558684e+02
2.360000000000000000e+02,7.226818181818198354e+02
2.362500000000000000e+02,9.515909090909190127e+01
2.365000000000000000e+02,3.246136363636360329e+02
2.367500000000000000e+02,2.140909090909080987e+02
2.370000000000000000e+02,8.893636363636360329e+02
2.372500000000000000e+02,5.175000000000000000e+02
2.375000000000000000e+02,-1.915909090909190127e+01
2.377500000000000000e+02,-6.565681818181801646e+02
2.380000000000000000e+02,8.545681818181801646e+02
2.382500000000000000e+02,2.433045454545455868e+03
2.385000000000000000e+02,5.236818181818198354e+02
2.387500000000000000e+02,4.026590909090908099e+03
2.390000000000000000e+02,1.478727272727272066e+03
2.392500000000000000e+02,2.680545454545455868e+03
2.395000000000000000e+02,8.716363636363639671e+02
2.397500000000000000e+02,1.079772727272727934e+03


==> tracesofdark_1.csv <==
0.000000000000000000e+00,2.868930000000000000e+05,6.712800000000000000e+04
1.001001001001001062e-01,2.771500000000000000e+05,6.612000000000000000e+04
2.002002002002002123e-01,2.807100000000000000e+05,6.302400000000000000e+04
3.003003003003003046e-01,2.814640000000000000e+05,6.312700000000000000e+04
4.004004004004004247e-01,2.739470000000000000e+05,6.249000000000000000e+04
5.005005005005005447e-01,2.756100000000000000e+05,6.149700000000000000e+04
6.006006006006006093e-01,2.820780000000000000e+05,6.458200000000000000e+04
7.007007007007007848e-01,2.873530000000000000e+05,7.707900000000000000e+04
8.008008008008008494e-01,2.798760000000000000e+05,1.307430000000000000e+05
9.009009009009009139e-01,1.918870000000000000e+05,6.396100000000000000e+04
1.001001001001001089e+00,1.594100000000000000e+05,3.669100000000000000e+04
1.101101101101101154e+00,1.567480000000000000e+05,3.625200000000000000e+04
1.201201201201201219e+00,1.591220000000000000e+05,3.714300000000000000e+04
1.301301301301301283e+00,1.593370000000000000e+05,3.794200000000000000e+04
1.401401401401401570e+00,2.387210000000000000e+05,9.465000000000000000e+04
1.501501501501501634e+00,1.948700000000000000e+05,5.926200000000000000e+04
1.601601601601601699e+00,1.618220000000000000e+05,3.873300000000000000e+04
1.701701701701701763e+00,1.585640000000000000e+05,3.699500000000000000e+04
1.801801801801801828e+00,1.568900000000000000e+05,3.787300000000000000e+04
1.901901901901902114e+00,1.588300000000000000e+05,3.671700000000000000e+04
2.002002002002002179e+00,2.436680000000000000e+05,9.389600000000000000e+04
2.102102102102102243e+00,1.917120000000000000e+05,6.260600000000000000e+04
2.202202202202202308e+00,1.590560000000000000e+05,3.689800000000000000e+04
2.302302302302302373e+00,1.602470000000000000e+05,3.674100000000000000e+04
2.402402402402402437e+00,1.586860000000000000e+05,3.724400000000000000e+04
2.502502502502502502e+00,1.590260000000000000e+05,3.675500000000000000e+04
2.602602602602602566e+00,2.357020000000000000e+05,9.487900000000000000e+04
2.702702702702703075e+00,1.890260000000000000e+05,5.971800000000000000e+04
2.802802802802803139e+00,1.578130000000000000e+05,3.689200000000000000e+04
2.902902902902903204e+00,1.592010000000000000e+05,3.731100000000000000e+04
3.003003003003003268e+00,1.582890000000000000e+05,3.639900000000000000e+04
3.103103103103103333e+00,1.583930000000000000e+05,3.603200000000000000e+04
3.203203203203203397e+00,2.342170000000000000e+05,9.105800000000000000e+04
3.303303303303303462e+00,1.906470000000000000e+05,6.200000000000000000e+04
3.403403403403403527e+00,1.576440000000000000e+05,3.634800000000000000e+04
3.503503503503503591e+00,1.628020000000000000e+05,3.696600000000000000e+04
3.603603603603603656e+00,1.574740000000000000e+05,3.759000000000000000e+04
3.703703703703703720e+00,1.584010000000000000e+05,3.725300000000000000e+04
3.803803803803804229e+00,2.321760000000000000e+05,1.003200000000000000e+05
3.903903903903904293e+00,1.871850000000000000e+05,6.093100000000000000e+04
4.004004004004004358e+00,1.595120000000000000e+05,3.755800000000000000e+04
4.104104104104104422e+00,1.563740000000000000e+05,3.826800000000000000e+04
4.204204204204204487e+00,1.577980000000000000e+05,3.734300000000000000e+04
4.304304304304304551e+00,1.582820000000000000e+05,3.612000000000000000e+04
4.404404404404404616e+00,2.335610000000000000e+05,9.718700000000000000e+04
4.504504504504504681e+00,1.916100000000000000e+05,5.961900000000000000e+04
4.604604604604604745e+00,1.571520000000000000e+05,3.747400000000000000e+04
4.704704704704704810e+00,1.566980000000000000e+05,3.637400000000000000e+04
4.804804804804804874e+00,1.546980000000000000e+05,3.650600000000000000e+04
4.904904904904904939e+00,1.588460000000000000e+05,3.669600000000000000e+04
5.005005005005005003e+00,2.297740000000000000e+05,8.532900000000000000e+04
5.105105105105105068e+00,2.762890000000000000e+05,1.142460000000000000e+05
5.205205205205205132e+00,1.902870000000000000e+05,5.749800000000000000e+04
5.305305305305305197e+00,1.581400000000000000e+05,3.771500000000000000e+04
5.405405405405406150e+00,1.583670000000000000e+05,3.655500000000000000e+04
5.505505505505506214e+00,1.591610000000000000e+05,3.772400000000000000e+04
5.605605605605606279e+00,1.588730000000000000e+05,3.717400000000000000e+04
5.705705705705706343e+00,2.298380000000000000e+05,8.728500000000000000e+04
5.805805805805806408e+00,2.687230000000000000e+05,1.213640000000000000e+05
5.905905905905906472e+00,1.875700000000000000e+05,5.803000000000000000e+04
6.006006006006006537e+00,1.560970000000000000e+05,3.670600000000000000e+04
6.106106106106106601e+00,1.569270000000000000e+05,3.759500000000000000e+04
6.206206206206206666e+00,1.582810000000000000e+05,3.758100000000000000e+04
6.306306306306306730e+00,1.562390000000000000e+05,3.560200000000000000e+04
6.406406406406406795e+00,2.229020000000000000e+05,9.595700000000000000e+04
6.506506506506506859e+00,1.887290000000000000e+05,6.360100000000000000e+04
6.606606606606606924e+00,1.597220000000000000e+05,3.793700000000000000e+04
6.706706706706706989e+00,1.597630000000000000e+05,3.829900000000000000e+04
6.806806806806807053e+00,1.594070000000000000e+05,3.718400000000000000e+04
6.906906906906907118e+00,1.572920000000000000e+05,3.667700000000000000e+04
7.007007007007007182e+00,2.303090000000000000e+05,9.569100000000000000e+04
7.107107107107107247e+00,1.877070000000000000e+05,6.198600000000000000e+04
7.207207207207207311e+00,1.581110000000000000e+05,3.610400000000000000e+04
7.307307307307307376e+00,1.584080000000000000e+05,3.876300000000000000e+04
7.407407407407407440e+00,1.553800000000000000e+05,3.681600000000000000e+04
7.507507507507508393e+00,1.592330000000000000e+05,3.659800000000000000e+04
7.607607607607608458e+00,2.244700000000000000e+05,9.995400000000000000e+04
7.707707707707708522e+00,1.861640000000000000e+05,6.240000000000000000e+04
7.807807807807808587e+00,1.596050000000000000e+05,3.593600000000000000e+04
7.907907907907908651e+00,1.590610000000000000e+05,3.644500000000000000e+04
8.008008008008008716e+00,1.619460000000000000e+05,3.723100000000000000e+04
8.108108108108108780e+00,1.572250000000000000e+05,3.658900000000000000e+04
8.208208208208208845e+00,2.269970000000000000e+05,9.914100000000000000e+04
8.308308308308308909e+00,1.860690000000000000e+05,6.486700000000000000e+04
8.408408408408408974e+00,1.574660000000000000e+05,3.637800000000000000e+04
8.508508508508509038e+00,1.607940000000000000e+05,3.806100000000000000e+04
8.608608608608609103e+00,1.593360000000000000e+05,3.850800000000000000e+04
8.708708708708709167e+00,1.597010000000000000e+05,3.673600000000000000e+04
8.808808808808809232e+00,2.248520000000000000e+05,9.501700000000000000e+04
8.908908908908909297e+00,1.874380000000000000e+05,6.207000000000000000e+04
9.009009009009009361e+00,1.572230000000000000e+05,3.691300000000000000e+04
9.109109109109109426e+00,1.572980000000000000e+05,3.637300000000000000e+04
9.209209209209209490e+00,1.590760000000000000e+05,3.726100000000000000e+04
9.309309309309309555e+00,1.580900000000000000e+05,3.743000000000000000e+04
9.409409409409409619e+00,2.235120000000000000e+05,8.930700000000000000e+04
9.509509509509509684e+00,2.600950000000000000e+05,1.154120000000000000e+05
9.609609609609609748e+00,1.853120000000000000e+05,6.027400000000000000e+04
9.709709709709709813e+00,1.607250000000000000e+05,3.579700000000000000e+04
9.809809809809809877e+00,1.585770000000000000e+05,3.647800000000000000e+04
9.909909909909909942e+00,1.587530000000000000e+05,3.668000000000000000e+04
1.001001001001001001e+01,1.565390000000000000e+05,3.821400000000000000e+04
1.011011011011011007e+01,2.295280000000000000e+05,8.983300000000000000e+04
1.021021021021021014e+01,2.642520000000000000e+05,1.218850000000000000e+05
1.031031031031031020e+01,1.853200000000000000e+05,6.165900000000000000e+04
1.041041041041041026e+01,1.575120000000000000e+05,3.753900000000000000e+04
1.051051051051051033e+01,1.574980000000000000e+05,3.604600000000000000e+04
1.061061061061061039e+01,1.588120000000000000e+05,3.808200000000000000e+04
1.071071071071071223e+01,1.571470000000000000e+05,3.694000000000000000e+04
1.081081081081081230e+01,2.298670000000000000e+05,9.476200000000000000e+04
1.091091091091091236e+01,1.864800000000000000e+05,5.946700000000000000e+04
1.101101101101101243e+01,1.549960000000000000e+05,3.738800000000000000e+04
1.111111111111111249e+01,1.588070000000000000e+05,3.749400000000000000e+04
1.121121121121121256e+01,1.587490000000000000e+05,3.613800000000000000e+04
1.131131131131131262e+01,1.592910000000000000e+05,3.765100000000000000e+04
1.141141141141141269e+01,2.250820000000000000e+05,9.663200000000000000e+04
1.151151151151151275e+01,1.858370000000000000e+05,6.084600000000000000e+04
1.161161161161161282e+01,1.559570000000000000e+05,3.767700000000000000e+04
1.171171171171171288e+01,1.579240000000000000e+05,3.743100000000000000e+04
1.181181181181181294e+01,1.615000000000000000e+05,3.801500000000000000e+04
1.191191191191191301e+01,1.568360000000000000e+05,3.674300000000000000e+04
1.201201201201201307e+01,2.314020000000000000e+05,9.179700000000000000e+04
1.211211211211211314e+01,1.864650000000000000e+05,5.928100000000000000e+04
1.221221221221221320e+01,1.602050000000000000e+05,3.653100000000000000e+04
1.231231231231231327e+01,1.590470000000000000e+05,3.714800000000000000e+04
1.241241241241241333e+01,1.580570000000000000e+05,3.780700000000000000e+04
1.251251251251251340e+01,1.590950000000000000e+05,3.746000000000000000e+04
1.261261261261261346e+01,2.275770000000000000e+05,9.010700000000000000e+04
1.271271271271271353e+01,1.845380000000000000e+05,6.221100000000000000e+04
1.281281281281281359e+01,1.601030000000000000e+05,3.674200000000000000e+04
1.291291291291291365e+01,1.560340000000000000e+05,3.815200000000000000e+04
1.301301301301301372e+01,1.583940000000000000e+05,3.806900000000000000e+04
1.311311311311311378e+01,1.594430000000000000e+05,3.703100000000000000e+04
1.321321321321321385e+01,2.275630000000000000e+05,1.006850000000000000e+05
1.331331331331331391e+01,1.915690000000000000e+05,6.088600000000000000e+04
1.341341341341341398e+01,1.601400000000000000e+05,3.585200000000000000e+04
1.351351351351351404e+01,1.576380000000000000e+05,3.659700000000000000e+04
1.361361361361361411e+01,1.600930000000000000e+05,3.647500000000000000e+04
1.371371371371371417e+01,1.590270000000000000e+05,3.723700000000000000e+04
1.381381381381381424e+01,2.332740000000000000e+05,8.994100000000000000e+04
1.391391391391391430e+01,1.925380000000000000e+05,6.306000000000000000e+04
1.401401401401401436e+01,1.578210000000000000e+05,3.661700000000000000e+04
1.411411411411411443e+01,1.586720000000000000e+05,3.679200000000000000e+04
1.421421421421421449e+01,1.591790000000000000e+05,3.785200000000000000e+04
1.431431431431431456e+01,1.605400000000000000e+05,3.823500000000000000e+04
1.441441441441441462e+01,2.206550000000000000e+05,8.306200000000000000e+04
1.451451451451451469e+01,2.640350000000000000e+05,1.176740000000000000e+05
1.461461461461461475e+01,1.902130000000000000e+05,5.942300000000000000e+04
1.471471471471471482e+01,1.542770000000000000e+05,3.729000000000000000e+04
1.481481481481481488e+01,1.581970000000000000e+05,3.675400000000000000e+04
1.491491491491491495e+01,1.589960000000000000e+05,3.656300000000000000e+04
1.501501501501501679e+01,1.588170000000000000e+05,3.720900000000000000e+04
1.511511511511511685e+01,2.378860000000000000e+05,6.435700000000000000e+04
1.521521521521521692e+01,2.668660000000000000e+05,6.368600000000000000e+04
1.531531531531531698e+01,2.705060000000000000e+05,9.385200000000000000e+04
1.541541541541541704e+01,2.634030000000000000e+05,1.206290000000000000e+05
1.551551551551551711e+01,1.866510000000000000e+05,6.097900000000000000e+04
1.561561561561561717e+01,1.593360000000000000e+05,3.705000000000000000e+04
1.571571571571571724e+01,1.575400000000000000e+05,3.715800000000000000e+04
1.581581581581581730e+01,1.578960000000000000e+05,3.661800000000000000e+04
1.591591591591591737e+01,1.592890000000000000e+05,3.670900000000000000e+04
1.601601601601601743e+01,2.255230000000000000e+05,9.041200000000000000e+04
1.611611611611611750e+01,1.876080000000000000e+05,6.039700000000000000e+04
1.621621621621621756e+01,1.600640000000000000e+05,3.848300000000000000e+04
1.631631631631631763e+01,1.582280000000000000e+05,3.747000000000000000e+04
1.641641641641641769e+01,1.600050000000000000e+05,3.634400000000000000e+04
1.651651651651651775e+01,1.614350000000000000e+05,3.564200000000000000e+04
1.661661661661661782e+01,2.337870000000000000e+05,8.505700000000000000e+04
1.671671671671671788e+01,2.680380000000000000e+05,1.244610000000000000e+05
1.681681681681681795e+01,1.893090000000000000e+05,6.329100000000000000e+04
1.691691691691691801e+01,1.591980000000000000e+05,3.756700000000000000e+04
1.701701701701701808e+01,1.569640000000000000e+05,3.735100000000000000e+04
1.711711711711711814e+01,1.620570000000000000e+05,3.747700000000000000e+04
1.721721721721721821e+01,1.572910000000000000e+05,3.685700000000000000e+04
1.731731731731731827e+01,2.326450000000000000e+05,9.241100000000000000e+04
1.741741741741741833e+01,1.880550000000000000e+05,5.995900000000000000e+04
1.751751751751751840e+01,1.602620000000000000e+05,3.723100000000000000e+04
1.761761761761761846e+01,1.587210000000000000e+05,3.891800000000000000e+04
1.771771771771771853e+01,1.560420000000000000e+05,3.803400000000000000e+04
1.781781781781781859e+01,1.565390000000000000e+05,3.674500000000000000e+04
1.791791791791791866e+01,2.306390000000000000e+05,9.208000000000000000e+04
1.801801801801801872e+01,1.872860000000000000e+05,5.846000000000000000e+04
1.811811811811811879e+01,1.573120000000000000e+05,3.724400000000000000e+04
1.821821821821821885e+01,1.582600000000000000e+05,3.691500000000000000e+04
1.831831831831831892e+01,1.583900000000000000e+05,3.668600000000000000e+04
1.841841841841841898e+01,1.597240000000000000e+05,3.593600000000000000e+04
1.851851851851851904e+01,2.320030000000000000e+05,9.758500000000000000e+04
1.861861861861861911e+01,1.859160000000000000e+05,6.302200000000000000e+04
1.871871871871871917e+01,1.541330000000000000e+05,3.676400000000000000e+04
1.881881881881881924e+01,1.550790000000000000e+05,3.716400000000000000e+04
1.891891891891891930e+01,1.566550000000000000e+05,3.582000000000000000e+04
1.901901901901901937e+01,1.562240000000000000e+05,3.637600000000000000e+04
1.911911911911911943e+01,2.236870000000000000e+05,8.920000000000000000e+04
1.921921921921921950e+01,1.869500000000000000e+05,5.762700000000000000e+04
1.931931931931931956e+01,1.576000000000000000e+05,3.677700000000000000e+04
1.941941941941941963e+01,1.579130000000000000e+05,3.773400000000000000e+04
1.951951951951951969e+01,1.602770000000000000e+05,3.690500000000000000e+04
1.961961961961961975e+01,1.571910000000000000e+05,3.638000000000000000e+04
1.971971971971971982e+01,2.291640000000000000e+05,9.288300000000000000e+04
1.981981981981981988e+01,1.910850000000000000e+05,6.444200000000000000e+04
1.991991991991991995e+01,1.606540000000000000e+05,3.699600000000000000e+04
2.002002002002002001e+01,1.566510000000000000e+05,3.641700000000000000e+04
2.012012012012012008e+01,1.583060000000000000e+05,3.560400000000000000e+04
2.022022022022022014e+01,1.558430000000000000e+05,3.765900000000000000e+04
2.032032032032032021e+01,2.263870000000000000e+05,9.337900000000000000e+04
2.042042042042042027e+01,1.834240000000000000e+05,5.570300000000000000e+04
2.052052052052052034e+01,1.583500000000000000e+05,3.784200000000000000e+04
2.062062062062062040e+01,1.562090000000000000e+05,3.529200000000000000e+04
2.072072072072072046e+01,1.582480000000000000e+05,3.706700000000000000e+04
2.082082082082082053e+01,1.593320000000000000e+05,3.652500000000000000e+04
2.092092092092092059e+01,2.339910000000000000e+05,6.631400000000000000e+04
2.102102102102102066e+01,2.651040000000000000e+05,6.196200000000000000e+04
2.112112112112112072e+01,2.635400000000000000e+05,6.057800000000000000e+04
2.122122122122122079e+01,2.627810000000000000e+05,6.427500000000000000e+04
2.132132132132132085e+01,2.683780000000000000e+05,6.339300000000000000e+04
2.142142142142142447e+01,2.628610000000000000e+05,6.212800000000000000e+04
2.152152152152152453e+01,2.631530000000000000e+05,6.410200000000000000e+04
2.162162162162162460e+01,2.604000000000000000e+05,6.347100000000000000e+04
2.172172172172172466e+01,2.649510000000000000e+05,6.373700000000000000e+04
2.182182182182182473e+01,2.636780000000000000e+05,6.038500000000000000e+04
2.192192192192192479e+01,2.600790000000000000e+05,6.184500000000000000e+04
2.202202202202202486e+01,2.725640000000000000e+05,7.033100000000000000e+04
2.212212212212212492e+01,2.648040000000000000e+05,1.098000000000000000e+05
2.222222222222222499e+01,1.843880000000000000e+05,5.694900000000000000e+04
2.232232232232232505e+01,1.598080000000000000e+05,3.772600000000000000e+04
2.242242242242242511e+01,1.575410000000000000e+05,3.742100000000000000e+04
2.252252252252252518e+01,1.595760000000000000e+05,3.762400000000000000e+04
2.262262262262262524e+01,1.578960000000000000e+05,3.674600000000000000e+04
2.272272272272272531e+01,2.324170000000000000e+05,8.531200000000000000e+04
2.282282282282282537e+01,2.693750000000000000e+05,1.136640000000000000e+05
2.292292292292292544e+01,1.877940000000000000e+05,5.899200000000000000e+04
2.302302302302302550e+01,1.568580000000000000e+05,3.762700000000000000e+04
2.312312312312312557e+01,1.600160000000000000e+05,3.716800000000000000e+04
2.322322322322322563e+01,1.584780000000000000e+05,3.725900000000000000e+04
2.332332332332332570e+01,1.544000000000000000e+05,3.721800000000000000e+04
2.342342342342342576e+01,2.270020000000000000e+05,8.754100000000000000e+04
2.352352352352352582e+01,2.607400000000000000e+05,1.101870000000000000e+05
2.362362362362362589e+01,1.902680000000000000e+05,5.939600000000000000e+04
2.372372372372372595e+01,1.580490000000000000e+05,3.763200000000000000e+04
2.382382382382382602e+01,1.577660000000000000e+05,3.785600000000000000e+04
2.392392392392392608e+01,1.557010000000000000e+05,3.569500000000000000e+04
2.402402402402402615e+01,1.561490000000000000e+05,3.832500000000000000e+04
2.412412412412412621e+01,2.260260000000000000e+05,9.156100000000000000e+04
2.422422422422422628e+01,1.840370000000000000e+05,5.947000000000000000e+04
2.432432432432432634e+01,1.558970000000000000e+05,3.692400000000000000e+04
2.442442442442442641e+01,1.568590000000000000e+05,3.815400000000000000e+04
2.452452452452452647e+01,1.556310000000000000e+05,3.671100000000000000e+04
2.462462462462462653e+01,1.566920000000000000e+05,3.820400000000000000e+04
2.472472472472472660e+01,2.212290000000000000e+05,9.538900000000000000e+04
2.482482482482482666e+01,1.866890000000000000e+05,6.175400000000000000e+04
2.492492492492492673e+01,1.576270000000000000e+05,3.754000000000000000e+04
2.502502502502502679e+01,1.545220000000000000e+05,3.666400000000000000e+04
2.512512512512512686e+01,1.587430000000000000e+05,3.704500000000000000e+04
2.522522522522522692e+01,1.576390000000000000e+05,3.674800000000000000e+04
2.532532532532532699e+01,2.255550000000000000e+05,9.479600000000000000e+04
2.542542542542542705e+01,1.925090000000000000e+05,6.443100000000000000e+04
2.552552552552552712e+01,1.548280000000000000e+05,3.736600000000000000e+04
2.562562562562562718e+01,1.564090000000000000e+05,3.726500000000000000e+04
2.572572572572572724e+01,1.547880000000000000e+05,3.725600000000000000e+04
2.582582582582582731e+01,1.548810000000000000e+05,3.644800000000000000e+04
2.592592592592592737e+01,2.196620000000000000e+05,8.849400000000000000e+04
2.602602602602602744e+01,1.827870000000000000e+05,5.941100000000000000e+04
2.612612612612612750e+01,1.545990000000000000e+05,3.731200000000000000e+04
2.622622622622622757e+01,1.563450000000000000e+05,3.921800000000000000e+04
2.632632632632632763e+01,1.592060000000000000e+05,3.771300000000000000e+04
2.642642642642642770e+01,1.558480000000000000e+05,3.749400000000000000e+04
2.652652652652652776e+01,2.328180000000000000e+05,8.538700000000000000e+04
2.662662662662662783e+01,2.632370000000000000e+05,1.190780000000000000e+05
2.672672672672672789e+01,1.857940000000000000e+05,5.865900000000000000e+04
2.682682682682682795e+01,1.557070000000000000e+05,3.657200000000000000e+04
2.692692692692692802e+01,1.556100000000000000e+05,3.757000000000000000e+04
2.702702702702702808e+01,1.570440000000000000e+05,3.712400000000000000e+04
2.712712712712712815e+01,1.577130000000000000e+05,3.787400000000000000e+04
2.722722722722722821e+01,2.234920000000000000e+05,8.772300000000000000e+04
2.732732732732732828e+01,1.884850000000000000e+05,6.023400000000000000e+04
2.742742742742742834e+01,1.572210000000000000e+05,3.657400000000000000e+04
2.752752752752752841e+01,1.580440000000000000e+05,3.560300000000000000e+04
2.762762762762762847e+01,1.603650000000000000e+05,3.767800000000000000e+04
2.772772772772772854e+01,1.578250000000000000e+05,3.609900000000000000e+04
2.782782782782782860e+01,2.276280000000000000e+05,9.329900000000000000e+04
2.792792792792792866e+01,1.874510000000000000e+05,5.921700000000000000e+04
2.802802802802802873e+01,1.565530000000000000e+05,3.639100000000000000e+04
2.812812812812812879e+01,1.593240000000000000e+05,3.787600000000000000e+04
2.822822822822822886e+01,1.593220000000000000e+05,3.739100000000000000e+04
2.832832832832832892e+01,1.566210000000000000e+05,3.713200000000000000e+04
2.842842842842842899e+01,2.270810000000000000e+05,9.342300000000000000e+04
2.852852852852852905e+01,1.866540000000000000e+05,6.135100000000000000e+04
2.862862862862862912e+01,1.584360000000000000e+05,3.778800000000000000e+04
2.872872872872872918e+01,1.558870000000000000e+05,3.659200000000000000e+04
2.882882882882882924e+01,1.584410000000000000e+05,3.639600000000000000e+04
2.892892892892892931e+01,1.577970000000000000e+05,3.648100000000000000e+04
2.902902902902902937e+01,2.312780000000000000e+05,9.538700000000000000e+04
2.912912912912912944e+01,1.869630000000000000e+05,5.800300000000000000e+04
2.922922922922922950e+01,1.578240000000000000e+05,3.800400000000000000e+04
2.932932932932932957e+01,1.517570000000000000e+05,3.788200000000000000e+04
2.942942942942942963e+01,1.564820000000000000e+05,3.591800000000000000e+04
2.952952952952952970e+01,1.577190000000000000e+05,3.628400000000000000e+04
2.962962962962962976e+01,2.307950000000000000e+05,9.322600000000000000e+04
2.972972972972972983e+01,1.876480000000000000e+05,6.406100000000000000e+04
2.982982982982982989e+01,1.577790000000000000e+05,3.702400000000000000e+04
2.992992992992993351e+01,1.555680000000000000e+05,3.851800000000000000e+04
3.003003003003003357e+01,1.547410000000000000e+05,3.524700000000000000e+04
3.013013013013013364e+01,1.556430000000000000e+05,3.703000000000000000e+04
3.023023023023023370e+01,2.219290000000000000e+05,9.310300000000000000e+04
3.033033033033033377e+01,1.823010000000000000e+05,5.957700000000000000e+04
3.043043043043043383e+01,1.553010000000000000e+05,3.736100000000000000e+04
3.053053053053053389e+01,1.564170000000000000e+05,3.762000000000000000e+04
3.063063063063063396e+01,1.553660000000000000e+05,3.808100000000000000e+04
3.073073073073073402e+01,1.554480000000000000e+05,3.704200000000000000e+04
3.083083083083083409e+01,2.268990000000000000e+05,9.068500000000000000e+04
3.093093093093093415e+01,1.814650000000000000e+05,5.541700000000000000e+04
3.103103103103103422e+01,1.566020000000000000e+05,3.702300000000000000e+04
3.113113113113113428e+01,1.571820000000000000e+05,3.907400000000000000e+04
3.123123123123123435e+01,1.545940000000000000e+05,3.684200000000000000e+04
3.133133133133133441e+01,1.556300000000000000e+05,3.864700000000000000e+04
3.143143143143143448e+01,2.250810000000000000e+05,9.281600000000000000e+04
3.153153153153153454e+01,1.800830000000000000e+05,6.012000000000000000e+04
3.163163163163163460e+01,1.577040000000000000e+05,3.673700000000000000e+04
3.173173173173173467e+01,1.540580000000000000e+05,3.692800000000000000e+04
3.183183183183183473e+01,1.537620000000000000e+05,3.500100000000000000e+04
3.193193193193193480e+01,1.551070000000000000e+05,3.717700000000000000e+04
3.203203203203203486e+01,2.236530000000000000e+05,8.681200000000000000e+04
3.213213213213213493e+01,2.626520000000000000e+05,1.216020000000000000e+05
3.223223223223223499e+01,1.851250000000000000e+05,6.230400000000000000e+04
3.233233233233233506e+01,1.576940000000000000e+05,3.749200000000000000e+04
3.243243243243243512e+01,1.549750000000000000e+05,3.701500000000000000e+04
3.253253253253253519e+01,1.537970000000000000e+05,3.689200000000000000e+04
3.263263263263263525e+01,1.543180000000000000e+05,3.722600000000000000e+04
3.273273273273273531e+01,2.229690000000000000e+05,9.744900000000000000e+04
3.283283283283283538e+01,1.784390000000000000e+05,5.979100000000000000e+04
3.293293293293293544e+01,1.561550000000000000e+05,3.581900000000000000e+04
3.303303303303303551e+01,1.551000000000000000e+05,3.723300000000000000e+04
3.313313313313313557e+01,1.553850000000000000e+05,3.665100000000000000e+04
3.323323323323323564e+01,1.577840000000000000e+05,3.629900000000000000e+04
3.333333333333333570e+01,2.242910000000000000e+05,1.033340000000000000e+05
3.343343343343343577e+01,1.781400000000000000e+05,5.994300000000000000e+04
3.353353353353353583e+01,1.553790000000000000e+05,3.657600000000000000e+04
3.363363363363363590e+01,1.562340000000000000e+05,3.703300000000000000e+04
3.373373373373373596e+01,1.561050000000000000e+05,3.604700000000000000e+04
3.383383383383383602e+01,1.559690000000000000e+05,3.588700000000000000e+04
3.393393393393393609e+01,2.264080000000000000e+05,9.185700000000000000e+04
3.403403403403403615e+01,1.863760000000000000e+05,5.747000000000000000e+04
3.413413413413413622e+01,1.534690000000000000e+05,3.760400000000000000e+04
3.423423423423423628e+01,1.554700000000000000e+05,3.680900000000000000e+04
3.433433433433433635e+01,1.539380000000000000e+05,3.717000000000000000e+04
3.443443443443443641e+01,1.535680000000000000e+05,3.663800000000000000e+04
3.453453453453453648e+01,2.206330000000000000e+05,8.234500000000000000e+04
3.463463463463463654e+01,2.554470000000000000e+05,1.131820000000000000e+05
3.473473473473473661e+01,1.833440000000000000e+05,6.105500000000000000e+04
3.483483483483483667e+01,1.553780000000000000e+05,3.690900000000000000e+04
3.493493493493493673e+01,1.552070000000000000e+05,3.599500000000000000e+04
3.503503503503503680e+01,1.558140000000000000e+05,3.627400000000000000e+04
3.513513513513513686e+01,1.549730000000000000e+05,3.872400000000000000e+04
3.523523523523523693e+01,2.239880000000000000e+05,9.412800000000000000e+04
3.533533533533533699e+01,1.871070000000000000e+05,5.706100000000000000e+04
3.543543543543543706e+01,1.558370000000000000e+05,3.790100000000000000e+04
3.553553553553553712e+01,1.526830000000000000e+05,3.776700000000000000e+04
3.563563563563563719e+01,1.545660000000000000e+05,3.742400000000000000e+04
3.573573573573573725e+01,1.552930000000000000e+05,3.673400000000000000e+04
3.583583583583583732e+01,2.255800000000000000e+05,9.708100000000000000e+04
3.593593593593593738e+01,1.885960000000000000e+05,5.968600000000000000e+04
3.603603603603603744e+01,1.565230000000000000e+05,3.742300000000000000e+04
3.613613613613613751e+01,1.553070000000000000e+05,3.939500000000000000e+04
3.623623623623623757e+01,1.581090000000000000e+05,3.867000000000000000e+04
3.633633633633633764e+01,1.573860000000000000e+05,3.617100000000000000e+04
3.643643643643643770e+01,2.228060000000000000e+05,5.166200000000000000e+04
3.653653653653653777e+01,2.585590000000000000e+05,6.379400000000000000e+04
3.663663663663663783e+01,2.522910000000000000e+05,6.288600000000000000e+04
3.673673673673673790e+01,2.545300000000000000e+05,6.114200000000000000e+04
3.683683683683683796e+01,2.575060000000000000e+05,6.185900000000000000e+04
3.693693693693693803e+01,2.548830000000000000e+05,6.018500000000000000e+04
3.703703703703703809e+01,2.524920000000000000e+05,6.010900000000000000e+04
3.713713713713713815e+01,2.518910000000000000e+05,6.257000000000000000e+04
3.723723723723723822e+01,2.522080000000000000e+05,5.985000000000000000e+04
3.733733733733733828e+01,2.584420000000000000e+05,5.830400000000000000e+04
3.743743743743743835e+01,2.558050000000000000e+05,6.017100000000000000e+04
3.753753753753753841e+01,2.525870000000000000e+05,6.331000000000000000e+04
3.763763763763763848e+01,2.468820000000000000e+05,6.468800000000000000e+04
3.773773773773773854e+01,2.598440000000000000e+05,6.398200000000000000e+04
3.783783783783783861e+01,2.522950000000000000e+05,6.339200000000000000e+04
3.793793793793793867e+01,2.485460000000000000e+05,6.341300000000000000e+04
3.803803803803803874e+01,2.552960000000000000e+05,6.393200000000000000e+04
3.813813813813813880e+01,2.532350000000000000e+05,6.104800000000000000e+04
3.823823823823823886e+01,2.524940000000000000e+05,6.637900000000000000e+04
3.833833833833833893e+01,2.565470000000000000e+05,6.108400000000000000e+04
3.843843843843843899e+01,2.569180000000000000e+05,6.533500000000000000e+04
3.853853853853853906e+01,2.544350000000000000e+05,6.280100000000000000e+04
3.863863863863863912e+01,2.564300000000000000e+05,6.570700000000000000e+04
3.873873873873873919e+01,2.604100000000000000e+05,5.970900000000000000e+04
3.883883883883883925e+01,2.579610000000000000e+05,6.211100000000000000e+04
3.893893893893893932e+01,2.532130000000000000e+05,6.158500000000000000e+04
3.903903903903903938e+01,2.580010000000000000e+05,6.370400000000000000e+04
3.913913913913913944e+01,2.566070000000000000e+05,6.372900000000000000e+04
3.923923923923923951e+01,2.564770000000000000e+05,6.523400000000000000e+04
3.933933933933933957e+01,2.594520000000000000e+05,6.497500000000000000e+04
3.943943943943943964e+01,2.558370000000000000e+05,6.383300000000000000e+04
3.953953953953953970e+01,2.540020000000000000e+05,6.399500000000000000e+04
3.963963963963963977e+01,2.538320000000000000e+05,6.288300000000000000e+04
3.973973973973973983e+01,2.499480000000000000e+05,6.565900000000000000e+04
3.983983983983983990e+01,2.562020000000000000e+05,6.235800000000000000e+04
3.993993993993993996e+01,2.532460000000000000e+05,6.253000000000000000e+04
4.004004004004004003e+01,2.564310000000000000e+05,6.293900000000000000e+04
4.014014014014014009e+01,2.600090000000000000e+05,6.173200000000000000e+04
4.024024024024024015e+01,2.566430000000000000e+05,6.277600000000000000e+04
4.034034034034034022e+01,2.575290000000000000e+05,6.209400000000000000e+04
4.044044044044044028e+01,2.590460000000000000e+05,6.529500000000000000e+04
4.054054054054054035e+01,2.568020000000000000e+05,6.376200000000000000e+04
4.064064064064064041e+01,2.561950000000000000e+05,6.388600000000000000e+04
4.074074074074074048e+01,2.582120000000000000e+05,6.325400000000000000e+04
4.084084084084084054e+01,2.589180000000000000e+05,6.642900000000000000e+04
4.094094094094094061e+01,2.585460000000000000e+05,6.383000000000000000e+04
4.104104104104104067e+01,2.583290000000000000e+05,6.439400000000000000e+04
4.114114114114114074e+01,2.589440000000000000e+05,6.287400000000000000e+04
4.124124124124124080e+01,2.581770000000000000e+05,6.277700000000000000e+04
4.134134134134134086e+01,2.576150000000000000e+05,6.480000000000000000e+04
4.144144144144144093e+01,2.567720000000000000e+05,6.284300000000000000e+04
4.154154154154154099e+01,2.635880000000000000e+05,6.331100000000000000e+04
4.164164164164164106e+01,2.577070000000000000e+05,6.165700000000000000e+04
4.174174174174174112e+01,2.640960000000000000e+05,6.374300000000000000e+04
4.184184184184184119e+01,2.611830000000000000e+05,6.199900000000000000e+04
4.194194194194194125e+01,2.561700000000000000e+05,6.306500000000000000e+04
4.204204204204204132e+01,2.582130000000000000e+05,6.361700000000000000e+04
4.214214214214214138e+01,2.587240000000000000e+05,6.506400000000000000e+04
4.224224224224224145e+01,2.639130000000000000e+05,6.449900000000000000e+04
4.234234234234234151e+01,2.566270000000000000e+05,6.452500000000000000e+04
4.244244244244244157e+01,2.635840000000000000e+05,6.450700000000000000e+04
4.254254254254254164e+01,2.606980000000000000e+05,6.604100000000000000e+04
4.264264264264264170e+01,2.639570000000000000e+05,6.396100000000000000e+04
4.274274274274274887e+01,2.557510000000000000e+05,6.386300000000000000e+04
4.284284284284284894e+01,2.693700000000000000e+05,6.510300000000000000e+04
4.294294294294294900e+01,2.594290000000000000e+05,6.266000000000000000e+04
4.304304304304304907e+01,2.633320000000000000e+05,6.415400000000000000e+04
4.314314314314314913e+01,2.571940000000000000e+05,6.267100000000000000e+04
4.324324324324324920e+01,2.651930000000000000e+05,6.493200000000000000e+04
4.334334334334334926e+01,2.605450000000000000e+05,6.219200000000000000e+04
4.344344344344344933e+01,2.610760000000000000e+05,5.969000000000000000e+04
4.354354354354354939e+01,2.623830000000000000e+05,6.386700000000000000e+04
4.364364364364364945e+01,2.700420000000000000e+05,6.215600000000000000e+04
4.374374374374374952e+01,2.650920000000000000e+05,6.641500000000000000e+04
4.384384384384384958e+01,2.661820000000000000e+05,6.461500000000000000e+04
4.394394394394394965e+01,2.648970000000000000e+05,6.452000000000000000e+04
4.404404404404404971e+01,2.635650000000000000e+05,6.563000000000000000e+04
4.414414414414414978e+01,2.637290000000000000e+05,6.416500000000000000e+04
4.424424424424424984e+01,2.637210000000000000e+05,6.413200000000000000e+04
4.434434434434434991e+01,2.637260000000000000e+05,6.575200000000000000e+04
4.444444444444444997e+01,2.610440000000000000e+05,6.200800000000000000e+04
4.454454454454455004e+01,2.673870000000000000e+05,6.435300000000000000e+04
4.464464464464465010e+01,2.684820000000000000e+05,6.222100000000000000e+04
4.474474474474475016e+01,2.686180000000000000e+05,6.521100000000000000e+04
4.484484484484485023e+01,2.649120000000000000e+05,6.204700000000000000e+04
4.494494494494495029e+01,2.660440000000000000e+05,6.151200000000000000e+04
4.504504504504505036e+01,2.639270000000000000e+05,6.050200000000000000e+04
4.514514514514515042e+01,2.660340000000000000e+05,5.991100000000000000e+04
4.524524524524525049e+01,2.720280000000000000e+05,6.066900000000000000e+04
4.534534534534535055e+01,2.630030000000000000e+05,6.117100000000000000e+04
4.544544544544545062e+01,2.628050000000000000e+05,5.911100000000000000e+04
4.554554554554555068e+01,2.683200000000000000e+05,6.210300000000000000e+04
4.564564564564565075e+01,2.660230000000000000e+05,6.202900000000000000e+04
4.574574574574575081e+01,2.702940000000000000e+05,6.004600000000000000e+04
4.584584584584585087e+01,2.707230000000000000e+05,6.109600000000000000e+04
4.594594594594595094e+01,2.693170000000000000e+05,6.207500000000000000e+04
4.604604604604605100e+01,2.692240000000000000e+05,6.084300000000000000e+04
4.614614614614615107e+01,2.644220000000000000e+05,6.169000000000000000e+04
4.624624624624625113e+01,2.655890000000000000e+05,6.332200000000000000e+04
4.634634634634635120e+01,2.637890000000000000e+05,6.044300000000000000e+04
4.644644644644645126e+01,2.676350000000000000e+05,5.965100000000000000e+04
4.654654654654655133e+01,2.742150000000000000e+05,6.113100000000000000e+04
4.664664664664665139e+01,2.671120000000000000e+05,5.989700000000000000e+04
4.674674674674675146e+01,2.722560000000000000e+05,6.232600000000000000e+04
4.684684684684685152e+01,2.671060000000000000e+05,5.832100000000000000e+04
4.694694694694695158e+01,2.626680000000000000e+05,5.961000000000000000e+04
4.704704704704705165e+01,2.680690000000000000e+05,5.918300000000000000e+04
4.714714714714715171e+01,2.615840000000000000e+05,6.015100000000000000e+04
4.724724724724725178e+01,2.643220000000000000e+05,6.344100000000000000e+04
4.734734734734735184e+01,2.630360000000000000e+05,6.157300000000000000e+04
4.744744744744745191e+01,2.609720000000000000e+05,6.225400000000000000e+04
4.754754754754755197e+01,2.671400000000000000e+05,6.129600000000000000e+04
4.764764764764765204e+01,2.614390000000000000e+05,6.235900000000000000e+04
4.774774774774775210e+01,2.572670000000000000e+05,6.150300000000000000e+04
4.784784784784785217e+01,2.608210000000000000e+05,6.235400000000000000e+04
4.794794794794795223e+01,2.615740000000000000e+05,6.359500000000000000e+04
4.804804804804805229e+01,2.643280000000000000e+05,6.398800000000000000e+04
4.814814814814815236e+01,2.658330000000000000e+05,6.275100000000000000e+04
4.824824824824825242e+01,2.675580000000000000e+05,5.997700000000000000e+04
4.834834834834835249e+01,2.648510000000000000e+05,6.266300000000000000e+04
4.844844844844845255e+01,2.653930000000000000e+05,6.037100000000000000e+04
4.854854854854855262e+01,2.661630000000000000e+05,6.454100000000000000e+04
4.864864864864865268e+01,2.696750000000000000e+05,6.058100000000000000e+04
4.874874874874875275e+01,2.724220000000000000e+05,6.193400000000000000e+04
4.884884884884885281e+01,2.695870000000000000e+05,6.265400000000000000e+04
4.894894894894895288e+01,2.662190000000000000e+05,6.337300000000000000e+04
4.904904904904905294e+01,2.694410000000000000e+05,6.068100000000000000e+04
4.914914914914915300e+01,2.654400000000000000e+05,6.258700000000000000e+04
4.924924924924925307e+01,2.655930000000000000e+05,6.354000000000000000e+04
4.934934934934935313e+01,2.633420000000000000e+05,6.178200000000000000e+04
4.944944944944945320e+01,2.674570000000000000e+05,6.092200000000000000e+04
4.954954954954955326e+01,2.637140000000000000e+05,6.184300000000000000e+04
4.964964964964965333e+01,2.683460000000000000e+05,5.957000000000000000e+04
4.974974974974975339e+01,2.602440000000000000e+05,6.386100000000000000e+04
4.984984984984985346e+01,2.695930000000000000e+05,6.402900000000000000e+04
4.994994994994995352e+01,2.687720000000000000e+05,6.096000000000000000e+04
5.005005005005005358e+01,2.735290000000000000e+05,6.309900000000000000e+04
5.015015015015015365e+01,2.763280000000000000e+05,6.504900000000000000e+04
5.025025025025025371e+01,2.697560000000000000e+05,6.463900000000000000e+04
5.035035035035035378e+01,2.712840000000000000e+05,5.963600000000000000e+04
5.045045045045045384e+01,2.790310000000000000e+05,8.358600000000000000e+04
5.055055055055055391e+01,2.685280000000000000e+05,1.247770000000000000e+05
5.065065065065065397e+01,1.842290000000000000e+05,6.068000000000000000e+04
5.075075075075075404e+01,1.564630000000000000e+05,3.586600000000000000e+04
5.085085085085085410e+01,1.559050000000000000e+05,3.584500000000000000e+04
5.095095095095095417e+01,1.565910000000000000e+05,3.542300000000000000e+04
5.105105105105105423e+01,1.575980000000000000e+05,3.705100000000000000e+04
5.115115115115115429e+01,2.354490000000000000e+05,9.506700000000000000e+04
5.125125125125125436e+01,1.891460000000000000e+05,6.031500000000000000e+04
5.135135135135135442e+01,1.555910000000000000e+05,3.559900000000000000e+04
5.145145145145145449e+01,1.572320000000000000e+05,3.641900000000000000e+04
5.155155155155155455e+01,1.568970000000000000e+05,3.616000000000000000e+04
5.165165165165165462e+01,1.555530000000000000e+05,3.703300000000000000e+04
5.175175175175175468e+01,2.316980000000000000e+05,9.173300000000000000e+04
5.185185185185185475e+01,2.725480000000000000e+05,1.266950000000000000e+05
5.195195195195195481e+01,1.944140000000000000e+05,5.974600000000000000e+04
5.205205205205205488e+01,1.560800000000000000e+05,3.804500000000000000e+04
5.215215215215215494e+01,1.589370000000000000e+05,3.830200000000000000e+04
5.225225225225225500e+01,1.583030000000000000e+05,3.662300000000000000e+04
5.235235235235235507e+01,1.552900000000000000e+05,3.704700000000000000e+04
5.245245245245245513e+01,2.284930000000000000e+05,9.409600000000000000e+04
5.255255255255255520e+01,1.858770000000000000e+05,5.890000000000000000e+04
5.265265265265265526e+01,1.556670000000000000e+05,3.739000000000000000e+04
5.275275275275275533e+01,1.581460000000000000e+05,3.766300000000000000e+04
5.285285285285285539e+01,1.571280000000000000e+05,3.587800000000000000e+04
5.295295295295295546e+01,1.576010000000000000e+05,3.849100000000000000e+04
5.305305305305305552e+01,2.361510000000000000e+05,9.313400000000000000e+04
5.315315315315315559e+01,1.973870000000000000e+05,6.521700000000000000e+04
5.325325325325325565e+01,1.588400000000000000e+05,3.715100000000000000e+04
5.335335335335335571e+01,1.549140000000000000e+05,3.700700000000000000e+04
5.345345345345345578e+01,1.577530000000000000e+05,3.701700000000000000e+04
5.355355355355355584e+01,1.555030000000000000e+05,3.747600000000000000e+04
5.365365365365365591e+01,2.276150000000000000e+05,8.647900000000000000e+04
5.375375375375375597e+01,2.662040000000000000e+05,1.125140000000000000e+05
5.385385385385385604e+01,1.895220000000000000e+05,5.910600000000000000e+04
5.395395395395395610e+01,1.565230000000000000e+05,3.658100000000000000e+04
5.405405405405405617e+01,1.572140000000000000e+05,3.638800000000000000e+04
5.415415415415415623e+01,1.560270000000000000e+05,3.805100000000000000e+04
5.425425425425425630e+01,1.560700000000000000e+05,3.702800000000000000e+04
5.435435435435435636e+01,2.336280000000000000e+05,8.820000000000000000e+04
5.445445445445445642e+01,2.691720000000000000e+05,8.462200000000000000e+04
5.455455455455455649e+01,2.677830000000000000e+05,6.162900000000000000e+04
5.465465465465465655e+01,2.701400000000000000e+05,5.883600000000000000e+04
5.475475475475475662e+01,2.679750000000000000e+05,6.139000000000000000e+04
5.485485485485485668e+01,2.638960000000000000e+05,5.739600000000000000e+04
5.495495495495495675e+01,2.661270000000000000e+05,6.155600000000000000e+04
5.505505505505505681e+01,2.663760000000000000e+05,6.151300000000000000e+04
5.515515515515515688e+01,2.690170000000000000e+05,6.285900000000000000e+04
5.525525525525525694e+01,2.606200000000000000e+05,6.067600000000000000e+04
5.535535535535535701e+01,2.707870000000000000e+05,6.206400000000000000e+04
5.545545545545545707e+01,2.649810000000000000e+05,8.587500000000000000e+04
5.555555555555555713e+01,2.620130000000000000e+05,1.086060000000000000e+05
5.565565565565565720e+01,1.832290000000000000e+05,5.389800000000000000e+04
5.575575575575575726e+01,1.562230000000000000e+05,3.674300000000000000e+04
5.585585585585585733e+01,1.530190000000000000e+05,3.529300000000000000e+04
5.595595595595595739e+01,1.562270000000000000e+05,3.667500000000000000e+04
5.605605605605605746e+01,1.571300000000000000e+05,3.748100000000000000e+04
5.615615615615615752e+01,2.289380000000000000e+05,8.485900000000000000e+04
5.625625625625625759e+01,2.630110000000000000e+05,1.107310000000000000e+05
5.635635635635635765e+01,1.844250000000000000e+05,5.895200000000000000e+04
5.645645645645645772e+01,1.537480000000000000e+05,3.522900000000000000e+04
5.655655655655655778e+01,1.581120000000000000e+05,3.721800000000000000e+04
5.665665665665665784e+01,1.531450000000000000e+05,3.678400000000000000e+04
5.675675675675675791e+01,1.518970000000000000e+05,3.683300000000000000e+04
5.685685685685685797e+01,2.268050000000000000e+05,9.129400000000000000e+04
5.695695695695695804e+01,1.822100000000000000e+05,5.814200000000000000e+04
5.705705705705705810e+01,1.528720000000000000e+05,3.682500000000000000e+04
5.715715715715715817e+01,1.558330000000000000e+05,3.800900000000000000e+04
5.725725725725725823e+01,1.539430000000000000e+05,3.770600000000000000e+04
5.735735735735735830e+01,1.537590000000000000e+05,3.714400000000000000e+04
5.745745745745745836e+01,2.263140000000000000e+05,9.610900000000000000e+04
5.755755755755755843e+01,1.826520000000000000e+05,4.651700000000000000e+04
5.765765765765765849e+01,1.543580000000000000e+05,3.716100000000000000e+04
5.775775775775775855e+01,1.525110000000000000e+05,3.673300000000000000e+04
5.785785785785785862e+01,1.508540000000000000e+05,3.841800000000000000e+04
5.795795795795795868e+01,1.503970000000000000e+05,3.762700000000000000e+04
5.805805805805805875e+01,2.218120000000000000e+05,5.466900000000000000e+04
5.815815815815815881e+01,2.505910000000000000e+05,6.360100000000000000e+04
5.825825825825825888e+01,2.549650000000000000e+05,6.105500000000000000e+04
5.835835835835835894e+01,2.549530000000000000e+05,6.268100000000000000e+04
5.845845845845845901e+01,2.576140000000000000e+05,6.015100000000000000e+04
5.855855855855855907e+01,2.528440000000000000e+05,6.257000000000000000e+04
5.865865865865865914e+01,2.501970000000000000e+05,6.030900000000000000e+04
5.875875875875875920e+01,2.549640000000000000e+05,6.145200000000000000e+04
5.885885885885885926e+01,2.534400000000000000e+05,6.325100000000000000e+04
5.895895895895895933e+01,2.501530000000000000e+05,5.979100000000000000e+04
5.905905905905905939e+01,2.571890000000000000e+05,6.197800000000000000e+04
5.915915915915915946e+01,2.538780000000000000e+05,6.129300000000000000e+04
5.925925925925925952e+01,2.546540000000000000e+05,6.422100000000000000e+04
5.935935935935935959e+01,2.578310000000000000e+05,5.985300000000000000e+04
5.945945945945945965e+01,2.550640000000000000e+05,6.172000000000000000e+04
5.955955955955955972e+01,2.562250000000000000e+05,6.338300000000000000e+04
5.965965965965965978e+01,2.495910000000000000e+05,6.211400000000000000e+04
5.975975975975975985e+01,2.591710000000000000e+05,6.253400000000000000e+04
5.985985985985986702e+01,2.623460000000000000e+05,6.248100000000000000e+04
5.995995995995996708e+01,2.570020000000000000e+05,5.990500000000000000e+04
6.006006006006006714e+01,2.587160000000000000e+05,5.914200000000000000e+04
6.016016016016016721e+01,2.597990000000000000e+05,5.903900000000000000e+04
6.026026026026026727e+01,2.539250000000000000e+05,6.207400000000000000e+04
6.036036036036036734e+01,2.545140000000000000e+05,6.314600000000000000e+04
6.046046046046046740e+01,2.545310000000000000e+05,5.973100000000000000e+04
6.056056056056056747e+01,2.580120000000000000e+05,6.130400000000000000e+04
6.066066066066066753e+01,2.669510000000000000e+05,6.168200000000000000e+04
6.076076076076076760e+01,2.655990000000000000e+05,6.060900000000000000e+04
6.086086086086086766e+01,2.643530000000000000e+05,6.805900000000000000e+04
6.096096096096096772e+01,2.651820000000000000e+05,6.423500000000000000e+04
6.106106106106106779e+01,2.698290000000000000e+05,6.271700000000000000e+04
6.116116116116116785e+01,2.628620000000000000e+05,6.175500000000000000e+04
6.126126126126126792e+01,2.631550000000000000e+05,6.464400000000000000e+04
6.136136136136136798e+01,2.610640000000000000e+05,6.305500000000000000e+04
6.146146146146146805e+01,2.626460000000000000e+05,6.442500000000000000e+04
6.156156156156156811e+01,2.650260000000000000e+05,6.500700000000000000e+04
6.166166166166166818e+01,2.644220000000000000e+05,6.363200000000000000e+04
6.176176176176176824e+01,2.664740000000000000e+05,6.294200000000000000e+04
6.186186186186186831e+01,2.631570000000000000e+05,6.126600000000000000e+04
6.196196196196196837e+01,2.656330000000000000e+05,6.384400000000000000e+04
6.206206206206206843e+01,2.603900000000000000e+05,6.328700000000000000e+04
6.216216216216216850e+01,2.618120000000000000e+05,6.496300000000000000e+04
6.226226226226226856e+01,2.604170000000000000e+05,6.261300000000000000e+04
6.236236236236236863e+01,2.627310000000000000e+05,6.172000000000000000e+04
6.246246246246246869e+01,2.625550000000000000e+05,6.451400000000000000e+04
6.256256256256256876e+01,2.674600000000000000e+05,6.463300000000000000e+04
6.266266266266266882e+01,2.599420000000000000e+05,6.048300000000000000e+04
6.276276276276276889e+01,2.630510000000000000e+05,6.254100000000000000e+04
6.286286286286286895e+01,2.649590000000000000e+05,6.169800000000000000e+04
6.296296296296296902e+01,2.681990000000000000e+05,6.173600000000000000e+04
6.306306306306306908e+01,2.660990000000000000e+05,6.042000000000000000e+04
6.316316316316316914e+01,2.637090000000000000e+05,6.401900000000000000e+04
6.326326326326326921e+01,2.685010000000000000e+05,6.438000000000000000e+04
6.336336336336336927e+01,2.702580000000000000e+05,6.322900000000000000e+04
6.346346346346346934e+01,2.606400000000000000e+05,6.173700000000000000e+04
6.356356356356356940e+01,2.658380000000000000e+05,6.080300000000000000e+04
6.366366366366366947e+01,2.616580000000000000e+05,6.474200000000000000e+04
6.376376376376376953e+01,2.616630000000000000e+05,6.046800000000000000e+04
6.386386386386386960e+01,2.682520000000000000e+05,6.408800000000000000e+04
6.396396396396396966e+01,2.677780000000000000e+05,6.561300000000000000e+04
6.406406406406406973e+01,2.659350000000000000e+05,6.256800000000000000e+04
6.416416416416416268e+01,2.635570000000000000e+05,6.323900000000000000e+04
6.426426426426426985e+01,2.664110000000000000e+05,6.623400000000000000e+04
6.436436436436436281e+01,2.660330000000000000e+05,6.582100000000000000e+04
6.446446446446446998e+01,2.659070000000000000e+05,6.179300000000000000e+04
6.456456456456456294e+01,2.687330000000000000e+05,6.406700000000000000e+04
6.466466466466467011e+01,2.648060000000000000e+05,6.356900000000000000e+04
6.476476476476476307e+01,2.657010000000000000e+05,6.377000000000000000e+04
6.486486486486487024e+01,2.690490000000000000e+05,6.412600000000000000e+04
6.496496496496496320e+01,2.652320000000000000e+05,6.117100000000000000e+04
6.506506506506507037e+01,2.621460000000000000e+05,6.348100000000000000e+04
6.516516516516516333e+01,2.732230000000000000e+05,6.043400000000000000e+04
6.526526526526527050e+01,2.731950000000000000e+05,6.422300000000000000e+04
6.536536536536536346e+01,2.742870000000000000e+05,6.273000000000000000e+04
6.546546546546547063e+01,2.747080000000000000e+05,6.479400000000000000e+04
6.556556556556556359e+01,2.747770000000000000e+05,6.701900000000000000e+04
6.566566566566567076e+01,2.762780000000000000e+05,6.708300000000000000e+04
6.576576576576576372e+01,2.802640000000000000e+05,7.537400000000000000e+04
6.586586586586587089e+01,2.824540000000000000e+05,6.623400000000000000e+04
6.596596596596596385e+01,2.702210000000000000e+05,6.432700000000000000e+04
6.606606606606607102e+01,2.803980000000000000e+05,6.736500000000000000e+04
6.616616616616616398e+01,2.693300000000000000e+05,6.739000000000000000e+04
6.626626626626627115e+01,2.833110000000000000e+05,6.958400000000000000e+04
6.636636636636636410e+01,2.722640000000000000e+05,6.522800000000000000e+04
6.646646646646647127e+01,2.631720000000000000e+05,6.411900000000000000e+04
6.656656656656656423e+01,2.641330000000000000e+05,6.393300000000000000e+04
6.666666666666667140e+01,2.618910000000000000e+05,6.659000000000000000e+04
6.676676676676676436e+01,2.629000000000000000e+05,6.389600000000000000e+04
6.686686686686687153e+01,2.689140000000000000e+05,6.325500000000000000e+04
6.696696696696696449e+01,2.626020000000000000e+05,6.481300000000000000e+04
6.706706706706707166e+01,2.638290000000000000e+05,6.237100000000000000e+04
6.716716716716716462e+01,2.641810000000000000e+05,6.091300000000000000e+04
6.726726726726727179e+01,2.662050000000000000e+05,6.272100000000000000e+04
6.736736736736736475e+01,2.606640000000000000e+05,6.406200000000000000e+04
6.746746746746747192e+01,2.673360000000000000e+05,6.335500000000000000e+04
6.756756756756756488e+01,2.617090000000000000e+05,6.254100000000000000e+04
6.766766766766767205e+01,2.660120000000000000e+05,6.203000000000000000e+04
6.776776776776776501e+01,2.552520000000000000e+05,6.092700000000000000e+04
6.786786786786787218e+01,2.624630000000000000e+05,6.490400000000000000e+04
6.796796796796796514e+01,2.680140000000000000e+05,6.217900000000000000e+04
6.806806806806807231e+01,2.596970000000000000e+05,6.323500000000000000e+04
6.816816816816816527e+01,2.597860000000000000e+05,6.468300000000000000e+04
6.826826826826827244e+01,2.616620000000000000e+05,6.360100000000000000e+04
6.836836836836837961e+01,2.661510000000000000e+05,6.220100000000000000e+04
6.846846846846847257e+01,2.599070000000000000e+05,6.494800000000000000e+04
6.856856856856857974e+01,2.612650000000000000e+05,6.443500000000000000e+04
6.866866866866867269e+01,2.692850000000000000e+05,6.268500000000000000e+04
6.876876876876877986e+01,2.677260000000000000e+05,6.467500000000000000e+04
6.886886886886887282e+01,2.623640000000000000e+05,6.324800000000000000e+04
6.896896896896897999e+01,2.654710000000000000e+05,6.323500000000000000e+04
6.906906906906907295e+01,2.638940000000000000e+05,6.406600000000000000e+04
6.916916916916918012e+01,2.617690000000000000e+05,6.273000000000000000e+04
6.926926926926927308e+01,2.638120000000000000e+05,6.445800000000000000e+04
6.936936936936938025e+01,2.628450000000000000e+05,6.580100000000000000e+04
6.946946946946947321e+01,2.640810000000000000e+05,6.525300000000000000e+04
6.956956956956958038e+01,2.663960000000000000e+05,6.491300000000000000e+04
6.966966966966967334e+01,2.788980000000000000e+05,6.194600000000000000e+04
6.976976976976978051e+01,2.720170000000000000e+05,6.288700000000000000e+04
6.986986986986987347e+01,2.707680000000000000e+05,6.218400000000000000e+04
6.996996996996998064e+01,2.908770000000000000e+05,6.602700000000000000e+04
7.007007007007007360e+01,2.823010000000000000e+05,6.243600000000000000e+04
7.017017017017018077e+01,2.899510000000000000e+05,6.712200000000000000e+04
7.027027027027027373e+01,2.813070000000000000e+05,6.909300000000000000e+04
7.037037037037038090e+01,2.748220000000000000e+05,6.446300000000000000e+04
7.047047047047047386e+01,2.780650000000000000e+05,6.621400000000000000e+04
7.057057057057058103e+01,2.769060000000000000e+05,6.516300000000000000e+04
7.067067067067067399e+01,2.804980000000000000e+05,1.246500000000000000e+05
7.077077077077078116e+01,1.881750000000000000e+05,5.934800000000000000e+04
7.087087087087087411e+01,1.571330000000000000e+05,3.763500000000000000e+04
7.097097097097098128e+01,1.540570000000000000e+05,3.708800000000000000e+04
7.107107107107107424e+01,1.519810000000000000e+05,3.801900000000000000e+04
7.117117117117118141e+01,1.544100000000000000e+05,3.664600000000000000e+04
7.127127127127127437e+01,2.250350000000000000e+05,9.987600000000000000e+04
7.137137137137138154e+01,1.862820000000000000e+05,5.935400000000000000e+04
7.147147147147147450e+01,1.533890000000000000e+05,3.783300000000000000e+04
7.157157157157158167e+01,1.552170000000000000e+05,3.665200000000000000e+04
7.167167167167167463e+01,1.523410000000000000e+05,3.774500000000000000e+04
7.177177177177178180e+01,1.539850000000000000e+05,3.757300000000000000e+04
7.187187187187187476e+01,2.302620000000000000e+05,1.021330000000000000e+05
7.197197197197198193e+01,1.874520000000000000e+05,6.287000000000000000e+04
7.207207207207207489e+01,1.532110000000000000e+05,3.646600000000000000e+04
7.217217217217218206e+01,1.538150000000000000e+05,3.879300000000000000e+04
7.227227227227227502e+01,1.532230000000000000e+05,3.656300000000000000e+04
7.237237237237238219e+01,1.569360000000000000e+05,3.773900000000000000e+04
7.247247247247247515e+01,2.236880000000000000e+05,8.828600000000000000e+04
7.257257257257258232e+01,1.830630000000000000e+05,5.733900000000000000e+04
7.267267267267267528e+01,1.556310000000000000e+05,3.664800000000000000e+04
7.277277277277278245e+01,1.533580000000000000e+05,3.681100000000000000e+04
7.287287287287287540e+01,1.531330000000000000e+05,3.592500000000000000e+04
7.297297297297298257e+01,1.541810000000000000e+05,3.629100000000000000e+04
7.307307307307307553e+01,2.183690000000000000e+05,9.098500000000000000e+04
7.317317317317318270e+01,1.895180000000000000e+05,6.278000000000000000e+04
7.327327327327327566e+01,1.548920000000000000e+05,3.748900000000000000e+04
7.337337337337338283e+01,1.544170000000000000e+05,3.832400000000000000e+04
7.347347347347347579e+01,1.536900000000000000e+05,3.710200000000000000e+04
7.357357357357358296e+01,1.528790000000000000e+05,3.753900000000000000e+04
7.367367367367367592e+01,2.196320000000000000e+05,8.854500000000000000e+04
7.377377377377378309e+01,2.536640000000000000e+05,1.190740000000000000e+05
7.387387387387387605e+01,1.808450000000000000e+05,6.236600000000000000e+04
7.397397397397398322e+01,1.542210000000000000e+05,3.704900000000000000e+04
7.407407407407407618e+01,1.550690000000000000e+05,3.797100000000000000e+04
7.417417417417418335e+01,1.526800000000000000e+05,3.624100000000000000e+04
7.427427427427427631e+01,1.530370000000000000e+05,3.759900000000000000e+04
7.437437437437438348e+01,2.283160000000000000e+05,9.052900000000000000e+04
7.447447447447447644e+01,2.594420000000000000e+05,1.122800000000000000e+05
7.457457457457458361e+01,1.804250000000000000e+05,6.063700000000000000e+04
7.467467467467467657e+01,1.545390000000000000e+05,3.588900000000000000e+04
7.477477477477478374e+01,1.539630000000000000e+05,3.750400000000000000e+04
7.487487487487487670e+01,1.544950000000000000e+05,3.711400000000000000e+04
7.497497497497498387e+01,1.520790000000000000e+05,3.571900000000000000e+04
7.507507507507507682e+01,2.278410000000000000e+05,9.309800000000000000e+04
7.517517517517518399e+01,1.825230000000000000e+05,5.798300000000000000e+04
7.527527527527527695e+01,1.551950000000000000e+05,3.844800000000000000e+04
7.537537537537538412e+01,1.529250000000000000e+05,3.739500000000000000e+04
7.547547547547547708e+01,1.528560000000000000e+05,3.713800000000000000e+04
7.557557557557558425e+01,1.555290000000000000e+05,3.688500000000000000e+04
7.567567567567567721e+01,2.217000000000000000e+05,8.575600000000000000e+04
7.577577577577578438e+01,2.586850000000000000e+05,1.268160000000000000e+05
7.587587587587587734e+01,1.902280000000000000e+05,6.403800000000000000e+04
7.597597597597598451e+01,1.502900000000000000e+05,3.744800000000000000e+04
7.607607607607607747e+01,1.512340000000000000e+05,3.588300000000000000e+04
7.617617617617618464e+01,1.531420000000000000e+05,3.632900000000000000e+04
7.627627627627627760e+01,1.538330000000000000e+05,3.758300000000000000e+04
7.637637637637638477e+01,2.170120000000000000e+05,9.106200000000000000e+04
7.647647647647647773e+01,1.866470000000000000e+05,6.055600000000000000e+04
7.657657657657658490e+01,1.548560000000000000e+05,3.603700000000000000e+04
7.667667667667667786e+01,1.550200000000000000e+05,3.631500000000000000e+04
7.677677677677678503e+01,1.550440000000000000e+05,3.631000000000000000e+04
7.687687687687687799e+01,1.522550000000000000e+05,3.866700000000000000e+04
7.697697697697698516e+01,2.273820000000000000e+05,8.472900000000000000e+04
7.707707707707707812e+01,2.584950000000000000e+05,1.049800000000000000e+05
7.717717717717718529e+01,1.810210000000000000e+05,5.562100000000000000e+04
7.727727727727727824e+01,1.543440000000000000e+05,3.693900000000000000e+04
7.737737737737738541e+01,1.546040000000000000e+05,3.689300000000000000e+04
7.747747747747747837e+01,1.536710000000000000e+05,3.692000000000000000e+04
7.757757757757758554e+01,1.540170000000000000e+05,3.784300000000000000e+04
7.767767767767767850e+01,2.173650000000000000e+05,8.114300000000000000e+04
7.777777777777778567e+01,2.534150000000000000e+05,1.081580000000000000e+05
7.787787787787787863e+01,1.780160000000000000e+05,5.843500000000000000e+04
7.797797797797798580e+01,1.558470000000000000e+05,3.781000000000000000e+04
7.807807807807807876e+01,1.558580000000000000e+05,3.601100000000000000e+04
7.817817817817818593e+01,1.540880000000000000e+05,3.776700000000000000e+04
7.827827827827827889e+01,1.528770000000000000e+05,3.635000000000000000e+04
7.837837837837838606e+01,2.197330000000000000e+05,1.015370000000000000e+05
7.847847847847847902e+01,1.836370000000000000e+05,6.384000000000000000e+04
7.857857857857858619e+01,1.562800000000000000e+05,3.924300000000000000e+04
7.867867867867867915e+01,1.565590000000000000e+05,3.918300000000000000e+04
7.877877877877878632e+01,1.545150000000000000e+05,3.615300000000000000e+04
7.887887887887887928e+01,1.569280000000000000e+05,3.772100000000000000e+04
7.897897897897898645e+01,2.225050000000000000e+05,9.173800000000000000e+04
7.907907907907907941e+01,1.838280000000000000e+05,6.003100000000000000e+04
7.917917917917918658e+01,1.569190000000000000e+05,3.720500000000000000e+04
7.927927927927927954e+01,1.524360000000000000e+05,3.814800000000000000e+04
7.937937937937938671e+01,1.544040000000000000e+05,3.689800000000000000e+04
7.947947947947947966e+01,1.566860000000000000e+05,3.761700000000000000e+04
7.957957957957958683e+01,2.204840000000000000e+05,9.716600000000000000e+04
7.967967967967967979e+01,1.820850000000000000e+05,5.866300000000000000e+04
7.977977977977978696e+01,1.521070000000000000e+05,3.889800000000000000e+04
7.987987987987987992e+01,1.553590000000000000e+05,3.996300000000000000e+04
7.997997997997998709e+01,1.549250000000000000e+05,3.804700000000000000e+04
8.008008008008008005e+01,1.585850000000000000e+05,3.778900000000000000e+04
8.018018018018018722e+01,2.278360000000000000e+05,9.190200000000000000e+04
8.028028028028028018e+01,1.829910000000000000e+05,5.983200000000000000e+04
8.038038038038038735e+01,1.524400000000000000e+05,3.825000000000000000e+04
8.048048048048048031e+01,1.548720000000000000e+05,3.843300000000000000e+04
8.058058058058058748e+01,1.524710000000000000e+05,3.823900000000000000e+04
8.068068068068068044e+01,1.549370000000000000e+05,3.750100000000000000e+04
8.078078078078078761e+01,2.205540000000000000e+05,8.799400000000000000e+04
8.088088088088088057e+01,2.525680000000000000e+05,1.142690000000000000e+05
8.098098098098098774e+01,1.812930000000000000e+05,5.758500000000000000e+04
8.108108108108108070e+01,1.550190000000000000e+05,3.739000000000000000e+04
8.118118118118118787e+01,1.526870000000000000e+05,3.770200000000000000e+04
8.128128128128128083e+01,1.591400000000000000e+05,3.787000000000000000e+04
8.138138138138138800e+01,1.526650000000000000e+05,3.831700000000000000e+04
8.148148148148148096e+01,2.202920000000000000e+05,9.436000000000000000e+04
8.158158158158158813e+01,1.813500000000000000e+05,6.173400000000000000e+04
8.168168168168168108e+01,1.540410000000000000e+05,3.760100000000000000e+04
8.178178178178178825e+01,1.535150000000000000e+05,3.579400000000000000e+04
8.188188188188188121e+01,1.522680000000000000e+05,3.650200000000000000e+04
8.198198198198198838e+01,1.529750000000000000e+05,3.593800000000000000e+04
8.208208208208208134e+01,2.206300000000000000e+05,8.526600000000000000e+04
8.218218218218218851e+01,2.515760000000000000e+05,1.120050000000000000e+05
8.228228228228228147e+01,1.790890000000000000e+05,5.812900000000000000e+04
8.238238238238238864e+01,1.557480000000000000e+05,3.648400000000000000e+04
8.248248248248248160e+01,1.547190000000000000e+05,3.716600000000000000e+04
8.258258258258258877e+01,1.549310000000000000e+05,3.664100000000000000e+04
8.268268268268268173e+01,1.555200000000000000e+05,3.716200000000000000e+04
8.278278278278278890e+01,2.201640000000000000e+05,8.503000000000000000e+04
8.288288288288288186e+01,2.526440000000000000e+05,1.159330000000000000e+05
8.298298298298298903e+01,1.844850000000000000e+05,5.711400000000000000e+04
8.308308308308308199e+01,1.553890000000000000e+05,3.657900000000000000e+04
8.318318318318318916e+01,1.537620000000000000e+05,3.643400000000000000e+04
8.328328328328328212e+01,1.535320000000000000e+05,3.711400000000000000e+04
8.338338338338338929e+01,1.556330000000000000e+05,3.598600000000000000e+04
8.348348348348348225e+01,2.192030000000000000e+05,8.979400000000000000e+04
8.358358358358358942e+01,2.568820000000000000e+05,1.163830000000000000e+05
8.368368368368368237e+01,1.810070000000000000e+05,5.474900000000000000e+04
8.378378378378378954e+01,1.586080000000000000e+05,3.664600000000000000e+04
8.388388388388388250e+01,1.537560000000000000e+05,3.697700000000000000e+04
8.398398398398398967e+01,1.570700000000000000e+05,3.498500000000000000e+04
8.408408408408408263e+01,1.567360000000000000e+05,3.668400000000000000e+04
8.418418418418418980e+01,2.291120000000000000e+05,9.138200000000000000e+04
8.428428428428428276e+01,1.877750000000000000e+05,5.878800000000000000e+04
8.438438438438438993e+01,1.551500000000000000e+05,3.653400000000000000e+04
8.448448448448448289e+01,1.570000000000000000e+05,3.495900000000000000e+04
8.458458458458459006e+01,1.575000000000000000e+05,3.619500000000000000e+04
8.468468468468468302e+01,1.556840000000000000e+05,3.722400000000000000e+04
8.478478478478479019e+01,2.301070000000000000e+05,9.577100000000000000e+04
8.488488488488488315e+01,1.835220000000000000e+05,5.888900000000000000e+04
8.498498498498499032e+01,1.563630000000000000e+05,3.733000000000000000e+04
8.508508508508508328e+01,1.557670000000000000e+05,3.869800000000000000e+04
8.518518518518519045e+01,1.557640000000000000e+05,3.678100000000000000e+04
8.528528528528528341e+01,1.568170000000000000e+05,3.694200000000000000e+04
8.538538538538539058e+01,2.237910000000000000e+05,8.901400000000000000e+04
8.548548548548549775e+01,1.893810000000000000e+05,6.017500000000000000e+04
8.558558558558559071e+01,1.546830000000000000e+05,3.770700000000000000e+04
8.568568568568569788e+01,1.558890000000000000e+05,3.853100000000000000e+04
8.578578578578579084e+01,1.570590000000000000e+05,3.733200000000000000e+04
8.588588588588589801e+01,1.552080000000000000e+05,3.597500000000000000e+04
8.598598598598599096e+01,2.258460000000000000e+05,8.710200000000000000e+04
8.608608608608609813e+01,1.818940000000000000e+05,6.439500000000000000e+04
8.618618618618619109e+01,1.569940000000000000e+05,3.864900000000000000e+04
8.628628628628629826e+01,1.552310000000000000e+05,3.698800000000000000e+04
8.638638638638639122e+01,1.515920000000000000e+05,3.718800000000000000e+04
8.648648648648649839e+01,1.568490000000000000e+05,3.743000000000000000e+04
8.658658658658659135e+01,2.231170000000000000e+05,8.956900000000000000e+04
8.668668668668669852e+01,2.574640000000000000e+05,1.126300000000000000e+05
8.678678678678679148e+01,1.829390000000000000e+05,6.174000000000000000e+04
8.688688688688689865e+01,1.553350000000000000e+05,3.776200000000000000e+04
8.698698698698699161e+01,1.582430000000000000e+05,3.814000000000000000e+04
8.708708708708709878e+01,1.574050000000000000e+05,3.800200000000000000e+04
8.718718718718719174e+01,1.547970000000000000e+05,3.932700000000000000e+04
8.728728728728729891e+01,2.262850000000000000e+05,9.540800000000000000e+04
8.738738738738739187e+01,1.857540000000000000e+05,6.383800000000000000e+04
8.748748748748749904e+01,1.557280000000000000e+05,3.792900000000000000e+04
8.758758758758759200e+01,1.574330000000000000e+05,3.744500000000000000e+04
8.768768768768769917e+01,1.591160000000000000e+05,3.622400000000000000e+04
8.778778778778779213e+01,1.582510000000000000e+05,3.629000000000000000e+04
8.788788788788789930e+01,2.287500000000000000e+05,8.800800000000000000e+04
8.798798798798799226e+01,2.642590000000000000e+05,1.189460000000000000e+05
8.808808808808809943e+01,1.869760000000000000e+05,5.771100000000000000e+04
8.818818818818819238e+01,1.571100000000000000e+05,3.698200000000000000e+04
8.828828828828829955e+01,1.586970000000000000e+05,3.806000000000000000e+04
8.838838838838839251e+01,1.584250000000000000e+05,3.776800000000000000e+04
8.848848848848849968e+01,1.564850000000000000e+05,3.818000000000000000e+04
8.858858858858859264e+01,2.257300000000000000e+05,9.215500000000000000e+04
8.868868868868869981e+01,1.852390000000000000e+05,5.822300000000000000e+04
8.878878878878879277e+01,1.589200000000000000e+05,3.787200000000000000e+04
8.888888888888889994e+01,1.567690000000000000e+05,3.757500000000000000e+04
8.898898898898899290e+01,1.552120000000000000e+05,3.808100000000000000e+04
8.908908908908910007e+01,1.547620000000000000e+05,3.806200000000000000e+04
8.918918918918919303e+01,2.212770000000000000e+05,9.447300000000000000e+04
8.928928928928930020e+01,1.816450000000000000e+05,5.716800000000000000e+04
8.938938938938939316e+01,1.560400000000000000e+05,3.619100000000000000e+04
8.948948948948950033e+01,1.551700000000000000e+05,3.728800000000000000e+04
8.958958958958959329e+01,1.530130000000000000e+05,3.768400000000000000e+04
8.968968968968970046e+01,1.558770000000000000e+05,3.885200000000000000e+04
8.978978978978979342e+01,2.191630000000000000e+05,9.196900000000000000e+04
8.988988988988990059e+01,1.848570000000000000e+05,5.962300000000000000e+04
8.998998998998999355e+01,1.539140000000000000e+05,3.936600000000000000e+04
9.009009009009010072e+01,1.550510000000000000e+05,3.721700000000000000e+04
9.019019019019019368e+01,1.581770000000000000e+05,3.724400000000000000e+04
9.029029029029030085e+01,1.577110000000000000e+05,3.942600000000000000e+04
9.039039039039039380e+01,2.168190000000000000e+05,8.748300000000000000e+04
9.049049049049050097e+01,2.545520000000000000e+05,1.192380000000000000e+05
9.059059059059059393e+01,1.829890000000000000e+05,6.038400000000000000e+04
9.069069069069070110e+01,1.533330000000000000e+05,3.835100000000000000e+04
9.079079079079079406e+01,1.538530000000000000e+05,3.737800000000000000e+04
9.089089089089090123e+01,1.542330000000000000e+05,3.571500000000000000e+04
9.099099099099099419e+01,1.568190000000000000e+05,3.690600000000000000e+04
9.109109109109110136e+01,2.193540000000000000e+05,9.246100000000000000e+04
9.119119119119119432e+01,1.850890000000000000e+05,5.757100000000000000e+04
9.129129129129130149e+01,1.540430000000000000e+05,3.684300000000000000e+04
9.139139139139139445e+01,1.567330000000000000e+05,3.714500000000000000e+04
9.149149149149150162e+01,1.557900000000000000e+05,3.807000000000000000e+04
9.159159159159159458e+01,1.539740000000000000e+05,3.760200000000000000e+04
9.169169169169170175e+01,2.161370000000000000e+05,9.212000000000000000e+04
9.179179179179179471e+01,1.833490000000000000e+05,6.111200000000000000e+04
9.189189189189190188e+01,1.539420000000000000e+05,3.760500000000000000e+04
9.199199199199199484e+01,1.545430000000000000e+05,3.790000000000000000e+04
9.209209209209210201e+01,1.533470000000000000e+05,3.636300000000000000e+04
9.219219219219219497e+01,1.561770000000000000e+05,3.597600000000000000e+04
9.229229229229230214e+01,2.195640000000000000e+05,9.311800000000000000e+04
9.239239239239239510e+01,1.839810000000000000e+05,5.928500000000000000e+04
9.249249249249250227e+01,1.556030000000000000e+05,3.708700000000000000e+04
9.259259259259259522e+01,1.568270000000000000e+05,3.671000000000000000e+04
9.269269269269270239e+01,1.538350000000000000e+05,3.609800000000000000e+04
9.279279279279279535e+01,1.529090000000000000e+05,3.664100000000000000e+04
9.289289289289290252e+01,2.240500000000000000e+05,9.260000000000000000e+04
9.299299299299299548e+01,1.812340000000000000e+05,6.106300000000000000e+04
9.309309309309310265e+01,1.546310000000000000e+05,3.746100000000000000e+04
9.319319319319319561e+01,1.531770000000000000e+05,3.716800000000000000e+04
9.329329329329330278e+01,1.544320000000000000e+05,3.565400000000000000e+04
9.339339339339339574e+01,1.564270000000000000e+05,3.799600000000000000e+04
9.349349349349350291e+01,2.239050000000000000e+05,9.210200000000000000e+04
9.359359359359359587e+01,1.801480000000000000e+05,5.804100000000000000e+04
9.369369369369370304e+01,1.526410000000000000e+05,3.696700000000000000e+04
9.379379379379379600e+01,1.532450000000000000e+05,3.620000000000000000e+04
9.389389389389390317e+01,1.540980000000000000e+05,3.707000000000000000e+04
9.399399399399399613e+01,1.517910000000000000e+05,3.801500000000000000e+04
9.409409409409410330e+01,2.252690000000000000e+05,8.749300000000000000e+04
9.419419419419419626e+01,2.547290000000000000e+05,1.102700000000000000e+05
9.429429429429430343e+01,1.830740000000000000e+05,5.859200000000000000e+04
9.439439439439439639e+01,1.538070000000000000e+05,3.808600000000000000e+04
9.449449449449450356e+01,1.564340000000000000e+05,3.805500000000000000e+04
9.459459459459459651e+01,1.571020000000000000e+05,3.740100000000000000e+04
9.469469469469470368e+01,1.586950000000000000e+05,3.822200000000000000e+04
9.479479479479479664e+01,2.242870000000000000e+05,8.979200000000000000e+04
9.489489489489490381e+01,1.854550000000000000e+05,5.856500000000000000e+04
9.499499499499499677e+01,1.542030000000000000e+05,3.744100000000000000e+04
9.509509509509510394e+01,1.547350000000000000e+05,3.706800000000000000e+04
9.519519519519519690e+01,1.569280000000000000e+05,3.753000000000000000e+04
9.529529529529530407e+01,1.521100000000000000e+05,3.716500000000000000e+04
9.539539539539539703e+01,2.220480000000000000e+05,8.980000000000000000e+04
9.549549549549550420e+01,1.798320000000000000e+05,5.968400000000000000e+04
9.559559559559559716e+01,1.525170000000000000e+05,3.677600000000000000e+04
9.569569569569570433e+01,1.527420000000000000e+05,3.738800000000000000e+04
9.579579579579579729e+01,1.539790000000000000e+05,3.654500000000000000e+04
9.589589589589590446e+01,1.539220000000000000e+05,3.685700000000000000e+04
9.599599599599599742e+01,2.218280000000000000e+05,7.299700000000000000e+04
9.609609609609610459e+01,2.582970000000000000e+05,6.654100000000000000e+04
9.619619619619619755e+01,2.614610000000000000e+05,6.465200000000000000e+04
9.629629629629630472e+01,2.511270000000000000e+05,6.353400000000000000e+04
9.639639639639639768e+01,2.556560000000000000e+05,6.336100000000000000e+04
9.649649649649650485e+01,2.659490000000000000e+05,6.551500000000000000e+04
9.659659659659659781e+01,2.665280000000000000e+05,6.620700000000000000e+04
9.669669669669670498e+01,2.571170000000000000e+05,1.071960000000000000e+05
9.679679679679679793e+01,1.812430000000000000e+05,5.937100000000000000e+04
9.689689689689690510e+01,1.546030000000000000e+05,3.753900000000000000e+04
9.699699699699699806e+01,1.548640000000000000e+05,3.787800000000000000e+04
9.709709709709710523e+01,1.554580000000000000e+05,3.672000000000000000e+04
9.719719719719719819e+01,1.524320000000000000e+05,3.659000000000000000e+04
9.729729729729730536e+01,2.187810000000000000e+05,8.886900000000000000e+04
9.739739739739739832e+01,1.807020000000000000e+05,6.287500000000000000e+04
9.749749749749750549e+01,1.554870000000000000e+05,3.744200000000000000e+04
9.759759759759759845e+01,1.528890000000000000e+05,3.649500000000000000e+04
9.769769769769770562e+01,1.553250000000000000e+05,3.654600000000000000e+04
9.779779779779779858e+01,1.574940000000000000e+05,3.671000000000000000e+04
9.789789789789790575e+01,2.204520000000000000e+05,9.400300000000000000e+04
9.799799799799799871e+01,1.817190000000000000e+05,6.134200000000000000e+04
9.809809809809810588e+01,1.558120000000000000e+05,3.920900000000000000e+04
9.819819819819819884e+01,1.568210000000000000e+05,3.795800000000000000e+04
9.829829829829830601e+01,1.558020000000000000e+05,3.868500000000000000e+04
9.839839839839839897e+01,1.527060000000000000e+05,3.903100000000000000e+04
9.849849849849850614e+01,2.246430000000000000e+05,9.820200000000000000e+04
9.859859859859859910e+01,1.831070000000000000e+05,6.277800000000000000e+04
9.869869869869870627e+01,1.553110000000000000e+05,3.770900000000000000e+04
9.879879879879879923e+01,1.565730000000000000e+05,3.894900000000000000e+04
9.889889889889890640e+01,1.548790000000000000e+05,3.885000000000000000e+04
9.899899899899899935e+01,1.568810000000000000e+05,3.780100000000000000e+04
9.909909909909910652e+01,2.181320000000000000e+05,8.520400000000000000e+04
9.919919919919919948e+01,2.566720000000000000e+05,1.122340000000000000e+05
9.929929929929930665e+01,1.808520000000000000e+05,6.054800000000000000e+04
9.939939939939939961e+01,1.543750000000000000e+05,3.750200000000000000e+04
9.949949949949950678e+01,1.603630000000000000e+05,3.709700000000000000e+04
9.959959959959959974e+01,1.523830000000000000e+05,3.761700000000000000e+04
9.969969969969970691e+01,1.564340000000000000e+05,3.922400000000000000e+04
9.979979979979979987e+01,2.190400000000000000e+05,8.567400000000000000e+04
9.989989989989990704e+01,2.547330000000000000e+05,1.117900000000000000e+05
1.000000000000000000e+02,1.856100000000000000e+05,5.416800000000000000e+04


==> tracesofdark_20.csv <==
0.000000000000000000e+00,2.704200000000000000e+05,6.195400000000000000e+04
1.001001001001001062e-01,2.788310000000000000e+05,6.524300000000000000e+04
2.002002002002002123e-01,2.753840000000000000e+05,6.354600000000000000e+04
3.003003003003003046e-01,2.666020000000000000e+05,5.992300000000000000e+04
4.004004004004004247e-01,2.781960000000000000e+05,6.094900000000000000e+04
5.005005005005005447e-01,2.726230000000000000e+05,6.109800000000000000e+04
6.006006006006006093e-01,2.623830000000000000e+05,6.055300000000000000e+04
7.007007007007007848e-01,2.672500000000000000e+05,6.047000000000000000e+04
8.008008008008008494e-01,2.722150000000000000e+05,6.011200000000000000e+04
9.009009009009009139e-01,2.690290000000000000e+05,6.495900000000000000e+04
1.001001001001001089e+00,2.707360000000000000e+05,6.204000000000000000e+04
1.101101101101101154e+00,2.713540000000000000e+05,5.932700000000000000e+04
1.201201201201201219e+00,2.686770000000000000e+05,6.185200000000000000e+04
1.301301301301301283e+00,2.765350000000000000e+05,6.333300000000000000e+04
1.401401401401401570e+00,2.764960000000000000e+05,6.616300000000000000e+04
1.501501501501501634e+00,2.702620000000000000e+05,6.064500000000000000e+04
1.601601601601601699e+00,2.691140000000000000e+05,6.026400000000000000e+04
1.701701701701701763e+00,2.665410000000000000e+05,6.173200000000000000e+04
1.801801801801801828e+00,2.669960000000000000e+05,6.478400000000000000e+04
1.901901901901902114e+00,2.729950000000000000e+05,6.148800000000000000e+04
2.002002002002002179e+00,2.744500000000000000e+05,6.400700000000000000e+04
2.102102102102102243e+00,2.735130000000000000e+05,6.894800000000000000e+04
2.202202202202202308e+00,2.764490000000000000e+05,6.881900000000000000e+04
2.302302302302302373e+00,2.772050000000000000e+05,6.674300000000000000e+04
2.402402402402402437e+00,2.692130000000000000e+05,6.619900000000000000e+04
2.502502502502502502e+00,2.743760000000000000e+05,6.660600000000000000e+04
2.602602602602602566e+00,2.744460000000000000e+05,6.645200000000000000e+04
2.702702702702703075e+00,2.683280000000000000e+05,6.645800000000000000e+04
2.802802802802803139e+00,2.736530000000000000e+05,6.755300000000000000e+04
2.902902902902903204e+00,2.715200000000000000e+05,6.667200000000000000e+04
3.003003003003003268e+00,2.689740000000000000e+05,6.256400000000000000e+04
3.103103103103103333e+00,2.690310000000000000e+05,6.105700000000000000e+04
3.203203203203203397e+00,2.799000000000000000e+05,6.558200000000000000e+04
3.303303303303303462e+00,2.831610000000000000e+05,6.268200000000000000e+04
3.403403403403403527e+00,2.757540000000000000e+05,6.541600000000000000e+04
3.503503503503503591e+00,2.731190000000000000e+05,6.333800000000000000e+04
3.603603603603603656e+00,2.787720000000000000e+05,6.658000000000000000e+04
3.703703703703703720e+00,2.857360000000000000e+05,6.573100000000000000e+04
3.803803803803804229e+00,2.765970000000000000e+05,6.454600000000000000e+04
3.903903903903904293e+00,2.696950000000000000e+05,6.474100000000000000e+04
4.004004004004004358e+00,2.712180000000000000e+05,6.259400000000000000e+04
4.104104104104104422e+00,2.751760000000000000e+05,6.279800000000000000e+04
4.204204204204204487e+00,2.755350000000000000e+05,6.419200000000000000e+04
4.304304304304304551e+00,2.801860000000000000e+05,6.189800000000000000e+04
4.404404404404404616e+00,2.755900000000000000e+05,6.524700000000000000e+04
4.504504504504504681e+00,2.686180000000000000e+05,6.624300000000000000e+04
4.604604604604604745e+00,2.766420000000000000e+05,6.126000000000000000e+04
4.704704704704704810e+00,2.707300000000000000e+05,6.199700000000000000e+04
4.804804804804804874e+00,2.776350000000000000e+05,6.433500000000000000e+04
4.904904904904904939e+00,2.798750000000000000e+05,6.588200000000000000e+04
5.005005005005005003e+00,2.812900000000000000e+05,6.414300000000000000e+04
5.105105105105105068e+00,2.726840000000000000e+05,6.682200000000000000e+04
5.205205205205205132e+00,2.702140000000000000e+05,6.434200000000000000e+04
5.305305305305305197e+00,2.750320000000000000e+05,6.327300000000000000e+04
5.405405405405406150e+00,2.773390000000000000e+05,6.643300000000000000e+04
5.505505505505506214e+00,2.735010000000000000e+05,6.412600000000000000e+04
5.605605605605606279e+00,2.847220000000000000e+05,6.663400000000000000e+04
5.705705705705706343e+00,2.717940000000000000e+05,6.287300000000000000e+04
5.805805805805806408e+00,2.777170000000000000e+05,6.223000000000000000e+04
5.905905905905906472e+00,2.704270000000000000e+05,6.609600000000000000e+04
6.006006006006006537e+00,2.698120000000000000e+05,6.435300000000000000e+04
6.106106106106106601e+00,2.604250000000000000e+05,6.175400000000000000e+04
6.206206206206206666e+00,2.681640000000000000e+05,6.148700000000000000e+04
6.306306306306306730e+00,2.694340000000000000e+05,5.940600000000000000e+04
6.406406406406406795e+00,2.763300000000000000e+05,6.659900000000000000e+04
6.506506506506506859e+00,2.900910000000000000e+05,6.668000000000000000e+04
6.606606606606606924e+00,2.829600000000000000e+05,6.703700000000000000e+04
6.706706706706706989e+00,2.804130000000000000e+05,6.461900000000000000e+04
6.806806806806807053e+00,3.033340000000000000e+05,6.938800000000000000e+04
6.906906906906907118e+00,2.799340000000000000e+05,6.781000000000000000e+04
7.007007007007007182e+00,2.748270000000000000e+05,6.460300000000000000e+04
7.107107107107107247e+00,2.728460000000000000e+05,6.659500000000000000e+04
7.207207207207207311e+00,2.748690000000000000e+05,6.795000000000000000e+04
7.307307307307307376e+00,2.796700000000000000e+05,6.809200000000000000e+04
7.407407407407407440e+00,2.824090000000000000e+05,6.796600000000000000e+04
7.507507507507508393e+00,2.841110000000000000e+05,6.711200000000000000e+04
7.607607607607608458e+00,2.809020000000000000e+05,6.179700000000000000e+04
7.707707707707708522e+00,2.772490000000000000e+05,6.736800000000000000e+04
7.807807807807808587e+00,2.767850000000000000e+05,7.076200000000000000e+04
7.907907907907908651e+00,2.819570000000000000e+05,6.746200000000000000e+04
8.008008008008008716e+00,2.903300000000000000e+05,6.550000000000000000e+04
8.108108108108108780e+00,2.953410000000000000e+05,6.885500000000000000e+04
8.208208208208208845e+00,2.824080000000000000e+05,6.607600000000000000e+04
8.308308308308308909e+00,2.923050000000000000e+05,1.269450000000000000e+05
8.408408408408408974e+00,1.913210000000000000e+05,6.863800000000000000e+04
8.508508508508509038e+00,1.570150000000000000e+05,3.630700000000000000e+04
8.608608608608609103e+00,1.581100000000000000e+05,3.692800000000000000e+04
8.708708708708709167e+00,1.557060000000000000e+05,3.576000000000000000e+04
8.808808808808809232e+00,1.564180000000000000e+05,3.614400000000000000e+04
8.908908908908909297e+00,1.564160000000000000e+05,3.566600000000000000e+04
9.009009009009009361e+00,1.543860000000000000e+05,3.762200000000000000e+04
9.109109109109109426e+00,1.556910000000000000e+05,3.827100000000000000e+04
9.209209209209209490e+00,1.602530000000000000e+05,3.702700000000000000e+04
9.309309309309309555e+00,1.577280000000000000e+05,3.604500000000000000e+04
9.409409409409409619e+00,2.318060000000000000e+05,1.043900000000000000e+05
9.509509509509509684e+00,1.861840000000000000e+05,6.109100000000000000e+04
9.609609609609609748e+00,1.546990000000000000e+05,3.580200000000000000e+04
9.709709709709709813e+00,1.567880000000000000e+05,3.667100000000000000e+04
9.809809809809809877e+00,1.572110000000000000e+05,3.772400000000000000e+04
9.909909909909909942e+00,1.552260000000000000e+05,3.788200000000000000e+04
1.001001001001001001e+01,1.528230000000000000e+05,3.572100000000000000e+04
1.011011011011011007e+01,1.530630000000000000e+05,3.588300000000000000e+04
1.021021021021021014e+01,1.577890000000000000e+05,3.651600000000000000e+04
1.031031031031031020e+01,1.569630000000000000e+05,3.674300000000000000e+04
1.041041041041041026e+01,1.576620000000000000e+05,3.784600000000000000e+04
1.051051051051051033e+01,2.377280000000000000e+05,7.854400000000000000e+04
1.061061061061061039e+01,2.709390000000000000e+05,6.499300000000000000e+04
1.071071071071071223e+01,2.750700000000000000e+05,6.507700000000000000e+04
1.081081081081081230e+01,2.726160000000000000e+05,6.518200000000000000e+04
1.091091091091091236e+01,2.729410000000000000e+05,6.319700000000000000e+04
1.101101101101101243e+01,2.701080000000000000e+05,6.011200000000000000e+04
1.111111111111111249e+01,2.743060000000000000e+05,6.425500000000000000e+04
1.121121121121121256e+01,2.693960000000000000e+05,6.413300000000000000e+04
1.131131131131131262e+01,2.569270000000000000e+05,6.050900000000000000e+04
1.141141141141141269e+01,2.682410000000000000e+05,6.141800000000000000e+04
1.151151151151151275e+01,2.787230000000000000e+05,6.326000000000000000e+04
1.161161161161161282e+01,2.690310000000000000e+05,6.195900000000000000e+04
1.171171171171171288e+01,2.813410000000000000e+05,6.223400000000000000e+04
1.181181181181181294e+01,2.687300000000000000e+05,6.063100000000000000e+04
1.191191191191191301e+01,2.756470000000000000e+05,6.146800000000000000e+04
1.201201201201201307e+01,2.748860000000000000e+05,6.064500000000000000e+04
1.211211211211211314e+01,2.702190000000000000e+05,6.289400000000000000e+04
1.221221221221221320e+01,2.781150000000000000e+05,6.152000000000000000e+04
1.231231231231231327e+01,2.872570000000000000e+05,6.177500000000000000e+04
1.241241241241241333e+01,2.763450000000000000e+05,6.015200000000000000e+04
1.251251251251251340e+01,2.783120000000000000e+05,6.310700000000000000e+04
1.261261261261261346e+01,2.717180000000000000e+05,6.270700000000000000e+04
1.271271271271271353e+01,2.619050000000000000e+05,5.852700000000000000e+04
1.281281281281281359e+01,2.625660000000000000e+05,6.221100000000000000e+04
1.291291291291291365e+01,2.627910000000000000e+05,6.542600000000000000e+04
1.301301301301301372e+01,2.763260000000000000e+05,6.406100000000000000e+04
1.311311311311311378e+01,2.677590000000000000e+05,6.489900000000000000e+04
1.321321321321321385e+01,2.687670000000000000e+05,6.326500000000000000e+04
1.331331331331331391e+01,2.647220000000000000e+05,5.846700000000000000e+04
1.341341341341341398e+01,2.691440000000000000e+05,6.624500000000000000e+04
1.351351351351351404e+01,2.670640000000000000e+05,6.346200000000000000e+04
1.361361361361361411e+01,2.694760000000000000e+05,6.513000000000000000e+04
1.371371371371371417e+01,2.638460000000000000e+05,6.083400000000000000e+04
1.381381381381381424e+01,2.783140000000000000e+05,6.203800000000000000e+04
1.391391391391391430e+01,2.756850000000000000e+05,6.301100000000000000e+04
1.401401401401401436e+01,2.764460000000000000e+05,6.657300000000000000e+04
1.411411411411411443e+01,2.800830000000000000e+05,6.484400000000000000e+04
1.421421421421421449e+01,2.717980000000000000e+05,6.324100000000000000e+04
1.431431431431431456e+01,2.762870000000000000e+05,6.252700000000000000e+04
1.441441441441441462e+01,2.792740000000000000e+05,6.537400000000000000e+04
1.451451451451451469e+01,2.739570000000000000e+05,6.313800000000000000e+04
1.461461461461461475e+01,2.757730000000000000e+05,6.236700000000000000e+04
1.471471471471471482e+01,2.693240000000000000e+05,6.471300000000000000e+04
1.481481481481481488e+01,2.717830000000000000e+05,6.244100000000000000e+04
1.491491491491491495e+01,2.792340000000000000e+05,6.171000000000000000e+04
1.501501501501501679e+01,2.758170000000000000e+05,6.391000000000000000e+04
1.511511511511511685e+01,2.771260000000000000e+05,6.345700000000000000e+04
1.521521521521521692e+01,2.809220000000000000e+05,6.604500000000000000e+04
1.531531531531531698e+01,2.731600000000000000e+05,6.610100000000000000e+04
1.541541541541541704e+01,2.776970000000000000e+05,6.473200000000000000e+04
1.551551551551551711e+01,2.709330000000000000e+05,6.456200000000000000e+04
1.561561561561561717e+01,2.794310000000000000e+05,9.502100000000000000e+04
1.571571571571571724e+01,2.720980000000000000e+05,1.361710000000000000e+05
1.581581581581581730e+01,1.954500000000000000e+05,6.170600000000000000e+04
1.591591591591591737e+01,1.585450000000000000e+05,3.629600000000000000e+04
1.601601601601601743e+01,1.584750000000000000e+05,3.641500000000000000e+04
1.611611611611611750e+01,1.581460000000000000e+05,3.791000000000000000e+04
1.621621621621621756e+01,1.597290000000000000e+05,3.682500000000000000e+04
1.631631631631631763e+01,1.585050000000000000e+05,3.710000000000000000e+04
1.641641641641641769e+01,1.615570000000000000e+05,3.817600000000000000e+04
1.651651651651651775e+01,1.600960000000000000e+05,3.714800000000000000e+04
1.661661661661661782e+01,1.582630000000000000e+05,3.755200000000000000e+04
1.671671671671671788e+01,1.571810000000000000e+05,3.647400000000000000e+04
1.681681681681681795e+01,2.306710000000000000e+05,5.313100000000000000e+04
1.691691691691691801e+01,2.650680000000000000e+05,6.323900000000000000e+04
1.701701701701701808e+01,2.636650000000000000e+05,6.319700000000000000e+04
1.711711711711711814e+01,2.603690000000000000e+05,6.152800000000000000e+04
1.721721721721721821e+01,2.599810000000000000e+05,5.950400000000000000e+04
1.731731731731731827e+01,2.661040000000000000e+05,6.289800000000000000e+04
1.741741741741741833e+01,2.636430000000000000e+05,6.080000000000000000e+04
1.751751751751751840e+01,2.683010000000000000e+05,6.093000000000000000e+04
1.761761761761761846e+01,2.630500000000000000e+05,6.083500000000000000e+04
1.771771771771771853e+01,2.635810000000000000e+05,6.195400000000000000e+04
1.781781781781781859e+01,2.683380000000000000e+05,5.854700000000000000e+04
1.791791791791791866e+01,2.639700000000000000e+05,6.053700000000000000e+04
1.801801801801801872e+01,2.674870000000000000e+05,5.927400000000000000e+04
1.811811811811811879e+01,2.630200000000000000e+05,6.283900000000000000e+04
1.821821821821821885e+01,2.594160000000000000e+05,6.175500000000000000e+04
1.831831831831831892e+01,2.641250000000000000e+05,6.034600000000000000e+04
1.841841841841841898e+01,2.675270000000000000e+05,6.007400000000000000e+04
1.851851851851851904e+01,2.745300000000000000e+05,6.481300000000000000e+04
1.861861861861861911e+01,2.740470000000000000e+05,6.384000000000000000e+04
1.871871871871871917e+01,2.720100000000000000e+05,6.441800000000000000e+04
1.881881881881881924e+01,2.646160000000000000e+05,6.198900000000000000e+04
1.891891891891891930e+01,2.670270000000000000e+05,6.240900000000000000e+04
1.901901901901901937e+01,2.728650000000000000e+05,6.367900000000000000e+04
1.911911911911911943e+01,2.677250000000000000e+05,6.246100000000000000e+04
1.921921921921921950e+01,2.628690000000000000e+05,6.084400000000000000e+04
1.931931931931931956e+01,2.692610000000000000e+05,6.106000000000000000e+04
1.941941941941941963e+01,2.686090000000000000e+05,6.325700000000000000e+04
1.951951951951951969e+01,2.723020000000000000e+05,6.519200000000000000e+04
1.961961961961961975e+01,2.688590000000000000e+05,5.925000000000000000e+04
1.971971971971971982e+01,2.680880000000000000e+05,6.025700000000000000e+04
1.981981981981981988e+01,2.748260000000000000e+05,6.411400000000000000e+04
1.991991991991991995e+01,2.694570000000000000e+05,5.981500000000000000e+04
2.002002002002002001e+01,2.713450000000000000e+05,6.070300000000000000e+04
2.012012012012012008e+01,2.756880000000000000e+05,6.479400000000000000e+04
2.022022022022022014e+01,2.944710000000000000e+05,6.529900000000000000e+04
2.032032032032032021e+01,2.799770000000000000e+05,6.505300000000000000e+04
2.042042042042042027e+01,2.886520000000000000e+05,6.457800000000000000e+04
2.052052052052052034e+01,2.809230000000000000e+05,6.713800000000000000e+04
2.062062062062062040e+01,2.843820000000000000e+05,6.581700000000000000e+04
2.072072072072072046e+01,2.818230000000000000e+05,6.605300000000000000e+04
2.082082082082082053e+01,2.910310000000000000e+05,6.664200000000000000e+04
2.092092092092092059e+01,2.792960000000000000e+05,6.560300000000000000e+04
2.102102102102102066e+01,2.853830000000000000e+05,6.721600000000000000e+04
2.112112112112112072e+01,2.794090000000000000e+05,6.753300000000000000e+04
2.122122122122122079e+01,2.790620000000000000e+05,6.519000000000000000e+04
2.132132132132132085e+01,2.758890000000000000e+05,6.296500000000000000e+04
2.142142142142142447e+01,2.664740000000000000e+05,6.350500000000000000e+04
2.152152152152152453e+01,2.664730000000000000e+05,6.359000000000000000e+04
2.162162162162162460e+01,2.618230000000000000e+05,5.857700000000000000e+04
2.172172172172172466e+01,2.704200000000000000e+05,6.160300000000000000e+04
2.182182182182182473e+01,2.679520000000000000e+05,6.270700000000000000e+04
2.192192192192192479e+01,2.710570000000000000e+05,6.215500000000000000e+04
2.202202202202202486e+01,2.737830000000000000e+05,6.120000000000000000e+04
2.212212212212212492e+01,2.835490000000000000e+05,6.634500000000000000e+04
2.222222222222222499e+01,2.669920000000000000e+05,6.275100000000000000e+04
2.232232232232232505e+01,2.749990000000000000e+05,6.364600000000000000e+04
2.242242242242242511e+01,2.827380000000000000e+05,6.304400000000000000e+04
2.252252252252252518e+01,2.827350000000000000e+05,6.309400000000000000e+04
2.262262262262262524e+01,2.851800000000000000e+05,6.678600000000000000e+04
2.272272272272272531e+01,2.753910000000000000e+05,6.440100000000000000e+04
2.282282282282282537e+01,2.850150000000000000e+05,6.463600000000000000e+04
2.292292292292292544e+01,2.990190000000000000e+05,7.008800000000000000e+04
2.302302302302302550e+01,2.847410000000000000e+05,6.705100000000000000e+04
2.312312312312312557e+01,2.845310000000000000e+05,6.620600000000000000e+04
2.322322322322322563e+01,2.906910000000000000e+05,6.399000000000000000e+04
2.332332332332332570e+01,2.974030000000000000e+05,6.418000000000000000e+04
2.342342342342342576e+01,2.980650000000000000e+05,6.949200000000000000e+04
2.352352352352352582e+01,2.942890000000000000e+05,6.443100000000000000e+04
2.362362362362362589e+01,2.936140000000000000e+05,7.754300000000000000e+04
2.372372372372372595e+01,2.854230000000000000e+05,6.301200000000000000e+04
2.382382382382382602e+01,2.910680000000000000e+05,6.704300000000000000e+04
2.392392392392392608e+01,3.036740000000000000e+05,7.080000000000000000e+04
2.402402402402402615e+01,3.099180000000000000e+05,6.960000000000000000e+04
2.412412412412412621e+01,2.899650000000000000e+05,6.488100000000000000e+04
2.422422422422422628e+01,2.942590000000000000e+05,6.682500000000000000e+04
2.432432432432432634e+01,3.065040000000000000e+05,6.616100000000000000e+04
2.442442442442442641e+01,2.974350000000000000e+05,7.125000000000000000e+04
2.452452452452452647e+01,2.881340000000000000e+05,6.659500000000000000e+04
2.462462462462462653e+01,2.785960000000000000e+05,6.378400000000000000e+04
2.472472472472472660e+01,2.924330000000000000e+05,6.701000000000000000e+04
2.482482482482482666e+01,2.793510000000000000e+05,6.371600000000000000e+04
2.492492492492492673e+01,2.800770000000000000e+05,6.291100000000000000e+04
2.502502502502502679e+01,2.748260000000000000e+05,6.258500000000000000e+04
2.512512512512512686e+01,2.697740000000000000e+05,6.234200000000000000e+04
2.522522522522522692e+01,2.758210000000000000e+05,6.612500000000000000e+04
2.532532532532532699e+01,2.877860000000000000e+05,6.142600000000000000e+04
2.542542542542542705e+01,2.847270000000000000e+05,6.318600000000000000e+04
2.552552552552552712e+01,3.000370000000000000e+05,9.254700000000000000e+04
2.562562562562562718e+01,2.800530000000000000e+05,6.243500000000000000e+04
2.572572572572572724e+01,2.825510000000000000e+05,6.833400000000000000e+04
2.582582582582582731e+01,2.928340000000000000e+05,6.433200000000000000e+04
2.592592592592592737e+01,2.804230000000000000e+05,6.327400000000000000e+04
2.602602602602602744e+01,2.988510000000000000e+05,7.024200000000000000e+04
2.612612612612612750e+01,3.093550000000000000e+05,7.060400000000000000e+04
2.622622622622622757e+01,3.103990000000000000e+05,6.679700000000000000e+04
2.632632632632632763e+01,3.170710000000000000e+05,6.994700000000000000e+04
2.642642642642642770e+01,3.054530000000000000e+05,6.651300000000000000e+04
2.652652652652652776e+01,3.192530000000000000e+05,7.328000000000000000e+04
2.662662662662662783e+01,2.999980000000000000e+05,6.832500000000000000e+04
2.672672672672672789e+01,3.041310000000000000e+05,6.838700000000000000e+04
2.682682682682682795e+01,2.821720000000000000e+05,6.514100000000000000e+04
2.692692692692692802e+01,2.843390000000000000e+05,6.071200000000000000e+04
2.702702702702702808e+01,2.793860000000000000e+05,6.148200000000000000e+04
2.712712712712712815e+01,2.742300000000000000e+05,6.234900000000000000e+04
2.722722722722722821e+01,2.896350000000000000e+05,6.476700000000000000e+04
2.732732732732732828e+01,2.989580000000000000e+05,7.059500000000000000e+04
2.742742742742742834e+01,2.933950000000000000e+05,6.444900000000000000e+04
2.752752752752752841e+01,2.974460000000000000e+05,6.719500000000000000e+04
2.762762762762762847e+01,2.969440000000000000e+05,6.938800000000000000e+04
2.772772772772772854e+01,2.884440000000000000e+05,6.677800000000000000e+04
2.782782782782782860e+01,2.922160000000000000e+05,6.658000000000000000e+04
2.792792792792792866e+01,2.853920000000000000e+05,6.559600000000000000e+04
2.802802802802802873e+01,2.901400000000000000e+05,6.397000000000000000e+04
2.812812812812812879e+01,2.944220000000000000e+05,6.924700000000000000e+04
2.822822822822822886e+01,2.955790000000000000e+05,6.813600000000000000e+04
2.832832832832832892e+01,2.965700000000000000e+05,6.676800000000000000e+04
2.842842842842842899e+01,3.060450000000000000e+05,6.976300000000000000e+04
2.852852852852852905e+01,2.975520000000000000e+05,6.777700000000000000e+04
2.862862862862862912e+01,2.865990000000000000e+05,6.442000000000000000e+04
2.872872872872872918e+01,2.920080000000000000e+05,6.686000000000000000e+04
2.882882882882882924e+01,2.847500000000000000e+05,6.713200000000000000e+04
2.892892892892892931e+01,2.795600000000000000e+05,6.465200000000000000e+04
2.902902902902902937e+01,2.799080000000000000e+05,6.566700000000000000e+04
2.912912912912912944e+01,2.843020000000000000e+05,6.567400000000000000e+04
2.922922922922922950e+01,2.827260000000000000e+05,6.805200000000000000e+04
2.932932932932932957e+01,2.749750000000000000e+05,6.263500000000000000e+04
2.942942942942942963e+01,2.729460000000000000e+05,6.255900000000000000e+04
2.952952952952952970e+01,2.791390000000000000e+05,6.583500000000000000e+04
2.962962962962962976e+01,2.753450000000000000e+05,7.401400000000000000e+04
2.972972972972972983e+01,2.787850000000000000e+05,6.237700000000000000e+04
2.982982982982982989e+01,2.785460000000000000e+05,6.487600000000000000e+04
2.992992992992993351e+01,2.664650000000000000e+05,6.279200000000000000e+04
3.003003003003003357e+01,2.682300000000000000e+05,5.935400000000000000e+04
3.013013013013013364e+01,2.636320000000000000e+05,6.268900000000000000e+04
3.023023023023023370e+01,2.856010000000000000e+05,6.730500000000000000e+04
3.033033033033033377e+01,2.973720000000000000e+05,6.747000000000000000e+04
3.043043043043043383e+01,2.740050000000000000e+05,6.300000000000000000e+04
3.053053053053053389e+01,2.869370000000000000e+05,6.537200000000000000e+04
3.063063063063063396e+01,2.730760000000000000e+05,6.089900000000000000e+04
3.073073073073073402e+01,2.898100000000000000e+05,6.883000000000000000e+04
3.083083083083083409e+01,2.838120000000000000e+05,6.606600000000000000e+04
3.093093093093093415e+01,2.911400000000000000e+05,6.515700000000000000e+04
3.103103103103103422e+01,2.821410000000000000e+05,6.416900000000000000e+04
3.113113113113113428e+01,2.974290000000000000e+05,7.223900000000000000e+04
3.123123123123123435e+01,2.772030000000000000e+05,6.642900000000000000e+04
3.133133133133133441e+01,2.760200000000000000e+05,6.686200000000000000e+04
3.143143143143143448e+01,2.933970000000000000e+05,6.630400000000000000e+04
3.153153153153153454e+01,3.022880000000000000e+05,7.049300000000000000e+04
3.163163163163163460e+01,3.035210000000000000e+05,6.625700000000000000e+04
3.173173173173173467e+01,2.909750000000000000e+05,6.550100000000000000e+04
3.183183183183183473e+01,2.884080000000000000e+05,6.402300000000000000e+04
3.193193193193193480e+01,2.745280000000000000e+05,6.374600000000000000e+04
3.203203203203203486e+01,2.751970000000000000e+05,6.515300000000000000e+04
3.213213213213213493e+01,2.957330000000000000e+05,6.843100000000000000e+04
3.223223223223223499e+01,2.904220000000000000e+05,6.372400000000000000e+04
3.233233233233233506e+01,2.898460000000000000e+05,6.558100000000000000e+04
3.243243243243243512e+01,2.889340000000000000e+05,6.576700000000000000e+04
3.253253253253253519e+01,2.949990000000000000e+05,6.425300000000000000e+04
3.263263263263263525e+01,3.053810000000000000e+05,1.221980000000000000e+05
3.273273273273273531e+01,1.996910000000000000e+05,6.400600000000000000e+04
3.283283283283283538e+01,1.556600000000000000e+05,3.855200000000000000e+04
3.293293293293293544e+01,1.558520000000000000e+05,3.747300000000000000e+04
3.303303303303303551e+01,1.600750000000000000e+05,3.761400000000000000e+04
3.313313313313313557e+01,1.610780000000000000e+05,3.739500000000000000e+04
3.323323323323323564e+01,1.554690000000000000e+05,3.796400000000000000e+04
3.333333333333333570e+01,1.563220000000000000e+05,3.666100000000000000e+04
3.343343343343343577e+01,1.596330000000000000e+05,3.647000000000000000e+04
3.353353353353353583e+01,1.580990000000000000e+05,3.625800000000000000e+04
3.363363363363363590e+01,1.575340000000000000e+05,3.647100000000000000e+04
3.373373373373373596e+01,2.362640000000000000e+05,9.804900000000000000e+04
3.383383383383383602e+01,1.909830000000000000e+05,6.408300000000000000e+04
3.393393393393393609e+01,1.584240000000000000e+05,3.634200000000000000e+04
3.403403403403403615e+01,1.576210000000000000e+05,3.594700000000000000e+04
3.413413413413413622e+01,1.570570000000000000e+05,3.735400000000000000e+04
3.423423423423423628e+01,1.547330000000000000e+05,3.667300000000000000e+04
3.433433433433433635e+01,1.575170000000000000e+05,3.668100000000000000e+04
3.443443443443443641e+01,1.536400000000000000e+05,3.567800000000000000e+04
3.453453453453453648e+01,1.559770000000000000e+05,3.658700000000000000e+04
3.463463463463463654e+01,1.551040000000000000e+05,3.581100000000000000e+04
3.473473473473473661e+01,1.550280000000000000e+05,3.657000000000000000e+04
3.483483483483483667e+01,2.372050000000000000e+05,1.108690000000000000e+05
3.493493493493493673e+01,1.842510000000000000e+05,6.538200000000000000e+04
3.503503503503503680e+01,1.581920000000000000e+05,3.591500000000000000e+04
3.513513513513513686e+01,1.577250000000000000e+05,3.573100000000000000e+04
3.523523523523523693e+01,1.569260000000000000e+05,3.645600000000000000e+04
3.533533533533533699e+01,1.548670000000000000e+05,3.681400000000000000e+04
3.543543543543543706e+01,1.549540000000000000e+05,3.665500000000000000e+04
3.553553553553553712e+01,1.568510000000000000e+05,3.691100000000000000e+04
3.563563563563563719e+01,1.591010000000000000e+05,3.576300000000000000e+04
3.573573573573573725e+01,1.577400000000000000e+05,3.737600000000000000e+04
3.583583583583583732e+01,1.584380000000000000e+05,3.818500000000000000e+04
3.593593593593593738e+01,2.365460000000000000e+05,1.022970000000000000e+05
3.603603603603603744e+01,1.967240000000000000e+05,7.193700000000000000e+04
3.613613613613613751e+01,1.560580000000000000e+05,3.832900000000000000e+04
3.623623623623623757e+01,1.524870000000000000e+05,3.637200000000000000e+04
3.633633633633633764e+01,1.537120000000000000e+05,3.771200000000000000e+04
3.643643643643643770e+01,1.556240000000000000e+05,3.724800000000000000e+04
3.653653653653653777e+01,1.559720000000000000e+05,3.631800000000000000e+04
3.663663663663663783e+01,1.576510000000000000e+05,3.587600000000000000e+04
3.673673673673673790e+01,1.603720000000000000e+05,3.606700000000000000e+04
3.683683683683683796e+01,1.579210000000000000e+05,3.724800000000000000e+04
3.693693693693693803e+01,1.548390000000000000e+05,3.732500000000000000e+04
3.703703703703703809e+01,2.215170000000000000e+05,8.797700000000000000e+04
3.713713713713713815e+01,2.602900000000000000e+05,1.228610000000000000e+05
3.723723723723723822e+01,1.852020000000000000e+05,5.752000000000000000e+04
3.733733733733733828e+01,1.571400000000000000e+05,3.705200000000000000e+04
3.743743743743743835e+01,1.566600000000000000e+05,3.718500000000000000e+04
3.753753753753753841e+01,1.556490000000000000e+05,3.659400000000000000e+04
3.763763763763763848e+01,1.539250000000000000e+05,3.629900000000000000e+04
3.773773773773773854e+01,1.555990000000000000e+05,3.642200000000000000e+04
3.783783783783783861e+01,1.570910000000000000e+05,3.664600000000000000e+04
3.793793793793793867e+01,1.583810000000000000e+05,3.654800000000000000e+04
3.803803803803803874e+01,1.569350000000000000e+05,3.589200000000000000e+04
3.813813813813813880e+01,1.559060000000000000e+05,3.662000000000000000e+04
3.823823823823823886e+01,2.320500000000000000e+05,8.714400000000000000e+04
3.833833833833833893e+01,2.636840000000000000e+05,1.230360000000000000e+05
3.843843843843843899e+01,1.840510000000000000e+05,6.394300000000000000e+04
3.853853853853853906e+01,1.562310000000000000e+05,3.691700000000000000e+04
3.863863863863863912e+01,1.560020000000000000e+05,3.542800000000000000e+04
3.873873873873873919e+01,1.550360000000000000e+05,3.656900000000000000e+04
3.883883883883883925e+01,1.561320000000000000e+05,3.640500000000000000e+04
3.893893893893893932e+01,1.559970000000000000e+05,3.721700000000000000e+04
3.903903903903903938e+01,1.555170000000000000e+05,3.630900000000000000e+04
3.913913913913913944e+01,1.565790000000000000e+05,3.770200000000000000e+04
3.923923923923923951e+01,1.578500000000000000e+05,3.721100000000000000e+04
3.933933933933933957e+01,1.577450000000000000e+05,3.657900000000000000e+04
3.943943943943943964e+01,2.236250000000000000e+05,1.007770000000000000e+05
3.953953953953953970e+01,1.842300000000000000e+05,6.099500000000000000e+04
3.963963963963963977e+01,1.591610000000000000e+05,3.575800000000000000e+04
3.973973973973973983e+01,1.590010000000000000e+05,3.676900000000000000e+04
3.983983983983983990e+01,1.585190000000000000e+05,3.665500000000000000e+04
3.993993993993993996e+01,1.576120000000000000e+05,3.633500000000000000e+04
4.004004004004004003e+01,1.570830000000000000e+05,3.612200000000000000e+04
4.014014014014014009e+01,1.628640000000000000e+05,3.649100000000000000e+04
4.024024024024024015e+01,1.617770000000000000e+05,3.670200000000000000e+04
4.034034034034034022e+01,1.553790000000000000e+05,3.606200000000000000e+04
4.044044044044044028e+01,1.565640000000000000e+05,3.512800000000000000e+04
4.054054054054054035e+01,2.316210000000000000e+05,9.347700000000000000e+04
4.064064064064064041e+01,1.847190000000000000e+05,6.264200000000000000e+04
4.074074074074074048e+01,1.573480000000000000e+05,3.573100000000000000e+04
4.084084084084084054e+01,1.563270000000000000e+05,3.784400000000000000e+04
4.094094094094094061e+01,1.578740000000000000e+05,3.684800000000000000e+04
4.104104104104104067e+01,1.592710000000000000e+05,3.730600000000000000e+04
4.114114114114114074e+01,1.565510000000000000e+05,3.731200000000000000e+04
4.124124124124124080e+01,1.545570000000000000e+05,3.644000000000000000e+04
4.134134134134134086e+01,1.571650000000000000e+05,3.693400000000000000e+04
4.144144144144144093e+01,1.556920000000000000e+05,3.698700000000000000e+04
4.154154154154154099e+01,1.596530000000000000e+05,3.673100000000000000e+04
4.164164164164164106e+01,2.326900000000000000e+05,9.342500000000000000e+04
4.174174174174174112e+01,1.908040000000000000e+05,4.752000000000000000e+04
4.184184184184184119e+01,1.594440000000000000e+05,3.656800000000000000e+04
4.194194194194194125e+01,1.605870000000000000e+05,3.675000000000000000e+04
4.204204204204204132e+01,1.559710000000000000e+05,3.596800000000000000e+04
4.214214214214214138e+01,1.597460000000000000e+05,3.752500000000000000e+04
4.224224224224224145e+01,1.561650000000000000e+05,3.592800000000000000e+04
4.234234234234234151e+01,1.574220000000000000e+05,3.630200000000000000e+04
4.244244244244244157e+01,1.559050000000000000e+05,3.684900000000000000e+04
4.254254254254254164e+01,1.580840000000000000e+05,3.521100000000000000e+04
4.264264264264264170e+01,1.563770000000000000e+05,3.670200000000000000e+04
4.274274274274274887e+01,2.240720000000000000e+05,5.359100000000000000e+04
4.284284284284284894e+01,2.613880000000000000e+05,5.882900000000000000e+04
4.294294294294294900e+01,2.610220000000000000e+05,5.791200000000000000e+04
4.304304304304304907e+01,2.576470000000000000e+05,5.879000000000000000e+04
4.314314314314314913e+01,2.598450000000000000e+05,5.815300000000000000e+04
4.324324324324324920e+01,2.625070000000000000e+05,5.719800000000000000e+04
4.334334334334334926e+01,2.578140000000000000e+05,5.881200000000000000e+04
4.344344344344344933e+01,2.638180000000000000e+05,5.710000000000000000e+04
4.354354354354354939e+01,2.549730000000000000e+05,5.884700000000000000e+04
4.364364364364364945e+01,2.553590000000000000e+05,5.774300000000000000e+04
4.374374374374374952e+01,2.578320000000000000e+05,5.832700000000000000e+04
4.384384384384384958e+01,2.638360000000000000e+05,5.889500000000000000e+04
4.394394394394394965e+01,2.592470000000000000e+05,5.828200000000000000e+04
4.404404404404404971e+01,2.583220000000000000e+05,6.151600000000000000e+04
4.414414414414414978e+01,2.631020000000000000e+05,6.027900000000000000e+04
4.424424424424424984e+01,2.637520000000000000e+05,6.062400000000000000e+04
4.434434434434434991e+01,2.639920000000000000e+05,6.049200000000000000e+04
4.444444444444444997e+01,2.595750000000000000e+05,5.870300000000000000e+04
4.454454454454455004e+01,2.583200000000000000e+05,6.164000000000000000e+04
4.464464464464465010e+01,2.629390000000000000e+05,5.806500000000000000e+04
4.474474474474475016e+01,2.666020000000000000e+05,6.044400000000000000e+04
4.484484484484485023e+01,2.597900000000000000e+05,5.874100000000000000e+04
4.494494494494495029e+01,2.636080000000000000e+05,5.824400000000000000e+04
4.504504504504505036e+01,2.647280000000000000e+05,6.091400000000000000e+04
4.514514514514515042e+01,2.761680000000000000e+05,6.029600000000000000e+04
4.524524524524525049e+01,2.740280000000000000e+05,6.007100000000000000e+04
4.534534534534535055e+01,2.771480000000000000e+05,6.399500000000000000e+04
4.544544544544545062e+01,2.790760000000000000e+05,6.073000000000000000e+04
4.554554554554555068e+01,2.729910000000000000e+05,6.137600000000000000e+04
4.564564564564565075e+01,2.721140000000000000e+05,6.029200000000000000e+04
4.574574574574575081e+01,2.711680000000000000e+05,6.200800000000000000e+04
4.584584584584585087e+01,2.758580000000000000e+05,6.280600000000000000e+04
4.594594594594595094e+01,2.769560000000000000e+05,6.135000000000000000e+04
4.604604604604605100e+01,2.738840000000000000e+05,6.404900000000000000e+04
4.614614614614615107e+01,2.641830000000000000e+05,6.263400000000000000e+04
4.624624624624625113e+01,2.695130000000000000e+05,6.151300000000000000e+04
4.634634634634635120e+01,2.774020000000000000e+05,6.287500000000000000e+04
4.644644644644645126e+01,2.696760000000000000e+05,6.341400000000000000e+04
4.654654654654655133e+01,2.739480000000000000e+05,6.043400000000000000e+04
4.664664664664665139e+01,2.671300000000000000e+05,6.315200000000000000e+04
4.674674674674675146e+01,2.706870000000000000e+05,6.274400000000000000e+04
4.684684684684685152e+01,2.860770000000000000e+05,6.348500000000000000e+04
4.694694694694695158e+01,2.795040000000000000e+05,6.180000000000000000e+04
4.704704704704705165e+01,2.737240000000000000e+05,5.901600000000000000e+04
4.714714714714715171e+01,2.809700000000000000e+05,6.262000000000000000e+04
4.724724724724725178e+01,2.748910000000000000e+05,6.047000000000000000e+04
4.734734734734735184e+01,2.727490000000000000e+05,5.931700000000000000e+04
4.744744744744745191e+01,2.747700000000000000e+05,6.226100000000000000e+04
4.754754754754755197e+01,2.685880000000000000e+05,6.057900000000000000e+04
4.764764764764765204e+01,2.869670000000000000e+05,6.804700000000000000e+04
4.774774774774775210e+01,2.688660000000000000e+05,6.048300000000000000e+04
4.784784784784785217e+01,2.743310000000000000e+05,6.265600000000000000e+04
4.794794794794795223e+01,2.738720000000000000e+05,6.463200000000000000e+04
4.804804804804805229e+01,2.784640000000000000e+05,6.650000000000000000e+04
4.814814814814815236e+01,2.651280000000000000e+05,5.848900000000000000e+04
4.824824824824825242e+01,2.722160000000000000e+05,6.518800000000000000e+04
4.834834834834835249e+01,2.869500000000000000e+05,6.698600000000000000e+04
4.844844844844845255e+01,2.829990000000000000e+05,6.562600000000000000e+04
4.854854854854855262e+01,2.813770000000000000e+05,6.560100000000000000e+04
4.864864864864865268e+01,2.759160000000000000e+05,6.251500000000000000e+04
4.874874874874875275e+01,2.844880000000000000e+05,6.423200000000000000e+04
4.884884884884885281e+01,2.831580000000000000e+05,6.984700000000000000e+04
4.894894894894895288e+01,2.793090000000000000e+05,6.279100000000000000e+04
4.904904904904905294e+01,2.802860000000000000e+05,1.242260000000000000e+05
4.914914914914915300e+01,1.892090000000000000e+05,6.100900000000000000e+04
4.924924924924925307e+01,1.579570000000000000e+05,3.827300000000000000e+04
4.934934934934935313e+01,1.554700000000000000e+05,3.813300000000000000e+04
4.944944944944945320e+01,1.560070000000000000e+05,3.820800000000000000e+04
4.954954954954955326e+01,1.596180000000000000e+05,3.654400000000000000e+04
4.964964964964965333e+01,1.577620000000000000e+05,3.683100000000000000e+04
4.974974974974975339e+01,1.573300000000000000e+05,3.632200000000000000e+04
4.984984984984985346e+01,1.567000000000000000e+05,3.649100000000000000e+04
4.994994994994995352e+01,1.577530000000000000e+05,3.856400000000000000e+04
5.005005005005005358e+01,1.590140000000000000e+05,3.708500000000000000e+04
5.015015015015015365e+01,2.369760000000000000e+05,9.886500000000000000e+04
5.025025025025025371e+01,1.899500000000000000e+05,6.391700000000000000e+04
5.035035035035035378e+01,1.557760000000000000e+05,3.696300000000000000e+04
5.045045045045045384e+01,1.602810000000000000e+05,3.759300000000000000e+04
5.055055055055055391e+01,1.626370000000000000e+05,3.680800000000000000e+04
5.065065065065065397e+01,1.587440000000000000e+05,3.765500000000000000e+04
5.075075075075075404e+01,1.613830000000000000e+05,3.749100000000000000e+04
5.085085085085085410e+01,1.550700000000000000e+05,3.639100000000000000e+04
5.095095095095095417e+01,1.603480000000000000e+05,3.685900000000000000e+04
5.105105105105105423e+01,1.571490000000000000e+05,3.768500000000000000e+04
5.115115115115115429e+01,1.615860000000000000e+05,3.703900000000000000e+04
5.125125125125125436e+01,2.292050000000000000e+05,6.815600000000000000e+04
5.135135135135135442e+01,2.637020000000000000e+05,6.098500000000000000e+04
5.145145145145145449e+01,2.759250000000000000e+05,6.124300000000000000e+04
5.155155155155155455e+01,2.767460000000000000e+05,6.467700000000000000e+04
5.165165165165165462e+01,2.755970000000000000e+05,6.432900000000000000e+04
5.175175175175175468e+01,2.845470000000000000e+05,6.766300000000000000e+04
5.185185185185185475e+01,2.769960000000000000e+05,5.893600000000000000e+04
5.195195195195195481e+01,2.722620000000000000e+05,5.989100000000000000e+04
5.205205205205205488e+01,2.644320000000000000e+05,6.335800000000000000e+04
5.215215215215215494e+01,2.648070000000000000e+05,6.238000000000000000e+04
5.225225225225225500e+01,2.687460000000000000e+05,6.178700000000000000e+04
5.235235235235235507e+01,2.790610000000000000e+05,6.260100000000000000e+04
5.245245245245245513e+01,2.669160000000000000e+05,6.129300000000000000e+04
5.255255255255255520e+01,2.664550000000000000e+05,6.155000000000000000e+04
5.265265265265265526e+01,2.698220000000000000e+05,6.340200000000000000e+04
5.275275275275275533e+01,2.644100000000000000e+05,6.077500000000000000e+04
5.285285285285285539e+01,2.652390000000000000e+05,5.964900000000000000e+04
5.295295295295295546e+01,2.716220000000000000e+05,5.903100000000000000e+04
5.305305305305305552e+01,2.675720000000000000e+05,5.905600000000000000e+04
5.315315315315315559e+01,2.710760000000000000e+05,5.805200000000000000e+04
5.325325325325325565e+01,2.727670000000000000e+05,5.896500000000000000e+04
5.335335335335335571e+01,2.653990000000000000e+05,6.217500000000000000e+04
5.345345345345345578e+01,2.739790000000000000e+05,6.206300000000000000e+04
5.355355355355355584e+01,2.750870000000000000e+05,6.613400000000000000e+04
5.365365365365365591e+01,2.751280000000000000e+05,6.274700000000000000e+04
5.375375375375375597e+01,2.886070000000000000e+05,6.309700000000000000e+04
5.385385385385385604e+01,2.693510000000000000e+05,6.170900000000000000e+04
5.395395395395395610e+01,2.739350000000000000e+05,6.206000000000000000e+04
5.405405405405405617e+01,2.828040000000000000e+05,6.315600000000000000e+04
5.415415415415415623e+01,2.783130000000000000e+05,6.384200000000000000e+04
5.425425425425425630e+01,2.629210000000000000e+05,6.010700000000000000e+04
5.435435435435435636e+01,2.626630000000000000e+05,6.166700000000000000e+04
5.445445445445445642e+01,2.672690000000000000e+05,5.846700000000000000e+04
5.455455455455455649e+01,2.760540000000000000e+05,6.200300000000000000e+04
5.465465465465465655e+01,2.633970000000000000e+05,5.875000000000000000e+04
5.475475475475475662e+01,2.607210000000000000e+05,5.977000000000000000e+04
5.485485485485485668e+01,2.618110000000000000e+05,6.120100000000000000e+04
5.495495495495495675e+01,2.632870000000000000e+05,5.984000000000000000e+04
5.505505505505505681e+01,2.681050000000000000e+05,5.957600000000000000e+04
5.515515515515515688e+01,2.666420000000000000e+05,5.962100000000000000e+04
5.525525525525525694e+01,2.615110000000000000e+05,6.267500000000000000e+04
5.535535535535535701e+01,2.640490000000000000e+05,6.118800000000000000e+04
5.545545545545545707e+01,2.748980000000000000e+05,6.404800000000000000e+04
5.555555555555555713e+01,2.732960000000000000e+05,6.274000000000000000e+04
5.565565565565565720e+01,2.797670000000000000e+05,6.167200000000000000e+04
5.575575575575575726e+01,2.718660000000000000e+05,5.917700000000000000e+04
5.585585585585585733e+01,2.745410000000000000e+05,6.189500000000000000e+04
5.595595595595595739e+01,2.762230000000000000e+05,6.475500000000000000e+04
5.605605605605605746e+01,2.678760000000000000e+05,6.403900000000000000e+04
5.615615615615615752e+01,2.747270000000000000e+05,6.279500000000000000e+04
5.625625625625625759e+01,2.741430000000000000e+05,6.529400000000000000e+04
5.635635635635635765e+01,2.733250000000000000e+05,5.955400000000000000e+04
5.645645645645645772e+01,2.672370000000000000e+05,6.200900000000000000e+04
5.655655655655655778e+01,2.749410000000000000e+05,6.189600000000000000e+04
5.665665665665665784e+01,2.673390000000000000e+05,6.343200000000000000e+04
5.675675675675675791e+01,2.807050000000000000e+05,6.025600000000000000e+04
5.685685685685685797e+01,2.702810000000000000e+05,6.246200000000000000e+04
5.695695695695695804e+01,2.712460000000000000e+05,6.131800000000000000e+04
5.705705705705705810e+01,2.712590000000000000e+05,6.294900000000000000e+04
5.715715715715715817e+01,2.729970000000000000e+05,6.394800000000000000e+04
5.725725725725725823e+01,2.755170000000000000e+05,6.319100000000000000e+04
5.735735735735735830e+01,2.783920000000000000e+05,6.304900000000000000e+04
5.745745745745745836e+01,2.881330000000000000e+05,8.481600000000000000e+04
5.755755755755755843e+01,2.843170000000000000e+05,8.107400000000000000e+04
5.765765765765765849e+01,2.762230000000000000e+05,6.292000000000000000e+04
5.775775775775775855e+01,2.657110000000000000e+05,6.257900000000000000e+04
5.785785785785785862e+01,2.744160000000000000e+05,6.317100000000000000e+04
5.795795795795795868e+01,2.673370000000000000e+05,6.009200000000000000e+04
5.805805805805805875e+01,2.704510000000000000e+05,5.967900000000000000e+04
5.815815815815815881e+01,2.652330000000000000e+05,5.913100000000000000e+04
5.825825825825825888e+01,2.710950000000000000e+05,6.167600000000000000e+04
5.835835835835835894e+01,2.740030000000000000e+05,6.536800000000000000e+04
5.845845845845845901e+01,2.663420000000000000e+05,6.353600000000000000e+04
5.855855855855855907e+01,2.704850000000000000e+05,6.329700000000000000e+04
5.865865865865865914e+01,2.705690000000000000e+05,6.120400000000000000e+04
5.875875875875875920e+01,2.740140000000000000e+05,6.360600000000000000e+04
5.885885885885885926e+01,2.776740000000000000e+05,6.529900000000000000e+04
5.895895895895895933e+01,2.835900000000000000e+05,6.243700000000000000e+04
5.905905905905905939e+01,2.759510000000000000e+05,6.302100000000000000e+04
5.915915915915915946e+01,2.766470000000000000e+05,6.245400000000000000e+04
5.925925925925925952e+01,2.805110000000000000e+05,6.411800000000000000e+04
5.935935935935935959e+01,2.794760000000000000e+05,6.293200000000000000e+04
5.945945945945945965e+01,2.750140000000000000e+05,6.329700000000000000e+04
5.955955955955955972e+01,2.696760000000000000e+05,6.332700000000000000e+04
5.965965965965965978e+01,2.758670000000000000e+05,6.432200000000000000e+04
5.975975975975975985e+01,2.707800000000000000e+05,6.376800000000000000e+04
5.985985985985986702e+01,2.693790000000000000e+05,6.308200000000000000e+04
5.995995995995996708e+01,2.704330000000000000e+05,6.435900000000000000e+04
6.006006006006006714e+01,2.678450000000000000e+05,6.340800000000000000e+04
6.016016016016016721e+01,2.641550000000000000e+05,5.855700000000000000e+04
6.026026026026026727e+01,2.677540000000000000e+05,6.250800000000000000e+04
6.036036036036036734e+01,2.591380000000000000e+05,6.385500000000000000e+04
6.046046046046046740e+01,2.581120000000000000e+05,6.321600000000000000e+04
6.056056056056056747e+01,2.667660000000000000e+05,6.098500000000000000e+04
6.066066066066066753e+01,2.662360000000000000e+05,6.346600000000000000e+04
6.076076076076076760e+01,2.601160000000000000e+05,5.945400000000000000e+04
6.086086086086086766e+01,2.729480000000000000e+05,6.568200000000000000e+04
6.096096096096096772e+01,2.662010000000000000e+05,6.514100000000000000e+04
6.106106106106106779e+01,2.717950000000000000e+05,6.316800000000000000e+04
6.116116116116116785e+01,2.803470000000000000e+05,6.257700000000000000e+04
6.126126126126126792e+01,2.721600000000000000e+05,6.488800000000000000e+04
6.136136136136136798e+01,2.708510000000000000e+05,6.214600000000000000e+04
6.146146146146146805e+01,2.726680000000000000e+05,6.230900000000000000e+04
6.156156156156156811e+01,2.689600000000000000e+05,6.417000000000000000e+04
6.166166166166166818e+01,2.745110000000000000e+05,6.210400000000000000e+04
6.176176176176176824e+01,2.748950000000000000e+05,6.467900000000000000e+04
6.186186186186186831e+01,2.714060000000000000e+05,6.477700000000000000e+04
6.196196196196196837e+01,2.772800000000000000e+05,6.257600000000000000e+04
6.206206206206206843e+01,2.712830000000000000e+05,6.110400000000000000e+04
6.216216216216216850e+01,2.784550000000000000e+05,6.298600000000000000e+04
6.226226226226226856e+01,2.724610000000000000e+05,6.570100000000000000e+04
6.236236236236236863e+01,2.701720000000000000e+05,6.368900000000000000e+04
6.246246246246246869e+01,2.701120000000000000e+05,6.086100000000000000e+04
6.256256256256256876e+01,2.659090000000000000e+05,5.861200000000000000e+04
6.266266266266266882e+01,2.725290000000000000e+05,6.282200000000000000e+04
6.276276276276276889e+01,2.724230000000000000e+05,5.770300000000000000e+04
6.286286286286286895e+01,2.750730000000000000e+05,6.190200000000000000e+04
6.296296296296296902e+01,2.645990000000000000e+05,5.983900000000000000e+04
6.306306306306306908e+01,2.705150000000000000e+05,6.074600000000000000e+04
6.316316316316316914e+01,2.775880000000000000e+05,6.339500000000000000e+04
6.326326326326326921e+01,2.760910000000000000e+05,6.527100000000000000e+04
6.336336336336336927e+01,2.783980000000000000e+05,6.436100000000000000e+04
6.346346346346346934e+01,2.863290000000000000e+05,6.866700000000000000e+04
6.356356356356356940e+01,2.837390000000000000e+05,6.397900000000000000e+04
6.366366366366366947e+01,2.810200000000000000e+05,6.357600000000000000e+04
6.376376376376376953e+01,2.797690000000000000e+05,6.877900000000000000e+04
6.386386386386386960e+01,2.711460000000000000e+05,6.670000000000000000e+04
6.396396396396396966e+01,2.798450000000000000e+05,6.490400000000000000e+04
6.406406406406406973e+01,2.703310000000000000e+05,6.271900000000000000e+04
6.416416416416416268e+01,2.735780000000000000e+05,6.239700000000000000e+04
6.426426426426426985e+01,2.776750000000000000e+05,6.205800000000000000e+04
6.436436436436436281e+01,2.702520000000000000e+05,6.339900000000000000e+04
6.446446446446446998e+01,2.633460000000000000e+05,6.239200000000000000e+04
6.456456456456456294e+01,2.656240000000000000e+05,6.100000000000000000e+04
6.466466466466467011e+01,2.636110000000000000e+05,6.394400000000000000e+04
6.476476476476476307e+01,2.763330000000000000e+05,6.524800000000000000e+04
6.486486486486487024e+01,2.690210000000000000e+05,6.230000000000000000e+04
6.496496496496496320e+01,2.677600000000000000e+05,6.493500000000000000e+04
6.506506506506507037e+01,2.732960000000000000e+05,6.328700000000000000e+04
6.516516516516516333e+01,2.726160000000000000e+05,6.515500000000000000e+04
6.526526526526527050e+01,2.634220000000000000e+05,6.193700000000000000e+04
6.536536536536536346e+01,2.738210000000000000e+05,6.450000000000000000e+04
6.546546546546547063e+01,2.702760000000000000e+05,6.298300000000000000e+04
6.556556556556556359e+01,2.774730000000000000e+05,6.120300000000000000e+04
6.566566566566567076e+01,2.714660000000000000e+05,6.326500000000000000e+04
6.576576576576576372e+01,2.809330000000000000e+05,6.790500000000000000e+04
6.586586586586587089e+01,2.658400000000000000e+05,6.590200000000000000e+04
6.596596596596596385e+01,2.717150000000000000e+05,6.004700000000000000e+04
6.606606606606607102e+01,2.815780000000000000e+05,6.552400000000000000e+04
6.616616616616616398e+01,2.769340000000000000e+05,6.285100000000000000e+04
6.626626626626627115e+01,2.825910000000000000e+05,6.610500000000000000e+04
6.636636636636636410e+01,2.878940000000000000e+05,6.445100000000000000e+04
6.646646646646647127e+01,2.717180000000000000e+05,6.099200000000000000e+04
6.656656656656656423e+01,2.695960000000000000e+05,6.192200000000000000e+04
6.666666666666667140e+01,2.681280000000000000e+05,6.174600000000000000e+04
6.676676676676676436e+01,2.608030000000000000e+05,6.066000000000000000e+04
6.686686686686687153e+01,2.686690000000000000e+05,6.121200000000000000e+04
6.696696696696696449e+01,2.753080000000000000e+05,6.027600000000000000e+04
6.706706706706707166e+01,2.770970000000000000e+05,6.349900000000000000e+04
6.716716716716716462e+01,2.649300000000000000e+05,5.948300000000000000e+04
6.726726726726727179e+01,2.798750000000000000e+05,6.448200000000000000e+04
6.736736736736736475e+01,2.892400000000000000e+05,6.523400000000000000e+04
6.746746746746747192e+01,2.697010000000000000e+05,5.914500000000000000e+04
6.756756756756756488e+01,2.759630000000000000e+05,6.282000000000000000e+04
6.766766766766767205e+01,2.865530000000000000e+05,6.660600000000000000e+04
6.776776776776776501e+01,2.823430000000000000e+05,6.524900000000000000e+04
6.786786786786787218e+01,2.907140000000000000e+05,6.705400000000000000e+04
6.796796796796796514e+01,2.925400000000000000e+05,6.877200000000000000e+04
6.806806806806807231e+01,2.819030000000000000e+05,6.388100000000000000e+04
6.816816816816816527e+01,2.830620000000000000e+05,6.600400000000000000e+04
6.826826826826827244e+01,2.801970000000000000e+05,6.543500000000000000e+04
6.836836836836837961e+01,2.841530000000000000e+05,6.480200000000000000e+04
6.846846846846847257e+01,2.786150000000000000e+05,6.380800000000000000e+04
6.856856856856857974e+01,2.887000000000000000e+05,6.554000000000000000e+04
6.866866866866867269e+01,2.739110000000000000e+05,6.467900000000000000e+04
6.876876876876877986e+01,2.849770000000000000e+05,6.410000000000000000e+04
6.886886886886887282e+01,2.702630000000000000e+05,6.381200000000000000e+04
6.896896896896897999e+01,2.876910000000000000e+05,6.781400000000000000e+04
6.906906906906907295e+01,2.754650000000000000e+05,6.293700000000000000e+04
6.916916916916918012e+01,2.783550000000000000e+05,6.695000000000000000e+04
6.926926926926927308e+01,2.818180000000000000e+05,6.262800000000000000e+04
6.936936936936938025e+01,2.719590000000000000e+05,6.180500000000000000e+04
6.946946946946947321e+01,2.956310000000000000e+05,6.590400000000000000e+04
6.956956956956958038e+01,2.888820000000000000e+05,6.999800000000000000e+04
6.966966966966967334e+01,2.791290000000000000e+05,6.386000000000000000e+04
6.976976976976978051e+01,2.791710000000000000e+05,6.220800000000000000e+04
6.986986986986987347e+01,2.762530000000000000e+05,7.369600000000000000e+04
6.996996996996998064e+01,2.740630000000000000e+05,1.409590000000000000e+05
7.007007007007007360e+01,2.027720000000000000e+05,7.415000000000000000e+04
7.017017017017018077e+01,1.593490000000000000e+05,3.631500000000000000e+04
7.027027027027027373e+01,1.591930000000000000e+05,3.796900000000000000e+04
7.037037037037038090e+01,1.574640000000000000e+05,3.648300000000000000e+04
7.047047047047047386e+01,1.559400000000000000e+05,3.826100000000000000e+04
7.057057057057058103e+01,1.574280000000000000e+05,3.692000000000000000e+04
7.067067067067067399e+01,1.601110000000000000e+05,3.790400000000000000e+04
7.077077077077078116e+01,1.591550000000000000e+05,3.838000000000000000e+04
7.087087087087087411e+01,1.558360000000000000e+05,3.749100000000000000e+04
7.097097097097098128e+01,1.581030000000000000e+05,3.841500000000000000e+04
7.107107107107107424e+01,2.262490000000000000e+05,9.784300000000000000e+04
7.117117117117118141e+01,1.870160000000000000e+05,6.211400000000000000e+04
7.127127127127127437e+01,1.561530000000000000e+05,3.815700000000000000e+04
7.137137137137138154e+01,1.559440000000000000e+05,3.599600000000000000e+04
7.147147147147147450e+01,1.594100000000000000e+05,3.855700000000000000e+04
7.157157157157158167e+01,1.558800000000000000e+05,3.864500000000000000e+04
7.167167167167167463e+01,1.598990000000000000e+05,3.744100000000000000e+04
7.177177177177178180e+01,1.560310000000000000e+05,3.754000000000000000e+04
7.187187187187187476e+01,1.576510000000000000e+05,3.756800000000000000e+04
7.197197197197198193e+01,1.580160000000000000e+05,3.555800000000000000e+04
7.207207207207207489e+01,1.575050000000000000e+05,3.709900000000000000e+04
7.217217217217218206e+01,2.362020000000000000e+05,1.040720000000000000e+05
7.227227227227227502e+01,1.886360000000000000e+05,6.541100000000000000e+04
7.237237237237238219e+01,1.593620000000000000e+05,3.681400000000000000e+04
7.247247247247247515e+01,1.574630000000000000e+05,3.744600000000000000e+04
7.257257257257258232e+01,1.557990000000000000e+05,3.704200000000000000e+04
7.267267267267267528e+01,1.591250000000000000e+05,3.729700000000000000e+04
7.277277277277278245e+01,1.550580000000000000e+05,3.663800000000000000e+04
7.287287287287287540e+01,1.590610000000000000e+05,3.810100000000000000e+04
7.297297297297298257e+01,1.581490000000000000e+05,3.772700000000000000e+04
7.307307307307307553e+01,1.575690000000000000e+05,3.826900000000000000e+04
7.317317317317318270e+01,1.551160000000000000e+05,3.644000000000000000e+04
7.327327327327327566e+01,2.361280000000000000e+05,9.872300000000000000e+04
7.337337337337338283e+01,1.832280000000000000e+05,6.462200000000000000e+04
7.347347347347347579e+01,1.557850000000000000e+05,3.667100000000000000e+04
7.357357357357358296e+01,1.543010000000000000e+05,3.693900000000000000e+04
7.367367367367367592e+01,1.538970000000000000e+05,3.755000000000000000e+04
7.377377377377378309e+01,1.569120000000000000e+05,3.677300000000000000e+04
7.387387387387387605e+01,1.550350000000000000e+05,3.665400000000000000e+04
7.397397397397398322e+01,1.601370000000000000e+05,3.689700000000000000e+04
7.407407407407407618e+01,1.559730000000000000e+05,3.685300000000000000e+04
7.417417417417418335e+01,1.583380000000000000e+05,3.676600000000000000e+04
7.427427427427427631e+01,1.590540000000000000e+05,3.596700000000000000e+04
7.437437437437438348e+01,2.282580000000000000e+05,9.742100000000000000e+04
7.447447447447447644e+01,1.896070000000000000e+05,6.622000000000000000e+04
7.457457457457458361e+01,1.559370000000000000e+05,3.746000000000000000e+04
7.467467467467467657e+01,1.594940000000000000e+05,3.717800000000000000e+04
7.477477477477478374e+01,1.582550000000000000e+05,3.661600000000000000e+04
7.487487487487487670e+01,1.562690000000000000e+05,3.827900000000000000e+04
7.497497497497498387e+01,1.564560000000000000e+05,3.736800000000000000e+04
7.507507507507507682e+01,1.588310000000000000e+05,3.730900000000000000e+04
7.517517517517518399e+01,1.584450000000000000e+05,3.758900000000000000e+04
7.527527527527527695e+01,1.613940000000000000e+05,3.754700000000000000e+04
7.537537537537538412e+01,1.565910000000000000e+05,3.714900000000000000e+04
7.547547547547547708e+01,2.289130000000000000e+05,7.497600000000000000e+04
7.557557557557558425e+01,2.582270000000000000e+05,6.194800000000000000e+04
7.567567567567567721e+01,2.593750000000000000e+05,6.397800000000000000e+04
7.577577577577578438e+01,2.671780000000000000e+05,6.138000000000000000e+04
7.587587587587587734e+01,2.731810000000000000e+05,6.380700000000000000e+04
7.597597597597598451e+01,2.770430000000000000e+05,6.145300000000000000e+04
7.607607607607607747e+01,2.743550000000000000e+05,5.782000000000000000e+04
7.617617617617618464e+01,2.742600000000000000e+05,6.281900000000000000e+04
7.627627627627627760e+01,2.686150000000000000e+05,6.285000000000000000e+04
7.637637637637638477e+01,2.716470000000000000e+05,6.319600000000000000e+04
7.647647647647647773e+01,2.637200000000000000e+05,6.173400000000000000e+04
7.657657657657658490e+01,2.656840000000000000e+05,6.102700000000000000e+04
7.667667667667667786e+01,2.634370000000000000e+05,5.805200000000000000e+04
7.677677677677678503e+01,2.598920000000000000e+05,5.932000000000000000e+04
7.687687687687687799e+01,2.564870000000000000e+05,5.910400000000000000e+04
7.697697697697698516e+01,2.625520000000000000e+05,6.054100000000000000e+04
7.707707707707707812e+01,2.577410000000000000e+05,6.160200000000000000e+04
7.717717717717718529e+01,2.588980000000000000e+05,5.903500000000000000e+04
7.727727727727727824e+01,2.597500000000000000e+05,5.894800000000000000e+04
7.737737737737738541e+01,2.579860000000000000e+05,5.922700000000000000e+04
7.747747747747747837e+01,2.561890000000000000e+05,6.193600000000000000e+04
7.757757757757758554e+01,2.620520000000000000e+05,5.955000000000000000e+04
7.767767767767767850e+01,2.615920000000000000e+05,5.992700000000000000e+04
7.777777777777778567e+01,2.566150000000000000e+05,6.087300000000000000e+04
7.787787787787787863e+01,2.593750000000000000e+05,6.101200000000000000e+04
7.797797797797798580e+01,2.617920000000000000e+05,6.302200000000000000e+04
7.807807807807807876e+01,2.612610000000000000e+05,6.097400000000000000e+04
7.817817817817818593e+01,2.693020000000000000e+05,6.127300000000000000e+04
7.827827827827827889e+01,2.608290000000000000e+05,6.025700000000000000e+04
7.837837837837838606e+01,2.660680000000000000e+05,6.019600000000000000e+04
7.847847847847847902e+01,2.660820000000000000e+05,5.965300000000000000e+04
7.857857857857858619e+01,2.659360000000000000e+05,6.219100000000000000e+04
7.867867867867867915e+01,2.622040000000000000e+05,6.128100000000000000e+04
7.877877877877878632e+01,2.619170000000000000e+05,6.186200000000000000e+04
7.887887887887887928e+01,2.689190000000000000e+05,6.272000000000000000e+04
7.897897897897898645e+01,2.637820000000000000e+05,6.292600000000000000e+04
7.907907907907907941e+01,2.616510000000000000e+05,6.364000000000000000e+04
7.917917917917918658e+01,2.692430000000000000e+05,6.326500000000000000e+04
7.927927927927927954e+01,2.601300000000000000e+05,6.321300000000000000e+04
7.937937937937938671e+01,2.691140000000000000e+05,6.251700000000000000e+04
7.947947947947947966e+01,2.683050000000000000e+05,6.111600000000000000e+04
7.957957957957958683e+01,2.675090000000000000e+05,6.391600000000000000e+04
7.967967967967967979e+01,2.664310000000000000e+05,6.112200000000000000e+04
7.977977977977978696e+01,2.646000000000000000e+05,6.296300000000000000e+04
7.987987987987987992e+01,2.659150000000000000e+05,6.259300000000000000e+04
7.997997997997998709e+01,2.658920000000000000e+05,6.237200000000000000e+04
8.008008008008008005e+01,2.655630000000000000e+05,6.147000000000000000e+04
8.018018018018018722e+01,2.655470000000000000e+05,6.366300000000000000e+04
8.028028028028028018e+01,2.641410000000000000e+05,6.346000000000000000e+04
8.038038038038038735e+01,2.679610000000000000e+05,6.113400000000000000e+04
8.048048048048048031e+01,2.718170000000000000e+05,6.439100000000000000e+04
8.058058058058058748e+01,2.614720000000000000e+05,6.286600000000000000e+04
8.068068068068068044e+01,2.668740000000000000e+05,6.291400000000000000e+04
8.078078078078078761e+01,2.706500000000000000e+05,6.201500000000000000e+04
8.088088088088088057e+01,2.693860000000000000e+05,6.179300000000000000e+04
8.098098098098098774e+01,2.646670000000000000e+05,6.228000000000000000e+04
8.108108108108108070e+01,2.688690000000000000e+05,6.130100000000000000e+04
8.118118118118118787e+01,2.656400000000000000e+05,5.977200000000000000e+04
8.128128128128128083e+01,2.658760000000000000e+05,6.419200000000000000e+04
8.138138138138138800e+01,2.722090000000000000e+05,5.963400000000000000e+04
8.148148148148148096e+01,2.596840000000000000e+05,6.357700000000000000e+04
8.158158158158158813e+01,2.630580000000000000e+05,6.099500000000000000e+04
8.168168168168168108e+01,2.663140000000000000e+05,6.248400000000000000e+04
8.178178178178178825e+01,2.660430000000000000e+05,6.371700000000000000e+04
8.188188188188188121e+01,2.619510000000000000e+05,6.152600000000000000e+04
8.198198198198198838e+01,2.644090000000000000e+05,5.946400000000000000e+04
8.208208208208208134e+01,2.622690000000000000e+05,5.872700000000000000e+04
8.218218218218218851e+01,2.710710000000000000e+05,6.344900000000000000e+04
8.228228228228228147e+01,2.587230000000000000e+05,6.268900000000000000e+04
8.238238238238238864e+01,2.631060000000000000e+05,6.112400000000000000e+04
8.248248248248248160e+01,2.603830000000000000e+05,6.209400000000000000e+04
8.258258258258258877e+01,2.667340000000000000e+05,6.409800000000000000e+04
8.268268268268268173e+01,2.666070000000000000e+05,6.107800000000000000e+04
8.278278278278278890e+01,2.657120000000000000e+05,6.359100000000000000e+04
8.288288288288288186e+01,2.622870000000000000e+05,6.284000000000000000e+04
8.298298298298298903e+01,2.643560000000000000e+05,6.451000000000000000e+04
8.308308308308308199e+01,2.685250000000000000e+05,6.279700000000000000e+04
8.318318318318318916e+01,2.610770000000000000e+05,6.170300000000000000e+04
8.328328328328328212e+01,2.628040000000000000e+05,6.282200000000000000e+04
8.338338338338338929e+01,2.692120000000000000e+05,6.159200000000000000e+04
8.348348348348348225e+01,2.570670000000000000e+05,5.768200000000000000e+04
8.358358358358358942e+01,2.631530000000000000e+05,6.088900000000000000e+04
8.368368368368368237e+01,2.621760000000000000e+05,6.131000000000000000e+04
8.378378378378378954e+01,2.620960000000000000e+05,6.029500000000000000e+04
8.388388388388388250e+01,2.677140000000000000e+05,6.104600000000000000e+04
8.398398398398398967e+01,2.614280000000000000e+05,6.106400000000000000e+04
8.408408408408408263e+01,2.630850000000000000e+05,5.882100000000000000e+04
8.418418418418418980e+01,2.659410000000000000e+05,6.157100000000000000e+04
8.428428428428428276e+01,2.666970000000000000e+05,6.202300000000000000e+04
8.438438438438438993e+01,2.643990000000000000e+05,6.201500000000000000e+04
8.448448448448448289e+01,2.604530000000000000e+05,6.038500000000000000e+04
8.458458458458459006e+01,2.679240000000000000e+05,6.305800000000000000e+04
8.468468468468468302e+01,2.651400000000000000e+05,6.326800000000000000e+04
8.478478478478479019e+01,2.678340000000000000e+05,6.120400000000000000e+04
8.488488488488488315e+01,2.736740000000000000e+05,6.066000000000000000e+04
8.498498498498499032e+01,2.698720000000000000e+05,6.161800000000000000e+04
8.508508508508508328e+01,2.664200000000000000e+05,6.096800000000000000e+04
8.518518518518519045e+01,2.689610000000000000e+05,6.380200000000000000e+04
8.528528528528528341e+01,2.724580000000000000e+05,6.307100000000000000e+04
8.538538538538539058e+01,2.659870000000000000e+05,6.193100000000000000e+04
8.548548548548549775e+01,2.706240000000000000e+05,6.264500000000000000e+04
8.558558558558559071e+01,2.721640000000000000e+05,6.511200000000000000e+04
8.568568568568569788e+01,2.646280000000000000e+05,6.189000000000000000e+04
8.578578578578579084e+01,2.687490000000000000e+05,6.164100000000000000e+04
8.588588588588589801e+01,2.659310000000000000e+05,6.100700000000000000e+04
8.598598598598599096e+01,2.661840000000000000e+05,6.338900000000000000e+04
8.608608608608609813e+01,2.748690000000000000e+05,6.271000000000000000e+04
8.618618618618619109e+01,2.652980000000000000e+05,6.194100000000000000e+04
8.628628628628629826e+01,2.685700000000000000e+05,6.153000000000000000e+04
8.638638638638639122e+01,2.688590000000000000e+05,6.426800000000000000e+04
8.648648648648649839e+01,2.710200000000000000e+05,6.248700000000000000e+04
8.658658658658659135e+01,2.727500000000000000e+05,6.253300000000000000e+04
8.668668668668669852e+01,2.661560000000000000e+05,6.241400000000000000e+04
8.678678678678679148e+01,2.695130000000000000e+05,6.161800000000000000e+04
8.688688688688689865e+01,2.687600000000000000e+05,5.959200000000000000e+04
8.698698698698699161e+01,2.702390000000000000e+05,6.320500000000000000e+04
8.708708708708709878e+01,2.691070000000000000e+05,6.240200000000000000e+04
8.718718718718719174e+01,2.734040000000000000e+05,5.910100000000000000e+04
8.728728728728729891e+01,2.683150000000000000e+05,6.397200000000000000e+04
8.738738738738739187e+01,2.670130000000000000e+05,6.446900000000000000e+04
8.748748748748749904e+01,2.610770000000000000e+05,6.330600000000000000e+04
8.758758758758759200e+01,2.589090000000000000e+05,6.045800000000000000e+04
8.768768768768769917e+01,2.680890000000000000e+05,6.335400000000000000e+04
8.778778778778779213e+01,2.656700000000000000e+05,6.344500000000000000e+04
8.788788788788789930e+01,2.642500000000000000e+05,6.123600000000000000e+04
8.798798798798799226e+01,2.688610000000000000e+05,6.042600000000000000e+04
8.808808808808809943e+01,2.632120000000000000e+05,6.267800000000000000e+04
8.818818818818819238e+01,2.610730000000000000e+05,6.112000000000000000e+04
8.828828828828829955e+01,2.681910000000000000e+05,6.342200000000000000e+04
8.838838838838839251e+01,2.662540000000000000e+05,6.037500000000000000e+04
8.848848848848849968e+01,2.697520000000000000e+05,6.128000000000000000e+04
8.858858858858859264e+01,2.683810000000000000e+05,6.239100000000000000e+04
8.868868868868869981e+01,2.686150000000000000e+05,6.268200000000000000e+04
8.878878878878879277e+01,2.706280000000000000e+05,5.979700000000000000e+04
8.888888888888889994e+01,2.751740000000000000e+05,6.447200000000000000e+04
8.898898898898899290e+01,2.679370000000000000e+05,6.106300000000000000e+04
8.908908908908910007e+01,2.707730000000000000e+05,6.082400000000000000e+04
8.918918918918919303e+01,2.726310000000000000e+05,6.099600000000000000e+04
8.928928928928930020e+01,2.702280000000000000e+05,6.314100000000000000e+04
8.938938938938939316e+01,2.631770000000000000e+05,6.256100000000000000e+04
8.948948948948950033e+01,2.676960000000000000e+05,6.518200000000000000e+04
8.958958958958959329e+01,2.676860000000000000e+05,6.208300000000000000e+04
8.968968968968970046e+01,2.659360000000000000e+05,6.152700000000000000e+04
8.978978978978979342e+01,2.691160000000000000e+05,6.062700000000000000e+04
8.988988988988990059e+01,2.599630000000000000e+05,6.064300000000000000e+04
8.998998998998999355e+01,2.623050000000000000e+05,6.136000000000000000e+04
9.009009009009010072e+01,2.635790000000000000e+05,5.988700000000000000e+04
9.019019019019019368e+01,2.622110000000000000e+05,6.271500000000000000e+04
9.029029029029030085e+01,2.683210000000000000e+05,6.046200000000000000e+04
9.039039039039039380e+01,2.670340000000000000e+05,6.351200000000000000e+04
9.049049049049050097e+01,2.684300000000000000e+05,6.404200000000000000e+04
9.059059059059059393e+01,2.656860000000000000e+05,6.233700000000000000e+04
9.069069069069070110e+01,2.602750000000000000e+05,6.195400000000000000e+04
9.079079079079079406e+01,2.614570000000000000e+05,6.228000000000000000e+04
9.089089089089090123e+01,2.658660000000000000e+05,6.450800000000000000e+04
9.099099099099099419e+01,2.597270000000000000e+05,6.359800000000000000e+04
9.109109109109110136e+01,2.685860000000000000e+05,6.119500000000000000e+04
9.119119119119119432e+01,2.638230000000000000e+05,6.420400000000000000e+04
9.129129129129130149e+01,2.661780000000000000e+05,6.357800000000000000e+04
9.139139139139139445e+01,2.615760000000000000e+05,6.085300000000000000e+04
9.149149149149150162e+01,2.653430000000000000e+05,6.209800000000000000e+04
9.159159159159159458e+01,2.672750000000000000e+05,6.317000000000000000e+04
9.169169169169170175e+01,2.675240000000000000e+05,6.312100000000000000e+04
9.179179179179179471e+01,2.656410000000000000e+05,6.284000000000000000e+04
9.189189189189190188e+01,2.646100000000000000e+05,6.215000000000000000e+04
9.199199199199199484e+01,2.664530000000000000e+05,6.176700000000000000e+04
9.209209209209210201e+01,2.674550000000000000e+05,6.285900000000000000e+04
9.219219219219219497e+01,2.717930000000000000e+05,6.545900000000000000e+04
9.229229229229230214e+01,2.678440000000000000e+05,6.218200000000000000e+04
9.239239239239239510e+01,2.704750000000000000e+05,6.548900000000000000e+04
9.249249249249250227e+01,2.710680000000000000e+05,6.045300000000000000e+04
9.259259259259259522e+01,2.641220000000000000e+05,6.209700000000000000e+04
9.269269269269270239e+01,2.648510000000000000e+05,6.319100000000000000e+04
9.279279279279279535e+01,2.642770000000000000e+05,6.357700000000000000e+04
9.289289289289290252e+01,2.684810000000000000e+05,6.542800000000000000e+04
9.299299299299299548e+01,2.632270000000000000e+05,6.007300000000000000e+04
9.309309309309310265e+01,2.645930000000000000e+05,6.136900000000000000e+04
9.319319319319319561e+01,2.586750000000000000e+05,6.303200000000000000e+04
9.329329329329330278e+01,2.696230000000000000e+05,6.254100000000000000e+04
9.339339339339339574e+01,2.632640000000000000e+05,6.382500000000000000e+04
9.349349349349350291e+01,2.660810000000000000e+05,6.453900000000000000e+04
9.359359359359359587e+01,2.628080000000000000e+05,6.325500000000000000e+04
9.369369369369370304e+01,2.620210000000000000e+05,6.302400000000000000e+04
9.379379379379379600e+01,2.596410000000000000e+05,6.221900000000000000e+04
9.389389389389390317e+01,2.681670000000000000e+05,6.143800000000000000e+04
9.399399399399399613e+01,2.689790000000000000e+05,6.354100000000000000e+04
9.409409409409410330e+01,2.721770000000000000e+05,6.417700000000000000e+04
9.419419419419419626e+01,2.673390000000000000e+05,6.231600000000000000e+04
9.429429429429430343e+01,2.696150000000000000e+05,6.672400000000000000e+04
9.439439439439439639e+01,2.710550000000000000e+05,6.066000000000000000e+04
9.449449449449450356e+01,2.668490000000000000e+05,6.418000000000000000e+04
9.459459459459459651e+01,2.583610000000000000e+05,6.316000000000000000e+04
9.469469469469470368e+01,2.693440000000000000e+05,6.309300000000000000e+04
9.479479479479479664e+01,2.707670000000000000e+05,5.750400000000000000e+04
9.489489489489490381e+01,2.690930000000000000e+05,6.091400000000000000e+04
9.499499499499499677e+01,2.661500000000000000e+05,6.364500000000000000e+04
9.509509509509510394e+01,2.623960000000000000e+05,6.352400000000000000e+04
9.519519519519519690e+01,2.665080000000000000e+05,6.382600000000000000e+04
9.529529529529530407e+01,2.668580000000000000e+05,6.370800000000000000e+04
9.539539539539539703e+01,2.645610000000000000e+05,6.342100000000000000e+04
9.549549549549550420e+01,2.693070000000000000e+05,6.235800000000000000e+04
9.559559559559559716e+01,2.648110000000000000e+05,6.279500000000000000e+04
9.569569569569570433e+01,2.657650000000000000e+05,6.473600000000000000e+04
9.579579579579579729e+01,2.712970000000000000e+05,6.254700000000000000e+04
9.589589589589590446e+01,2.621810000000000000e+05,6.305700000000000000e+04
9.599599599599599742e+01,2.703600000000000000e+05,6.250300000000000000e+04
9.609609609609610459e+01,2.656600000000000000e+05,6.451100000000000000e+04
9.619619619619619755e+01,2.633260000000000000e+05,6.365200000000000000e+04
9.629629629629630472e+01,2.663420000000000000e+05,6.421800000000000000e+04
9.639639639639639768e+01,2.644180000000000000e+05,6.504300000000000000e+04
9.649649649649650485e+01,2.652700000000000000e+05,6.256300000000000000e+04
9.659659659659659781e+01,2.614520000000000000e+05,6.635700000000000000e+04
9.669669669669670498e+01,2.652180000000000000e+05,6.502300000000000000e+04
9.679679679679679793e+01,2.631640000000000000e+05,6.609900000000000000e+04
9.689689689689690510e+01,2.675210000000000000e+05,6.212600000000000000e+04
9.699699699699699806e+01,2.638570000000000000e+05,6.291600000000000000e+04
9.709709709709710523e+01,2.658550000000000000e+05,6.375700000000000000e+04
9.719719719719719819e+01,2.673190000000000000e+05,6.158900000000000000e+04
9.729729729729730536e+01,2.708400000000000000e+05,6.259600000000000000e+04
9.739739739739739832e+01,2.686240000000000000e+05,6.043200000000000000e+04
9.749749749749750549e+01,2.669450000000000000e+05,6.299100000000000000e+04
9.759759759759759845e+01,2.728530000000000000e+05,6.299900000000000000e+04
9.769769769769770562e+01,2.694840000000000000e+05,6.423100000000000000e+04
9.779779779779779858e+01,2.725210000000000000e+05,6.385900000000000000e+04
9.789789789789790575e+01,2.655120000000000000e+05,6.619100000000000000e+04
9.799799799799799871e+01,2.630340000000000000e+05,6.462500000000000000e+04
9.809809809809810588e+01,2.691720000000000000e+05,6.461300000000000000e+04
9.819819819819819884e+01,2.679660000000000000e+05,6.497600000000000000e+04
9.829829829829830601e+01,2.706500000000000000e+05,6.266000000000000000e+04
9.839839839839839897e+01,2.688430000000000000e+05,6.444600000000000000e+04
9.849849849849850614e+01,2.640010000000000000e+05,6.391400000000000000e+04
9.859859859859859910e+01,2.632810000000000000e+05,6.218200000000000000e+04
9.869869869869870627e+01,2.661370000000000000e+05,6.261900000000000000e+04
9.879879879879879923e+01,2.693720000000000000e+05,6.520400000000000000e+04
9.889889889889890640e+01,2.681070000000000000e+05,6.113200000000000000e+04
9.899899899899899935e+01,2.669740000000000000e+05,6.200500000000000000e+04
9.909909909909910652e+01,2.645520000000000000e+05,6.261100000000000000e+04
9.919919919919919948e+01,2.538800000000000000e+05,6.612700000000000000e+04
9.929929929929930665e+01,2.637040000000000000e+05,6.153200000000000000e+04
9.939939939939939961e+01,2.652160000000000000e+05,6.524300000000000000e+04
9.949949949949950678e+01,2.645600000000000000e+05,6.527400000000000000e+04
9.959959959959959974e+01,2.605920000000000000e+05,6.551800000000000000e+04
9.969969969969970691e+01,2.612660000000000000e+05,6.477800000000000000e+04
9.979979979979979987e+01,2.661350000000000000e+05,6.331900000000000000e+04
9.989989989989990704e+01,2.648670000000000000e+05,6.723200000000000000e+04
1.000000000000000000e+02,2.700300000000000000e+05,6.472500000000000000e+04


==> tracesofdark_39.csv <==
0.000000000000000000e+00,2.684710000000000000e+05,6.699200000000000000e+04
1.001001001001001062e-01,2.619270000000000000e+05,6.408100000000000000e+04
2.002002002002002123e-01,2.668880000000000000e+05,6.598100000000000000e+04
3.003003003003003046e-01,2.658460000000000000e+05,6.333600000000000000e+04
4.004004004004004247e-01,2.718540000000000000e+05,6.249900000000000000e+04
5.005005005005005447e-01,2.724310000000000000e+05,6.643100000000000000e+04
6.006006006006006093e-01,2.945980000000000000e+05,6.844100000000000000e+04
7.007007007007007848e-01,2.848400000000000000e+05,6.688200000000000000e+04
8.008008008008008494e-01,2.827330000000000000e+05,6.781700000000000000e+04
9.009009009009009139e-01,2.956410000000000000e+05,6.706800000000000000e+04
1.001001001001001089e+00,2.896270000000000000e+05,6.629700000000000000e+04
1.101101101101101154e+00,3.085240000000000000e+05,9.361600000000000000e+04
1.201201201201201219e+00,2.898910000000000000e+05,1.098150000000000000e+05
1.301301301301301283e+00,2.018190000000000000e+05,4.767700000000000000e+04
1.401401401401401570e+00,1.578600000000000000e+05,3.687000000000000000e+04
1.501501501501501634e+00,1.553970000000000000e+05,3.686000000000000000e+04
1.601601601601601699e+00,1.557840000000000000e+05,3.577300000000000000e+04
1.701701701701701763e+00,1.534910000000000000e+05,3.659500000000000000e+04
1.801801801801801828e+00,1.546910000000000000e+05,3.685000000000000000e+04
1.901901901901902114e+00,1.540840000000000000e+05,3.756800000000000000e+04
2.002002002002002179e+00,1.537610000000000000e+05,3.600200000000000000e+04
2.102102102102102243e+00,1.522480000000000000e+05,3.622100000000000000e+04
2.202202202202202308e+00,1.516430000000000000e+05,3.499400000000000000e+04
2.302302302302302373e+00,1.539390000000000000e+05,3.654300000000000000e+04
2.402402402402402437e+00,1.523560000000000000e+05,3.635000000000000000e+04
2.502502502502502502e+00,1.542970000000000000e+05,3.662800000000000000e+04
2.602602602602602566e+00,1.543630000000000000e+05,3.670400000000000000e+04
2.702702702702703075e+00,1.526380000000000000e+05,3.683700000000000000e+04
2.802802802802803139e+00,1.515700000000000000e+05,3.669900000000000000e+04
2.902902902902903204e+00,1.516860000000000000e+05,3.787100000000000000e+04
3.003003003003003268e+00,1.553120000000000000e+05,3.769500000000000000e+04
3.103103103103103333e+00,1.536800000000000000e+05,3.661600000000000000e+04
3.203203203203203397e+00,1.523230000000000000e+05,3.702100000000000000e+04
3.303303303303303462e+00,2.191650000000000000e+05,5.179600000000000000e+04
3.403403403403403527e+00,2.663420000000000000e+05,6.114400000000000000e+04
3.503503503503503591e+00,2.661310000000000000e+05,5.962600000000000000e+04
3.603603603603603656e+00,2.615880000000000000e+05,6.105300000000000000e+04
3.703703703703703720e+00,2.623510000000000000e+05,5.849800000000000000e+04
3.803803803803804229e+00,2.584550000000000000e+05,6.021100000000000000e+04
3.903903903903904293e+00,2.585870000000000000e+05,5.941300000000000000e+04
4.004004004004004358e+00,2.582770000000000000e+05,6.222600000000000000e+04
4.104104104104104422e+00,2.599490000000000000e+05,6.451400000000000000e+04
4.204204204204204487e+00,2.554320000000000000e+05,6.271000000000000000e+04
4.304304304304304551e+00,2.584370000000000000e+05,6.543100000000000000e+04
4.404404404404404616e+00,2.591940000000000000e+05,6.554000000000000000e+04
4.504504504504504681e+00,2.495590000000000000e+05,6.366100000000000000e+04
4.604604604604604745e+00,2.624960000000000000e+05,6.316500000000000000e+04
4.704704704704704810e+00,2.618470000000000000e+05,6.419300000000000000e+04
4.804804804804804874e+00,2.602150000000000000e+05,6.489700000000000000e+04
4.904904904904904939e+00,2.561760000000000000e+05,6.324000000000000000e+04
5.005005005005005003e+00,2.573970000000000000e+05,6.472600000000000000e+04
5.105105105105105068e+00,2.529770000000000000e+05,6.438600000000000000e+04
5.205205205205205132e+00,2.641370000000000000e+05,6.399800000000000000e+04
5.305305305305305197e+00,2.555910000000000000e+05,6.035800000000000000e+04
5.405405405405406150e+00,2.584490000000000000e+05,6.348200000000000000e+04
5.505505505505506214e+00,2.627260000000000000e+05,6.014000000000000000e+04
5.605605605605606279e+00,2.577980000000000000e+05,6.236200000000000000e+04
5.705705705705706343e+00,2.637090000000000000e+05,6.141200000000000000e+04
5.805805805805806408e+00,2.694190000000000000e+05,6.457200000000000000e+04
5.905905905905906472e+00,2.676310000000000000e+05,6.311000000000000000e+04
6.006006006006006537e+00,2.646540000000000000e+05,6.114900000000000000e+04
6.106106106106106601e+00,2.640820000000000000e+05,6.526100000000000000e+04
6.206206206206206666e+00,2.631680000000000000e+05,6.144500000000000000e+04
6.306306306306306730e+00,2.632130000000000000e+05,6.423500000000000000e+04
6.406406406406406795e+00,2.649350000000000000e+05,6.366200000000000000e+04
6.506506506506506859e+00,2.607340000000000000e+05,6.256900000000000000e+04
6.606606606606606924e+00,2.653280000000000000e+05,6.027400000000000000e+04
6.706706706706706989e+00,2.670730000000000000e+05,6.153600000000000000e+04
6.806806806806807053e+00,2.678450000000000000e+05,6.264900000000000000e+04
6.906906906906907118e+00,2.631660000000000000e+05,6.474800000000000000e+04
7.007007007007007182e+00,2.586510000000000000e+05,6.234700000000000000e+04
7.107107107107107247e+00,2.605970000000000000e+05,6.469400000000000000e+04
7.207207207207207311e+00,2.612440000000000000e+05,6.471200000000000000e+04
7.307307307307307376e+00,2.638830000000000000e+05,5.968700000000000000e+04
7.407407407407407440e+00,2.668310000000000000e+05,6.289100000000000000e+04
7.507507507507508393e+00,2.662300000000000000e+05,6.170400000000000000e+04
7.607607607607608458e+00,2.599970000000000000e+05,6.466100000000000000e+04
7.707707707707708522e+00,2.663580000000000000e+05,6.740500000000000000e+04
7.807807807807808587e+00,2.699360000000000000e+05,6.451900000000000000e+04
7.907907907907908651e+00,2.691680000000000000e+05,6.217500000000000000e+04
8.008008008008008716e+00,2.607020000000000000e+05,6.273900000000000000e+04
8.108108108108108780e+00,2.625940000000000000e+05,5.961100000000000000e+04
8.208208208208208845e+00,2.672160000000000000e+05,6.578800000000000000e+04
8.308308308308308909e+00,2.647890000000000000e+05,6.352400000000000000e+04
8.408408408408408974e+00,2.617130000000000000e+05,6.143900000000000000e+04
8.508508508508509038e+00,2.667050000000000000e+05,6.182800000000000000e+04
8.608608608608609103e+00,2.712700000000000000e+05,6.129800000000000000e+04
8.708708708708709167e+00,2.656490000000000000e+05,6.298900000000000000e+04
8.808808808808809232e+00,2.679070000000000000e+05,6.504300000000000000e+04
8.908908908908909297e+00,2.690310000000000000e+05,6.337600000000000000e+04
9.009009009009009361e+00,2.651780000000000000e+05,6.156500000000000000e+04
9.109109109109109426e+00,2.579870000000000000e+05,6.329200000000000000e+04
9.209209209209209490e+00,2.621650000000000000e+05,6.085200000000000000e+04
9.309309309309309555e+00,2.599360000000000000e+05,6.154200000000000000e+04
9.409409409409409619e+00,2.639350000000000000e+05,6.297900000000000000e+04
9.509509509509509684e+00,2.655750000000000000e+05,6.340600000000000000e+04
9.609609609609609748e+00,2.722040000000000000e+05,6.220700000000000000e+04
9.709709709709709813e+00,2.685770000000000000e+05,6.233400000000000000e+04
9.809809809809809877e+00,2.680690000000000000e+05,6.083300000000000000e+04
9.909909909909909942e+00,2.685040000000000000e+05,6.209200000000000000e+04
1.001001001001001001e+01,2.643960000000000000e+05,6.688000000000000000e+04
1.011011011011011007e+01,2.567680000000000000e+05,6.416900000000000000e+04
1.021021021021021014e+01,2.604410000000000000e+05,6.073300000000000000e+04
1.031031031031031020e+01,2.672700000000000000e+05,6.472400000000000000e+04
1.041041041041041026e+01,2.667260000000000000e+05,6.203000000000000000e+04
1.051051051051051033e+01,2.745210000000000000e+05,6.331400000000000000e+04
1.061061061061061039e+01,2.667750000000000000e+05,6.418200000000000000e+04
1.071071071071071223e+01,2.705330000000000000e+05,6.358800000000000000e+04
1.081081081081081230e+01,2.687260000000000000e+05,6.142600000000000000e+04
1.091091091091091236e+01,2.739560000000000000e+05,6.131900000000000000e+04
1.101101101101101243e+01,2.712910000000000000e+05,6.445700000000000000e+04
1.111111111111111249e+01,2.668950000000000000e+05,6.456300000000000000e+04
1.121121121121121256e+01,2.669450000000000000e+05,6.598700000000000000e+04
1.131131131131131262e+01,2.698200000000000000e+05,6.388900000000000000e+04
1.141141141141141269e+01,2.692390000000000000e+05,6.634200000000000000e+04
1.151151151151151275e+01,2.677990000000000000e+05,6.271900000000000000e+04
1.161161161161161282e+01,2.582910000000000000e+05,6.543800000000000000e+04
1.171171171171171288e+01,2.668760000000000000e+05,6.378200000000000000e+04
1.181181181181181294e+01,2.635570000000000000e+05,6.698900000000000000e+04
1.191191191191191301e+01,2.626120000000000000e+05,6.655100000000000000e+04
1.201201201201201307e+01,2.671280000000000000e+05,6.532700000000000000e+04
1.211211211211211314e+01,2.691230000000000000e+05,6.530700000000000000e+04
1.221221221221221320e+01,2.684620000000000000e+05,6.698100000000000000e+04
1.231231231231231327e+01,2.730460000000000000e+05,6.817500000000000000e+04
1.241241241241241333e+01,2.684200000000000000e+05,6.274800000000000000e+04
1.251251251251251340e+01,2.628010000000000000e+05,6.176600000000000000e+04
1.261261261261261346e+01,2.661850000000000000e+05,6.291400000000000000e+04
1.271271271271271353e+01,2.620890000000000000e+05,6.397600000000000000e+04
1.281281281281281359e+01,2.628750000000000000e+05,6.247400000000000000e+04
1.291291291291291365e+01,2.644840000000000000e+05,6.046300000000000000e+04
1.301301301301301372e+01,2.619120000000000000e+05,6.038900000000000000e+04
1.311311311311311378e+01,2.598150000000000000e+05,6.128200000000000000e+04
1.321321321321321385e+01,2.578080000000000000e+05,6.123800000000000000e+04
1.331331331331331391e+01,2.626030000000000000e+05,6.274600000000000000e+04
1.341341341341341398e+01,2.606340000000000000e+05,6.112900000000000000e+04
1.351351351351351404e+01,2.629660000000000000e+05,5.910000000000000000e+04
1.361361361361361411e+01,2.686600000000000000e+05,6.233300000000000000e+04
1.371371371371371417e+01,2.691950000000000000e+05,6.053100000000000000e+04
1.381381381381381424e+01,2.655120000000000000e+05,6.349700000000000000e+04
1.391391391391391430e+01,2.687030000000000000e+05,6.178000000000000000e+04
1.401401401401401436e+01,2.723360000000000000e+05,6.299100000000000000e+04
1.411411411411411443e+01,2.655600000000000000e+05,6.276100000000000000e+04
1.421421421421421449e+01,2.668370000000000000e+05,6.145500000000000000e+04
1.431431431431431456e+01,2.664750000000000000e+05,6.243000000000000000e+04
1.441441441441441462e+01,2.706970000000000000e+05,6.201900000000000000e+04
1.451451451451451469e+01,2.683960000000000000e+05,6.239900000000000000e+04
1.461461461461461475e+01,2.638000000000000000e+05,6.207000000000000000e+04
1.471471471471471482e+01,2.707590000000000000e+05,6.146200000000000000e+04
1.481481481481481488e+01,2.714470000000000000e+05,6.450400000000000000e+04
1.491491491491491495e+01,2.731080000000000000e+05,6.104300000000000000e+04
1.501501501501501679e+01,2.633210000000000000e+05,6.381400000000000000e+04
1.511511511511511685e+01,2.725950000000000000e+05,6.180100000000000000e+04
1.521521521521521692e+01,2.683130000000000000e+05,6.691600000000000000e+04
1.531531531531531698e+01,2.614830000000000000e+05,6.375200000000000000e+04
1.541541541541541704e+01,2.674460000000000000e+05,6.328700000000000000e+04
1.551551551551551711e+01,2.692460000000000000e+05,6.472900000000000000e+04
1.561561561561561717e+01,2.693630000000000000e+05,6.146500000000000000e+04
1.571571571571571724e+01,2.690170000000000000e+05,6.611200000000000000e+04
1.581581581581581730e+01,2.706900000000000000e+05,6.283500000000000000e+04
1.591591591591591737e+01,2.653200000000000000e+05,6.180200000000000000e+04
1.601601601601601743e+01,2.644990000000000000e+05,6.266900000000000000e+04
1.611611611611611750e+01,2.637880000000000000e+05,6.247200000000000000e+04
1.621621621621621756e+01,2.665650000000000000e+05,5.994800000000000000e+04
1.631631631631631763e+01,2.637450000000000000e+05,6.308200000000000000e+04
1.641641641641641769e+01,2.710490000000000000e+05,6.401200000000000000e+04
1.651651651651651775e+01,2.649400000000000000e+05,6.243500000000000000e+04
1.661661661661661782e+01,2.651800000000000000e+05,6.352300000000000000e+04
1.671671671671671788e+01,2.652630000000000000e+05,6.157600000000000000e+04
1.681681681681681795e+01,2.725870000000000000e+05,6.185500000000000000e+04
1.691691691691691801e+01,2.654080000000000000e+05,6.434200000000000000e+04
1.701701701701701808e+01,2.704220000000000000e+05,6.321200000000000000e+04
1.711711711711711814e+01,2.665030000000000000e+05,5.878400000000000000e+04
1.721721721721721821e+01,2.624790000000000000e+05,6.141400000000000000e+04
1.731731731731731827e+01,2.616900000000000000e+05,6.051800000000000000e+04
1.741741741741741833e+01,2.641030000000000000e+05,5.838500000000000000e+04
1.751751751751751840e+01,2.628320000000000000e+05,6.168000000000000000e+04
1.761761761761761846e+01,2.641960000000000000e+05,5.997700000000000000e+04
1.771771771771771853e+01,2.637260000000000000e+05,6.127200000000000000e+04
1.781781781781781859e+01,2.624990000000000000e+05,5.548800000000000000e+04
1.791791791791791866e+01,2.649790000000000000e+05,6.092800000000000000e+04
1.801801801801801872e+01,2.658630000000000000e+05,5.980400000000000000e+04
1.811811811811811879e+01,2.601680000000000000e+05,5.985600000000000000e+04
1.821821821821821885e+01,2.627250000000000000e+05,5.993300000000000000e+04
1.831831831831831892e+01,2.630920000000000000e+05,6.091300000000000000e+04
1.841841841841841898e+01,2.667840000000000000e+05,6.252000000000000000e+04
1.851851851851851904e+01,2.601110000000000000e+05,6.279700000000000000e+04
1.861861861861861911e+01,2.624890000000000000e+05,6.103700000000000000e+04
1.871871871871871917e+01,2.655070000000000000e+05,5.978300000000000000e+04
1.881881881881881924e+01,2.634870000000000000e+05,5.993800000000000000e+04
1.891891891891891930e+01,2.603000000000000000e+05,6.110900000000000000e+04
1.901901901901901937e+01,2.614490000000000000e+05,6.015500000000000000e+04
1.911911911911911943e+01,2.589660000000000000e+05,6.233000000000000000e+04
1.921921921921921950e+01,2.589750000000000000e+05,5.790800000000000000e+04
1.931931931931931956e+01,2.623180000000000000e+05,6.168200000000000000e+04
1.941941941941941963e+01,2.642500000000000000e+05,6.415800000000000000e+04
1.951951951951951969e+01,2.676820000000000000e+05,6.153600000000000000e+04
1.961961961961961975e+01,2.656200000000000000e+05,5.907400000000000000e+04
1.971971971971971982e+01,2.641110000000000000e+05,6.024900000000000000e+04
1.981981981981981988e+01,2.640170000000000000e+05,5.799700000000000000e+04
1.991991991991991995e+01,2.616270000000000000e+05,6.231100000000000000e+04
2.002002002002002001e+01,2.646740000000000000e+05,5.920600000000000000e+04
2.012012012012012008e+01,2.687940000000000000e+05,5.942500000000000000e+04
2.022022022022022014e+01,2.651030000000000000e+05,6.022100000000000000e+04
2.032032032032032021e+01,2.582520000000000000e+05,6.207600000000000000e+04
2.042042042042042027e+01,2.607690000000000000e+05,6.017000000000000000e+04
2.052052052052052034e+01,2.622100000000000000e+05,5.932900000000000000e+04
2.062062062062062040e+01,2.663200000000000000e+05,6.006400000000000000e+04
2.072072072072072046e+01,2.630260000000000000e+05,6.236700000000000000e+04
2.082082082082082053e+01,2.608990000000000000e+05,5.938100000000000000e+04
2.092092092092092059e+01,2.597830000000000000e+05,6.188300000000000000e+04
2.102102102102102066e+01,2.608170000000000000e+05,6.045800000000000000e+04
2.112112112112112072e+01,2.590480000000000000e+05,6.485200000000000000e+04
2.122122122122122079e+01,2.617300000000000000e+05,6.371000000000000000e+04
2.132132132132132085e+01,2.543160000000000000e+05,6.038100000000000000e+04
2.142142142142142447e+01,2.645540000000000000e+05,6.255200000000000000e+04
2.152152152152152453e+01,2.601790000000000000e+05,6.095500000000000000e+04
2.162162162162162460e+01,2.653810000000000000e+05,6.032000000000000000e+04
2.172172172172172466e+01,2.646400000000000000e+05,6.086200000000000000e+04
2.182182182182182473e+01,2.614480000000000000e+05,6.149000000000000000e+04
2.192192192192192479e+01,2.650170000000000000e+05,6.038000000000000000e+04
2.202202202202202486e+01,2.638120000000000000e+05,6.200800000000000000e+04
2.212212212212212492e+01,2.708310000000000000e+05,6.079400000000000000e+04
2.222222222222222499e+01,2.607590000000000000e+05,6.294200000000000000e+04
2.232232232232232505e+01,2.613390000000000000e+05,6.106200000000000000e+04
2.242242242242242511e+01,2.618940000000000000e+05,6.187400000000000000e+04
2.252252252252252518e+01,2.635940000000000000e+05,5.937900000000000000e+04
2.262262262262262524e+01,2.641860000000000000e+05,5.997900000000000000e+04
2.272272272272272531e+01,2.614610000000000000e+05,6.453100000000000000e+04
2.282282282282282537e+01,2.586650000000000000e+05,6.172600000000000000e+04
2.292292292292292544e+01,2.616760000000000000e+05,6.015300000000000000e+04
2.302302302302302550e+01,2.616810000000000000e+05,6.344000000000000000e+04
2.312312312312312557e+01,2.642600000000000000e+05,6.267200000000000000e+04
2.322322322322322563e+01,2.620550000000000000e+05,6.070900000000000000e+04
2.332332332332332570e+01,2.652120000000000000e+05,5.974000000000000000e+04
2.342342342342342576e+01,2.619620000000000000e+05,6.155500000000000000e+04
2.352352352352352582e+01,2.638360000000000000e+05,5.989800000000000000e+04
2.362362362362362589e+01,2.648330000000000000e+05,6.228300000000000000e+04
2.372372372372372595e+01,2.652010000000000000e+05,6.432900000000000000e+04
2.382382382382382602e+01,2.655010000000000000e+05,6.209200000000000000e+04
2.392392392392392608e+01,2.580130000000000000e+05,6.442100000000000000e+04
2.402402402402402615e+01,2.594740000000000000e+05,6.543500000000000000e+04
2.412412412412412621e+01,2.581860000000000000e+05,6.427100000000000000e+04
2.422422422422422628e+01,2.609510000000000000e+05,6.746900000000000000e+04
2.432432432432432634e+01,2.595890000000000000e+05,6.389600000000000000e+04
2.442442442442442641e+01,2.606850000000000000e+05,6.545800000000000000e+04
2.452452452452452647e+01,2.635860000000000000e+05,6.829300000000000000e+04
2.462462462462462653e+01,2.639360000000000000e+05,6.625000000000000000e+04
2.472472472472472660e+01,2.689450000000000000e+05,6.483100000000000000e+04
2.482482482482482666e+01,2.642950000000000000e+05,6.434400000000000000e+04
2.492492492492492673e+01,2.640330000000000000e+05,6.595200000000000000e+04
2.502502502502502679e+01,2.624450000000000000e+05,6.418900000000000000e+04
2.512512512512512686e+01,2.682330000000000000e+05,6.910800000000000000e+04
2.522522522522522692e+01,2.682430000000000000e+05,6.666400000000000000e+04
2.532532532532532699e+01,2.589400000000000000e+05,6.563000000000000000e+04
2.542542542542542705e+01,2.647110000000000000e+05,6.720300000000000000e+04
2.552552552552552712e+01,2.639500000000000000e+05,6.434100000000000000e+04
2.562562562562562718e+01,2.736270000000000000e+05,6.517600000000000000e+04
2.572572572572572724e+01,2.563270000000000000e+05,6.584100000000000000e+04
2.582582582582582731e+01,2.706080000000000000e+05,6.007100000000000000e+04
2.592592592592592737e+01,2.641970000000000000e+05,6.401900000000000000e+04
2.602602602602602744e+01,2.702250000000000000e+05,6.512600000000000000e+04
2.612612612612612750e+01,2.652530000000000000e+05,6.648100000000000000e+04
2.622622622622622757e+01,2.708500000000000000e+05,6.292900000000000000e+04
2.632632632632632763e+01,2.711530000000000000e+05,6.385500000000000000e+04
2.642642642642642770e+01,2.635130000000000000e+05,6.393600000000000000e+04
2.652652652652652776e+01,2.692730000000000000e+05,6.165400000000000000e+04
2.662662662662662783e+01,2.632910000000000000e+05,6.421100000000000000e+04
2.672672672672672789e+01,2.558220000000000000e+05,6.084100000000000000e+04
2.682682682682682795e+01,2.653030000000000000e+05,6.268800000000000000e+04
2.692692692692692802e+01,2.644110000000000000e+05,6.173700000000000000e+04
2.702702702702702808e+01,2.625520000000000000e+05,6.258400000000000000e+04
2.712712712712712815e+01,2.614280000000000000e+05,6.338100000000000000e+04
2.722722722722722821e+01,2.676740000000000000e+05,6.316000000000000000e+04
2.732732732732732828e+01,2.650430000000000000e+05,6.132600000000000000e+04
2.742742742742742834e+01,2.697760000000000000e+05,6.225400000000000000e+04
2.752752752752752841e+01,2.657790000000000000e+05,6.198900000000000000e+04
2.762762762762762847e+01,2.642280000000000000e+05,6.050600000000000000e+04
2.772772772772772854e+01,2.595790000000000000e+05,6.136200000000000000e+04
2.782782782782782860e+01,2.664430000000000000e+05,5.916200000000000000e+04
2.792792792792792866e+01,2.637460000000000000e+05,6.082800000000000000e+04
2.802802802802802873e+01,2.677580000000000000e+05,6.252200000000000000e+04
2.812812812812812879e+01,2.693890000000000000e+05,6.163600000000000000e+04
2.822822822822822886e+01,2.700260000000000000e+05,6.220500000000000000e+04
2.832832832832832892e+01,2.661980000000000000e+05,6.121500000000000000e+04
2.842842842842842899e+01,2.652400000000000000e+05,6.289200000000000000e+04
2.852852852852852905e+01,2.615600000000000000e+05,6.303200000000000000e+04
2.862862862862862912e+01,2.630370000000000000e+05,6.221700000000000000e+04
2.872872872872872918e+01,2.704360000000000000e+05,6.308300000000000000e+04
2.882882882882882924e+01,2.673920000000000000e+05,6.446800000000000000e+04
2.892892892892892931e+01,2.711760000000000000e+05,6.400800000000000000e+04
2.902902902902902937e+01,2.668820000000000000e+05,6.460000000000000000e+04
2.912912912912912944e+01,2.662520000000000000e+05,6.419400000000000000e+04
2.922922922922922950e+01,2.661980000000000000e+05,6.405900000000000000e+04
2.932932932932932957e+01,2.608390000000000000e+05,6.199600000000000000e+04
2.942942942942942963e+01,2.678850000000000000e+05,6.432100000000000000e+04
2.952952952952952970e+01,2.661710000000000000e+05,6.351700000000000000e+04
2.962962962962962976e+01,2.658570000000000000e+05,6.376100000000000000e+04
2.972972972972972983e+01,2.651330000000000000e+05,6.435800000000000000e+04
2.982982982982982989e+01,2.663100000000000000e+05,6.378000000000000000e+04
2.992992992992993351e+01,2.609910000000000000e+05,6.380200000000000000e+04
3.003003003003003357e+01,2.717020000000000000e+05,6.357900000000000000e+04
3.013013013013013364e+01,2.703540000000000000e+05,6.437600000000000000e+04
3.023023023023023370e+01,2.678480000000000000e+05,6.324700000000000000e+04
3.033033033033033377e+01,2.679520000000000000e+05,6.635200000000000000e+04
3.043043043043043383e+01,2.671550000000000000e+05,6.394900000000000000e+04
3.053053053053053389e+01,2.608730000000000000e+05,6.581400000000000000e+04
3.063063063063063396e+01,2.624850000000000000e+05,6.432500000000000000e+04
3.073073073073073402e+01,2.695250000000000000e+05,6.551100000000000000e+04
3.083083083083083409e+01,2.654150000000000000e+05,6.484000000000000000e+04
3.093093093093093415e+01,2.638490000000000000e+05,6.429100000000000000e+04
3.103103103103103422e+01,2.684200000000000000e+05,6.770400000000000000e+04
3.113113113113113428e+01,2.598190000000000000e+05,6.543700000000000000e+04
3.123123123123123435e+01,2.633770000000000000e+05,6.552900000000000000e+04
3.133133133133133441e+01,2.665930000000000000e+05,6.613600000000000000e+04
3.143143143143143448e+01,2.613940000000000000e+05,6.516100000000000000e+04
3.153153153153153454e+01,2.670910000000000000e+05,6.463800000000000000e+04
3.163163163163163460e+01,2.666720000000000000e+05,6.647800000000000000e+04
3.173173173173173467e+01,2.666850000000000000e+05,6.506800000000000000e+04
3.183183183183183473e+01,2.674730000000000000e+05,6.591100000000000000e+04
3.193193193193193480e+01,2.676720000000000000e+05,6.428600000000000000e+04
3.203203203203203486e+01,2.656690000000000000e+05,6.433600000000000000e+04
3.213213213213213493e+01,2.652530000000000000e+05,6.901600000000000000e+04
3.223223223223223499e+01,2.575030000000000000e+05,6.689200000000000000e+04
3.233233233233233506e+01,2.671090000000000000e+05,6.584200000000000000e+04
3.243243243243243512e+01,2.651490000000000000e+05,6.618700000000000000e+04
3.253253253253253519e+01,2.690860000000000000e+05,6.621400000000000000e+04
3.263263263263263525e+01,2.682930000000000000e+05,6.681500000000000000e+04
3.273273273273273531e+01,2.683140000000000000e+05,6.280600000000000000e+04
3.283283283283283538e+01,2.602970000000000000e+05,6.563700000000000000e+04
3.293293293293293544e+01,2.654560000000000000e+05,6.182700000000000000e+04
3.303303303303303551e+01,2.693910000000000000e+05,6.640300000000000000e+04
3.313313313313313557e+01,2.617630000000000000e+05,6.645600000000000000e+04
3.323323323323323564e+01,2.685970000000000000e+05,6.556200000000000000e+04
3.333333333333333570e+01,2.603990000000000000e+05,6.421500000000000000e+04
3.343343343343343577e+01,2.677340000000000000e+05,6.426300000000000000e+04
3.353353353353353583e+01,2.648590000000000000e+05,6.338900000000000000e+04
3.363363363363363590e+01,2.564440000000000000e+05,6.372700000000000000e+04
3.373373373373373596e+01,2.630310000000000000e+05,6.404300000000000000e+04
3.383383383383383602e+01,2.588490000000000000e+05,6.006200000000000000e+04
3.393393393393393609e+01,2.610350000000000000e+05,6.602100000000000000e+04
3.403403403403403615e+01,2.598600000000000000e+05,6.348300000000000000e+04
3.413413413413413622e+01,2.648630000000000000e+05,5.963000000000000000e+04
3.423423423423423628e+01,2.597950000000000000e+05,6.223300000000000000e+04
3.433433433433433635e+01,2.623920000000000000e+05,6.336700000000000000e+04
3.443443443443443641e+01,2.611350000000000000e+05,6.205200000000000000e+04
3.453453453453453648e+01,2.653520000000000000e+05,6.041400000000000000e+04
3.463463463463463654e+01,2.617340000000000000e+05,6.118200000000000000e+04
3.473473473473473661e+01,2.660940000000000000e+05,6.413100000000000000e+04
3.483483483483483667e+01,2.657400000000000000e+05,6.350600000000000000e+04
3.493493493493493673e+01,2.666410000000000000e+05,5.818900000000000000e+04
3.503503503503503680e+01,2.645250000000000000e+05,6.567900000000000000e+04
3.513513513513513686e+01,2.649060000000000000e+05,6.605200000000000000e+04
3.523523523523523693e+01,2.649440000000000000e+05,6.070200000000000000e+04
3.533533533533533699e+01,2.649700000000000000e+05,6.306300000000000000e+04
3.543543543543543706e+01,2.635550000000000000e+05,6.280500000000000000e+04
3.553553553553553712e+01,2.604300000000000000e+05,6.052200000000000000e+04
3.563563563563563719e+01,2.611280000000000000e+05,6.152900000000000000e+04
3.573573573573573725e+01,2.622140000000000000e+05,6.071200000000000000e+04
3.583583583583583732e+01,2.615950000000000000e+05,6.031100000000000000e+04
3.593593593593593738e+01,2.692180000000000000e+05,6.405900000000000000e+04
3.603603603603603744e+01,2.653880000000000000e+05,6.093800000000000000e+04
3.613613613613613751e+01,2.630410000000000000e+05,6.127500000000000000e+04
3.623623623623623757e+01,2.634580000000000000e+05,6.181900000000000000e+04
3.633633633633633764e+01,2.658730000000000000e+05,6.224900000000000000e+04
3.643643643643643770e+01,2.613630000000000000e+05,6.234200000000000000e+04
3.653653653653653777e+01,2.577310000000000000e+05,6.386400000000000000e+04
3.663663663663663783e+01,2.628440000000000000e+05,6.329800000000000000e+04
3.673673673673673790e+01,2.676130000000000000e+05,6.397100000000000000e+04
3.683683683683683796e+01,2.622570000000000000e+05,6.305200000000000000e+04
3.693693693693693803e+01,2.692320000000000000e+05,6.216100000000000000e+04
3.703703703703703809e+01,2.582630000000000000e+05,6.259000000000000000e+04
3.713713713713713815e+01,2.657490000000000000e+05,6.360800000000000000e+04
3.723723723723723822e+01,2.662330000000000000e+05,6.142100000000000000e+04
3.733733733733733828e+01,2.623840000000000000e+05,6.534100000000000000e+04
3.743743743743743835e+01,2.624950000000000000e+05,6.492700000000000000e+04
3.753753753753753841e+01,2.684130000000000000e+05,6.285800000000000000e+04
3.763763763763763848e+01,2.588650000000000000e+05,6.290400000000000000e+04
3.773773773773773854e+01,2.659210000000000000e+05,6.695100000000000000e+04
3.783783783783783861e+01,2.648600000000000000e+05,6.486500000000000000e+04
3.793793793793793867e+01,2.646960000000000000e+05,6.553600000000000000e+04
3.803803803803803874e+01,2.615370000000000000e+05,6.408300000000000000e+04
3.813813813813813880e+01,2.660850000000000000e+05,6.356300000000000000e+04
3.823823823823823886e+01,2.673300000000000000e+05,6.857100000000000000e+04
3.833833833833833893e+01,2.686860000000000000e+05,6.636100000000000000e+04
3.843843843843843899e+01,2.734120000000000000e+05,6.626900000000000000e+04
3.853853853853853906e+01,2.725620000000000000e+05,6.690700000000000000e+04
3.863863863863863912e+01,2.794730000000000000e+05,1.156600000000000000e+05
3.873873873873873919e+01,1.836350000000000000e+05,4.445800000000000000e+04
3.883883883883883925e+01,1.496020000000000000e+05,3.667700000000000000e+04
3.893893893893893932e+01,1.531560000000000000e+05,3.588300000000000000e+04
3.903903903903903938e+01,1.526590000000000000e+05,3.789000000000000000e+04
3.913913913913913944e+01,1.531850000000000000e+05,3.545400000000000000e+04
3.923923923923923951e+01,1.505800000000000000e+05,3.606300000000000000e+04
3.933933933933933957e+01,1.516700000000000000e+05,3.599400000000000000e+04
3.943943943943943964e+01,1.510520000000000000e+05,3.772700000000000000e+04
3.953953953953953970e+01,1.503590000000000000e+05,3.591400000000000000e+04
3.963963963963963977e+01,1.510170000000000000e+05,3.641600000000000000e+04
3.973973973973973983e+01,1.518850000000000000e+05,3.592100000000000000e+04
3.983983983983983990e+01,1.538520000000000000e+05,3.570900000000000000e+04
3.993993993993993996e+01,1.530440000000000000e+05,3.597900000000000000e+04
4.004004004004004003e+01,1.518500000000000000e+05,3.654100000000000000e+04
4.014014014014014009e+01,1.524780000000000000e+05,3.676300000000000000e+04
4.024024024024024015e+01,1.515510000000000000e+05,3.616600000000000000e+04
4.034034034034034022e+01,1.547320000000000000e+05,3.687000000000000000e+04
4.044044044044044028e+01,1.522190000000000000e+05,3.553800000000000000e+04
4.054054054054054035e+01,1.504800000000000000e+05,3.588900000000000000e+04
4.064064064064064041e+01,1.519700000000000000e+05,3.515700000000000000e+04
4.074074074074074048e+01,2.297760000000000000e+05,5.508400000000000000e+04
4.084084084084084054e+01,2.648190000000000000e+05,6.538000000000000000e+04
4.094094094094094061e+01,2.650550000000000000e+05,6.679000000000000000e+04
4.104104104104104067e+01,2.631600000000000000e+05,6.432900000000000000e+04
4.114114114114114074e+01,2.679640000000000000e+05,6.061500000000000000e+04
4.124124124124124080e+01,2.649140000000000000e+05,6.282000000000000000e+04
4.134134134134134086e+01,2.559050000000000000e+05,6.228200000000000000e+04
4.144144144144144093e+01,2.630540000000000000e+05,6.035200000000000000e+04
4.154154154154154099e+01,2.624840000000000000e+05,6.205100000000000000e+04
4.164164164164164106e+01,2.663820000000000000e+05,6.515200000000000000e+04
4.174174174174174112e+01,2.623360000000000000e+05,6.244600000000000000e+04
4.184184184184184119e+01,2.615340000000000000e+05,6.249000000000000000e+04
4.194194194194194125e+01,2.673120000000000000e+05,6.416300000000000000e+04
4.204204204204204132e+01,2.683810000000000000e+05,6.260700000000000000e+04
4.214214214214214138e+01,2.633810000000000000e+05,6.063400000000000000e+04
4.224224224224224145e+01,2.640210000000000000e+05,6.071000000000000000e+04
4.234234234234234151e+01,2.619920000000000000e+05,6.299900000000000000e+04
4.244244244244244157e+01,2.579120000000000000e+05,6.099200000000000000e+04
4.254254254254254164e+01,2.618010000000000000e+05,5.946200000000000000e+04
4.264264264264264170e+01,2.562640000000000000e+05,6.206600000000000000e+04
4.274274274274274887e+01,2.615020000000000000e+05,6.180000000000000000e+04
4.284284284284284894e+01,2.662170000000000000e+05,6.101700000000000000e+04
4.294294294294294900e+01,2.614050000000000000e+05,6.238100000000000000e+04
4.304304304304304907e+01,2.640450000000000000e+05,6.483000000000000000e+04
4.314314314314314913e+01,2.627540000000000000e+05,6.419200000000000000e+04
4.324324324324324920e+01,2.666600000000000000e+05,6.327400000000000000e+04
4.334334334334334926e+01,2.626350000000000000e+05,6.376100000000000000e+04
4.344344344344344933e+01,2.658250000000000000e+05,6.310200000000000000e+04
4.354354354354354939e+01,2.671680000000000000e+05,6.367900000000000000e+04
4.364364364364364945e+01,2.674870000000000000e+05,6.298000000000000000e+04
4.374374374374374952e+01,2.680940000000000000e+05,6.434400000000000000e+04
4.384384384384384958e+01,2.702870000000000000e+05,6.101900000000000000e+04
4.394394394394394965e+01,2.657310000000000000e+05,6.249900000000000000e+04
4.404404404404404971e+01,2.659710000000000000e+05,6.247500000000000000e+04
4.414414414414414978e+01,2.599270000000000000e+05,5.957500000000000000e+04
4.424424424424424984e+01,2.725340000000000000e+05,6.149900000000000000e+04
4.434434434434434991e+01,2.634820000000000000e+05,6.255300000000000000e+04
4.444444444444444997e+01,2.655990000000000000e+05,6.377000000000000000e+04
4.454454454454455004e+01,2.561690000000000000e+05,5.983000000000000000e+04
4.464464464464465010e+01,2.665250000000000000e+05,6.109600000000000000e+04
4.474474474474475016e+01,2.672040000000000000e+05,5.976200000000000000e+04
4.484484484484485023e+01,2.617790000000000000e+05,5.876500000000000000e+04
4.494494494494495029e+01,2.644270000000000000e+05,6.194600000000000000e+04
4.504504504504505036e+01,2.609580000000000000e+05,6.017900000000000000e+04
4.514514514514515042e+01,2.650070000000000000e+05,6.212200000000000000e+04
4.524524524524525049e+01,2.616280000000000000e+05,6.031000000000000000e+04
4.534534534534535055e+01,2.596630000000000000e+05,6.106000000000000000e+04
4.544544544544545062e+01,2.612510000000000000e+05,6.232400000000000000e+04
4.554554554554555068e+01,2.630050000000000000e+05,6.413600000000000000e+04
4.564564564564565075e+01,2.573460000000000000e+05,6.224800000000000000e+04
4.574574574574575081e+01,2.607070000000000000e+05,6.213600000000000000e+04
4.584584584584585087e+01,2.640260000000000000e+05,6.039300000000000000e+04
4.594594594594595094e+01,2.701890000000000000e+05,6.436100000000000000e+04
4.604604604604605100e+01,2.650520000000000000e+05,6.143500000000000000e+04
4.614614614614615107e+01,2.663000000000000000e+05,6.053900000000000000e+04
4.624624624624625113e+01,2.662390000000000000e+05,6.160800000000000000e+04
4.634634634634635120e+01,2.632580000000000000e+05,6.067700000000000000e+04
4.644644644644645126e+01,2.584840000000000000e+05,6.326800000000000000e+04
4.654654654654655133e+01,2.699580000000000000e+05,6.008500000000000000e+04
4.664664664664665139e+01,2.668010000000000000e+05,6.015400000000000000e+04
4.674674674674675146e+01,2.623230000000000000e+05,5.861400000000000000e+04
4.684684684684685152e+01,2.569820000000000000e+05,6.219100000000000000e+04
4.694694694694695158e+01,2.604700000000000000e+05,6.217800000000000000e+04
4.704704704704705165e+01,2.681250000000000000e+05,6.377000000000000000e+04
4.714714714714715171e+01,2.654990000000000000e+05,6.138400000000000000e+04
4.724724724724725178e+01,2.667150000000000000e+05,6.421100000000000000e+04
4.734734734734735184e+01,2.561870000000000000e+05,6.015400000000000000e+04
4.744744744744745191e+01,2.633400000000000000e+05,6.310500000000000000e+04
4.754754754754755197e+01,2.628240000000000000e+05,6.200100000000000000e+04
4.764764764764765204e+01,2.641850000000000000e+05,6.010700000000000000e+04
4.774774774774775210e+01,2.667540000000000000e+05,6.020800000000000000e+04
4.784784784784785217e+01,2.632920000000000000e+05,6.165600000000000000e+04
4.794794794794795223e+01,2.638090000000000000e+05,6.327400000000000000e+04
4.804804804804805229e+01,2.659180000000000000e+05,6.437600000000000000e+04
4.814814814814815236e+01,2.678530000000000000e+05,6.422600000000000000e+04
4.824824824824825242e+01,2.650900000000000000e+05,6.197400000000000000e+04
4.834834834834835249e+01,2.633230000000000000e+05,6.316100000000000000e+04
4.844844844844845255e+01,2.648930000000000000e+05,6.263700000000000000e+04
4.854854854854855262e+01,2.636240000000000000e+05,6.171400000000000000e+04
4.864864864864865268e+01,2.616950000000000000e+05,6.411600000000000000e+04
4.874874874874875275e+01,2.637290000000000000e+05,6.076500000000000000e+04
4.884884884884885281e+01,2.575520000000000000e+05,6.380300000000000000e+04
4.894894894894895288e+01,2.656310000000000000e+05,6.553700000000000000e+04
4.904904904904905294e+01,2.694330000000000000e+05,6.340600000000000000e+04
4.914914914914915300e+01,2.674410000000000000e+05,6.473300000000000000e+04
4.924924924924925307e+01,2.592630000000000000e+05,6.587700000000000000e+04
4.934934934934935313e+01,2.632680000000000000e+05,6.530900000000000000e+04
4.944944944944945320e+01,2.603150000000000000e+05,6.200000000000000000e+04
4.954954954954955326e+01,2.593810000000000000e+05,6.483900000000000000e+04
4.964964964964965333e+01,2.649290000000000000e+05,6.619700000000000000e+04
4.974974974974975339e+01,2.616150000000000000e+05,6.557700000000000000e+04
4.984984984984985346e+01,2.625890000000000000e+05,6.548400000000000000e+04
4.994994994994995352e+01,2.668510000000000000e+05,6.738800000000000000e+04
5.005005005005005358e+01,2.630390000000000000e+05,6.698100000000000000e+04
5.015015015015015365e+01,2.712600000000000000e+05,6.572600000000000000e+04
5.025025025025025371e+01,2.553750000000000000e+05,6.403500000000000000e+04
5.035035035035035378e+01,2.584160000000000000e+05,6.646100000000000000e+04
5.045045045045045384e+01,2.660750000000000000e+05,6.642900000000000000e+04
5.055055055055055391e+01,2.619410000000000000e+05,6.563900000000000000e+04
5.065065065065065397e+01,2.573610000000000000e+05,6.330900000000000000e+04
5.075075075075075404e+01,2.593380000000000000e+05,6.074700000000000000e+04
5.085085085085085410e+01,2.618480000000000000e+05,6.373900000000000000e+04
5.095095095095095417e+01,2.601660000000000000e+05,6.205700000000000000e+04
5.105105105105105423e+01,2.620850000000000000e+05,6.276600000000000000e+04
5.115115115115115429e+01,2.670360000000000000e+05,6.426600000000000000e+04
5.125125125125125436e+01,2.690150000000000000e+05,6.417900000000000000e+04
5.135135135135135442e+01,2.652590000000000000e+05,6.346700000000000000e+04
5.145145145145145449e+01,2.613980000000000000e+05,6.256900000000000000e+04
5.155155155155155455e+01,2.662920000000000000e+05,5.826900000000000000e+04
5.165165165165165462e+01,2.587050000000000000e+05,6.341800000000000000e+04
5.175175175175175468e+01,2.666900000000000000e+05,6.178500000000000000e+04
5.185185185185185475e+01,2.665500000000000000e+05,6.159000000000000000e+04
5.195195195195195481e+01,2.576470000000000000e+05,6.276100000000000000e+04
5.205205205205205488e+01,2.625550000000000000e+05,6.162000000000000000e+04
5.215215215215215494e+01,2.600480000000000000e+05,5.988800000000000000e+04
5.225225225225225500e+01,2.673690000000000000e+05,6.223500000000000000e+04
5.235235235235235507e+01,2.594050000000000000e+05,6.003900000000000000e+04
5.245245245245245513e+01,2.624480000000000000e+05,6.076500000000000000e+04
5.255255255255255520e+01,2.632110000000000000e+05,6.122000000000000000e+04
5.265265265265265526e+01,2.542370000000000000e+05,6.364100000000000000e+04
5.275275275275275533e+01,2.603240000000000000e+05,6.220300000000000000e+04
5.285285285285285539e+01,2.606420000000000000e+05,6.662700000000000000e+04
5.295295295295295546e+01,2.633480000000000000e+05,6.236800000000000000e+04
5.305305305305305552e+01,2.582340000000000000e+05,6.384100000000000000e+04
5.315315315315315559e+01,2.600190000000000000e+05,6.292500000000000000e+04
5.325325325325325565e+01,2.638710000000000000e+05,6.635600000000000000e+04
5.335335335335335571e+01,2.591120000000000000e+05,6.453300000000000000e+04
5.345345345345345578e+01,2.737020000000000000e+05,6.650800000000000000e+04
5.355355355355355584e+01,2.764760000000000000e+05,6.745200000000000000e+04
5.365365365365365591e+01,2.757380000000000000e+05,6.615100000000000000e+04
5.375375375375375597e+01,2.640370000000000000e+05,6.601800000000000000e+04
5.385385385385385604e+01,2.717910000000000000e+05,7.382300000000000000e+04
5.395395395395395610e+01,2.626480000000000000e+05,6.568800000000000000e+04
5.405405405405405617e+01,2.625580000000000000e+05,6.311600000000000000e+04
5.415415415415415623e+01,2.660040000000000000e+05,6.396700000000000000e+04
5.425425425425425630e+01,2.570490000000000000e+05,6.494700000000000000e+04
5.435435435435435636e+01,2.646470000000000000e+05,6.442500000000000000e+04
5.445445445445445642e+01,2.568430000000000000e+05,6.439900000000000000e+04
5.455455455455455649e+01,2.657720000000000000e+05,6.482100000000000000e+04
5.465465465465465655e+01,2.724640000000000000e+05,6.654900000000000000e+04
5.475475475475475662e+01,2.696700000000000000e+05,6.361400000000000000e+04
5.485485485485485668e+01,2.693240000000000000e+05,6.574100000000000000e+04
5.495495495495495675e+01,2.765380000000000000e+05,6.476200000000000000e+04
5.505505505505505681e+01,2.686060000000000000e+05,6.387000000000000000e+04
5.515515515515515688e+01,2.793010000000000000e+05,6.784300000000000000e+04
5.525525525525525694e+01,2.626040000000000000e+05,6.437100000000000000e+04
5.535535535535535701e+01,2.642150000000000000e+05,6.611400000000000000e+04
5.545545545545545707e+01,2.634680000000000000e+05,6.386100000000000000e+04
5.555555555555555713e+01,2.678690000000000000e+05,6.375700000000000000e+04
5.565565565565565720e+01,2.603670000000000000e+05,6.137900000000000000e+04
5.575575575575575726e+01,2.662510000000000000e+05,6.417500000000000000e+04
5.585585585585585733e+01,2.636630000000000000e+05,6.329400000000000000e+04
5.595595595595595739e+01,2.700960000000000000e+05,6.804200000000000000e+04
5.605605605605605746e+01,2.799130000000000000e+05,6.925700000000000000e+04
5.615615615615615752e+01,2.736770000000000000e+05,6.683700000000000000e+04
5.625625625625625759e+01,2.649350000000000000e+05,6.377700000000000000e+04
5.635635635635635765e+01,2.715190000000000000e+05,6.575600000000000000e+04
5.645645645645645772e+01,2.706580000000000000e+05,6.228900000000000000e+04
5.655655655655655778e+01,2.698300000000000000e+05,6.369100000000000000e+04
5.665665665665665784e+01,2.811360000000000000e+05,6.588900000000000000e+04
5.675675675675675791e+01,2.808080000000000000e+05,6.538600000000000000e+04
5.685685685685685797e+01,2.708540000000000000e+05,6.216300000000000000e+04
5.695695695695695804e+01,2.677080000000000000e+05,6.093900000000000000e+04
5.705705705705705810e+01,2.673980000000000000e+05,6.222100000000000000e+04
5.715715715715715817e+01,2.680830000000000000e+05,6.108400000000000000e+04
5.725725725725725823e+01,2.653390000000000000e+05,6.343300000000000000e+04
5.735735735735735830e+01,2.657460000000000000e+05,6.269700000000000000e+04
5.745745745745745836e+01,2.675300000000000000e+05,6.257400000000000000e+04
5.755755755755755843e+01,2.722640000000000000e+05,6.223300000000000000e+04
5.765765765765765849e+01,2.699680000000000000e+05,6.085000000000000000e+04
5.775775775775775855e+01,2.845430000000000000e+05,6.698000000000000000e+04
5.785785785785785862e+01,2.665840000000000000e+05,6.199300000000000000e+04
5.795795795795795868e+01,2.652190000000000000e+05,6.379800000000000000e+04
5.805805805805805875e+01,2.666760000000000000e+05,6.318400000000000000e+04
5.815815815815815881e+01,2.656280000000000000e+05,6.364900000000000000e+04
5.825825825825825888e+01,2.668740000000000000e+05,6.277900000000000000e+04
5.835835835835835894e+01,2.691160000000000000e+05,6.671000000000000000e+04
5.845845845845845901e+01,2.731790000000000000e+05,6.093500000000000000e+04
5.855855855855855907e+01,2.691910000000000000e+05,6.411900000000000000e+04
5.865865865865865914e+01,2.745320000000000000e+05,6.770300000000000000e+04
5.875875875875875920e+01,2.722910000000000000e+05,9.071900000000000000e+04
5.885885885885885926e+01,1.801220000000000000e+05,6.158500000000000000e+04
5.895895895895895933e+01,1.536400000000000000e+05,3.695500000000000000e+04
5.905905905905905939e+01,1.539780000000000000e+05,3.654700000000000000e+04
5.915915915915915946e+01,1.535920000000000000e+05,3.638100000000000000e+04
5.925925925925925952e+01,1.516830000000000000e+05,3.677200000000000000e+04
5.935935935935935959e+01,1.534440000000000000e+05,3.555500000000000000e+04
5.945945945945945965e+01,1.511960000000000000e+05,3.716000000000000000e+04
5.955955955955955972e+01,1.503500000000000000e+05,3.527200000000000000e+04
5.965965965965965978e+01,1.487150000000000000e+05,3.566500000000000000e+04
5.975975975975975985e+01,1.499210000000000000e+05,3.739800000000000000e+04
5.985985985985986702e+01,1.515880000000000000e+05,3.553600000000000000e+04
5.995995995995996708e+01,1.498620000000000000e+05,3.662800000000000000e+04
6.006006006006006714e+01,1.514900000000000000e+05,3.711700000000000000e+04
6.016016016016016721e+01,1.504580000000000000e+05,3.634900000000000000e+04
6.026026026026026727e+01,1.523800000000000000e+05,3.684300000000000000e+04
6.036036036036036734e+01,1.514870000000000000e+05,3.624300000000000000e+04
6.046046046046046740e+01,1.531220000000000000e+05,3.558800000000000000e+04
6.056056056056056747e+01,1.503970000000000000e+05,3.676400000000000000e+04
6.066066066066066753e+01,1.541250000000000000e+05,3.667100000000000000e+04
6.076076076076076760e+01,1.487190000000000000e+05,3.610800000000000000e+04
6.086086086086086766e+01,2.434390000000000000e+05,6.244000000000000000e+04
6.096096096096096772e+01,2.606440000000000000e+05,6.565100000000000000e+04
6.106106106106106779e+01,2.595570000000000000e+05,6.286700000000000000e+04
6.116116116116116785e+01,2.628610000000000000e+05,6.019000000000000000e+04
6.126126126126126792e+01,2.583610000000000000e+05,6.348900000000000000e+04
6.136136136136136798e+01,2.633010000000000000e+05,6.474000000000000000e+04
6.146146146146146805e+01,2.657740000000000000e+05,6.691200000000000000e+04
6.156156156156156811e+01,2.812870000000000000e+05,6.737100000000000000e+04
6.166166166166166818e+01,2.650880000000000000e+05,6.281800000000000000e+04
6.176176176176176824e+01,2.672890000000000000e+05,6.260500000000000000e+04
6.186186186186186831e+01,2.824350000000000000e+05,7.188300000000000000e+04
6.196196196196196837e+01,2.650960000000000000e+05,6.120200000000000000e+04
6.206206206206206843e+01,2.657000000000000000e+05,6.496600000000000000e+04
6.216216216216216850e+01,2.691080000000000000e+05,6.385300000000000000e+04
6.226226226226226856e+01,2.708670000000000000e+05,6.357600000000000000e+04
6.236236236236236863e+01,2.671550000000000000e+05,6.639100000000000000e+04
6.246246246246246869e+01,2.788530000000000000e+05,6.907600000000000000e+04
6.256256256256256876e+01,2.754630000000000000e+05,6.529100000000000000e+04
6.266266266266266882e+01,2.653450000000000000e+05,6.367700000000000000e+04
6.276276276276276889e+01,2.690960000000000000e+05,6.231900000000000000e+04
6.286286286286286895e+01,2.726670000000000000e+05,6.690100000000000000e+04
6.296296296296296902e+01,2.619180000000000000e+05,6.484100000000000000e+04
6.306306306306306908e+01,2.732390000000000000e+05,6.302800000000000000e+04
6.316316316316316914e+01,2.623430000000000000e+05,6.475700000000000000e+04
6.326326326326326921e+01,2.678480000000000000e+05,6.263800000000000000e+04
6.336336336336336927e+01,2.666550000000000000e+05,6.409400000000000000e+04
6.346346346346346934e+01,2.856360000000000000e+05,6.940200000000000000e+04
6.356356356356356940e+01,2.654260000000000000e+05,6.326000000000000000e+04
6.366366366366366947e+01,2.687850000000000000e+05,6.443700000000000000e+04
6.376376376376376953e+01,2.680290000000000000e+05,6.353200000000000000e+04
6.386386386386386960e+01,2.753860000000000000e+05,6.723200000000000000e+04
6.396396396396396966e+01,2.756580000000000000e+05,6.258000000000000000e+04
6.406406406406406973e+01,2.649650000000000000e+05,6.335700000000000000e+04
6.416416416416416268e+01,2.651780000000000000e+05,6.565300000000000000e+04
6.426426426426426985e+01,2.702690000000000000e+05,6.522100000000000000e+04
6.436436436436436281e+01,2.722090000000000000e+05,6.329800000000000000e+04
6.446446446446446998e+01,2.661470000000000000e+05,6.485100000000000000e+04
6.456456456456456294e+01,2.743460000000000000e+05,6.270400000000000000e+04
6.466466466466467011e+01,2.702980000000000000e+05,6.561700000000000000e+04
6.476476476476476307e+01,2.730270000000000000e+05,6.629000000000000000e+04
6.486486486486487024e+01,2.670700000000000000e+05,6.403000000000000000e+04
6.496496496496496320e+01,2.722080000000000000e+05,6.506600000000000000e+04
6.506506506506507037e+01,2.632190000000000000e+05,6.549200000000000000e+04
6.516516516516516333e+01,2.654840000000000000e+05,6.641500000000000000e+04
6.526526526526527050e+01,2.635130000000000000e+05,6.353900000000000000e+04
6.536536536536536346e+01,2.694400000000000000e+05,6.376800000000000000e+04
6.546546546546547063e+01,2.626870000000000000e+05,6.219400000000000000e+04
6.556556556556556359e+01,2.612410000000000000e+05,5.751100000000000000e+04
6.566566566566567076e+01,2.679440000000000000e+05,5.983800000000000000e+04
6.576576576576576372e+01,2.861690000000000000e+05,6.544000000000000000e+04
6.586586586586587089e+01,2.719200000000000000e+05,6.159400000000000000e+04
6.596596596596596385e+01,2.690590000000000000e+05,6.114700000000000000e+04
6.606606606606607102e+01,2.630470000000000000e+05,5.782700000000000000e+04
6.616616616616616398e+01,2.643090000000000000e+05,6.080700000000000000e+04
6.626626626626627115e+01,2.597740000000000000e+05,6.119000000000000000e+04
6.636636636636636410e+01,2.561640000000000000e+05,6.305800000000000000e+04
6.646646646646647127e+01,2.637710000000000000e+05,5.830300000000000000e+04
6.656656656656656423e+01,2.765020000000000000e+05,6.438300000000000000e+04
6.666666666666667140e+01,2.762500000000000000e+05,6.373400000000000000e+04
6.676676676676676436e+01,2.677030000000000000e+05,6.585600000000000000e+04
6.686686686686687153e+01,2.596410000000000000e+05,6.295800000000000000e+04
6.696696696696696449e+01,2.683490000000000000e+05,6.122100000000000000e+04
6.706706706706707166e+01,2.624300000000000000e+05,6.649600000000000000e+04
6.716716716716716462e+01,2.755410000000000000e+05,7.291500000000000000e+04
6.726726726726727179e+01,2.679800000000000000e+05,6.225900000000000000e+04
6.736736736736736475e+01,2.655400000000000000e+05,6.530500000000000000e+04
6.746746746746747192e+01,2.790800000000000000e+05,6.624300000000000000e+04
6.756756756756756488e+01,2.614890000000000000e+05,6.642100000000000000e+04
6.766766766766767205e+01,2.687890000000000000e+05,6.574000000000000000e+04
6.776776776776776501e+01,2.706700000000000000e+05,6.272700000000000000e+04
6.786786786786787218e+01,2.661310000000000000e+05,6.181400000000000000e+04
6.796796796796796514e+01,2.731690000000000000e+05,6.623600000000000000e+04
6.806806806806807231e+01,2.666900000000000000e+05,6.086200000000000000e+04
6.816816816816816527e+01,2.653690000000000000e+05,6.894900000000000000e+04
6.826826826826827244e+01,2.676570000000000000e+05,6.127800000000000000e+04
6.836836836836837961e+01,2.673460000000000000e+05,6.548500000000000000e+04
6.846846846846847257e+01,2.839860000000000000e+05,6.624300000000000000e+04
6.856856856856857974e+01,2.757520000000000000e+05,6.378200000000000000e+04
6.866866866866867269e+01,2.651630000000000000e+05,6.288300000000000000e+04
6.876876876876877986e+01,2.763690000000000000e+05,6.581300000000000000e+04
6.886886886886887282e+01,2.637950000000000000e+05,6.273600000000000000e+04
6.896896896896897999e+01,2.674760000000000000e+05,6.530800000000000000e+04
6.906906906906907295e+01,2.755030000000000000e+05,6.642200000000000000e+04
6.916916916916918012e+01,2.700910000000000000e+05,6.621300000000000000e+04
6.926926926926927308e+01,2.676480000000000000e+05,6.339800000000000000e+04
6.936936936936938025e+01,2.681990000000000000e+05,6.201100000000000000e+04
6.946946946946947321e+01,2.781190000000000000e+05,6.886100000000000000e+04
6.956956956956958038e+01,2.729430000000000000e+05,6.476800000000000000e+04
6.966966966966967334e+01,2.845350000000000000e+05,6.814700000000000000e+04
6.976976976976978051e+01,2.639760000000000000e+05,6.296800000000000000e+04
6.986986986986987347e+01,2.687060000000000000e+05,6.449300000000000000e+04
6.996996996996998064e+01,2.576080000000000000e+05,6.590700000000000000e+04
7.007007007007007360e+01,2.635220000000000000e+05,6.473500000000000000e+04
7.017017017017018077e+01,2.698840000000000000e+05,6.527000000000000000e+04
7.027027027027027373e+01,2.672680000000000000e+05,6.456400000000000000e+04
7.037037037037038090e+01,2.619180000000000000e+05,8.625300000000000000e+04
7.047047047047047386e+01,1.789260000000000000e+05,4.421700000000000000e+04
7.057057057057058103e+01,1.520900000000000000e+05,3.722600000000000000e+04
7.067067067067067399e+01,1.527130000000000000e+05,3.599600000000000000e+04
7.077077077077078116e+01,1.522840000000000000e+05,3.563100000000000000e+04
7.087087087087087411e+01,1.540000000000000000e+05,3.612000000000000000e+04
7.097097097097098128e+01,1.533150000000000000e+05,3.569400000000000000e+04
7.107107107107107424e+01,1.533710000000000000e+05,3.554600000000000000e+04
7.117117117117118141e+01,1.516890000000000000e+05,3.633800000000000000e+04
7.127127127127127437e+01,1.506660000000000000e+05,3.581600000000000000e+04
7.137137137137138154e+01,1.520230000000000000e+05,3.643600000000000000e+04
7.147147147147147450e+01,1.528340000000000000e+05,3.594500000000000000e+04
7.157157157157158167e+01,1.534920000000000000e+05,3.637900000000000000e+04
7.167167167167167463e+01,1.533280000000000000e+05,3.627600000000000000e+04
7.177177177177178180e+01,1.518330000000000000e+05,3.550000000000000000e+04
7.187187187187187476e+01,1.508480000000000000e+05,3.575900000000000000e+04
7.197197197197198193e+01,1.503420000000000000e+05,3.766600000000000000e+04
7.207207207207207489e+01,1.536840000000000000e+05,3.709300000000000000e+04
7.217217217217218206e+01,1.534290000000000000e+05,3.754400000000000000e+04
7.227227227227227502e+01,1.520510000000000000e+05,3.606200000000000000e+04
7.237237237237238219e+01,1.525470000000000000e+05,3.826900000000000000e+04
7.247247247247247515e+01,2.333990000000000000e+05,5.492400000000000000e+04
7.257257257257258232e+01,2.612040000000000000e+05,6.091800000000000000e+04
7.267267267267267528e+01,2.560970000000000000e+05,6.088200000000000000e+04
7.277277277277278245e+01,2.559370000000000000e+05,6.339300000000000000e+04
7.287287287287287540e+01,2.588650000000000000e+05,6.498100000000000000e+04
7.297297297297298257e+01,2.555570000000000000e+05,6.124700000000000000e+04
7.307307307307307553e+01,2.578510000000000000e+05,6.294200000000000000e+04
7.317317317317318270e+01,2.609200000000000000e+05,6.360200000000000000e+04
7.327327327327327566e+01,2.626250000000000000e+05,6.236500000000000000e+04
7.337337337337338283e+01,2.597960000000000000e+05,6.566600000000000000e+04
7.347347347347347579e+01,2.573900000000000000e+05,6.257500000000000000e+04
7.357357357357358296e+01,2.533360000000000000e+05,6.237800000000000000e+04
7.367367367367367592e+01,2.620410000000000000e+05,6.203300000000000000e+04
7.377377377377378309e+01,2.560620000000000000e+05,6.116800000000000000e+04
7.387387387387387605e+01,2.584920000000000000e+05,6.310100000000000000e+04
7.397397397397398322e+01,2.610680000000000000e+05,6.294500000000000000e+04
7.407407407407407618e+01,2.612130000000000000e+05,6.218500000000000000e+04
7.417417417417418335e+01,2.587970000000000000e+05,6.396600000000000000e+04
7.427427427427427631e+01,2.600460000000000000e+05,6.317200000000000000e+04
7.437437437437438348e+01,2.638940000000000000e+05,6.323100000000000000e+04
7.447447447447447644e+01,2.670370000000000000e+05,6.112300000000000000e+04
7.457457457457458361e+01,2.568280000000000000e+05,6.530700000000000000e+04
7.467467467467467657e+01,2.613240000000000000e+05,6.378400000000000000e+04
7.477477477477478374e+01,2.592840000000000000e+05,6.264100000000000000e+04
7.487487487487487670e+01,2.576320000000000000e+05,5.965500000000000000e+04
7.497497497497498387e+01,2.572190000000000000e+05,6.382400000000000000e+04
7.507507507507507682e+01,2.576820000000000000e+05,6.209300000000000000e+04
7.517517517517518399e+01,2.603370000000000000e+05,6.211900000000000000e+04
7.527527527527527695e+01,2.631040000000000000e+05,6.233500000000000000e+04
7.537537537537538412e+01,2.545920000000000000e+05,6.393500000000000000e+04
7.547547547547547708e+01,2.571930000000000000e+05,6.301700000000000000e+04
7.557557557557558425e+01,2.573780000000000000e+05,6.235800000000000000e+04
7.567567567567567721e+01,2.574880000000000000e+05,6.182600000000000000e+04
7.577577577577578438e+01,2.590050000000000000e+05,6.162600000000000000e+04
7.587587587587587734e+01,2.613460000000000000e+05,5.956300000000000000e+04
7.597597597597598451e+01,2.645290000000000000e+05,6.449700000000000000e+04
7.607607607607607747e+01,2.629090000000000000e+05,6.140000000000000000e+04
7.617617617617618464e+01,2.651150000000000000e+05,6.430700000000000000e+04
7.627627627627627760e+01,2.622080000000000000e+05,6.413700000000000000e+04
7.637637637637638477e+01,2.626320000000000000e+05,6.280300000000000000e+04
7.647647647647647773e+01,2.686070000000000000e+05,6.074300000000000000e+04
7.657657657657658490e+01,2.585670000000000000e+05,6.326900000000000000e+04
7.667667667667667786e+01,2.586500000000000000e+05,6.605600000000000000e+04
7.677677677677678503e+01,2.617670000000000000e+05,6.161900000000000000e+04
7.687687687687687799e+01,2.602530000000000000e+05,5.988000000000000000e+04
7.697697697697698516e+01,2.625320000000000000e+05,6.205900000000000000e+04
7.707707707707707812e+01,2.564630000000000000e+05,6.088600000000000000e+04
7.717717717717718529e+01,2.592200000000000000e+05,6.419900000000000000e+04
7.727727727727727824e+01,2.614730000000000000e+05,6.251600000000000000e+04
7.737737737737738541e+01,2.609720000000000000e+05,6.406400000000000000e+04
7.747747747747747837e+01,2.612810000000000000e+05,6.066900000000000000e+04
7.757757757757758554e+01,2.565900000000000000e+05,6.369100000000000000e+04
7.767767767767767850e+01,2.601400000000000000e+05,6.537900000000000000e+04
7.777777777777778567e+01,2.603440000000000000e+05,6.267100000000000000e+04
7.787787787787787863e+01,2.576780000000000000e+05,6.012500000000000000e+04
7.797797797797798580e+01,2.637290000000000000e+05,6.305800000000000000e+04
7.807807807807807876e+01,2.634880000000000000e+05,6.079900000000000000e+04
7.817817817817818593e+01,2.641670000000000000e+05,6.514600000000000000e+04
7.827827827827827889e+01,2.567080000000000000e+05,6.230500000000000000e+04
7.837837837837838606e+01,2.591380000000000000e+05,6.253800000000000000e+04
7.847847847847847902e+01,2.679910000000000000e+05,6.363200000000000000e+04
7.857857857857858619e+01,2.607560000000000000e+05,6.142800000000000000e+04
7.867867867867867915e+01,2.629430000000000000e+05,6.312700000000000000e+04
7.877877877877878632e+01,2.625670000000000000e+05,6.365500000000000000e+04
7.887887887887887928e+01,2.593780000000000000e+05,6.268300000000000000e+04
7.897897897897898645e+01,2.620360000000000000e+05,6.718800000000000000e+04
7.907907907907907941e+01,2.621630000000000000e+05,6.621400000000000000e+04
7.917917917917918658e+01,2.594260000000000000e+05,6.513600000000000000e+04
7.927927927927927954e+01,2.643570000000000000e+05,6.512600000000000000e+04
7.937937937937938671e+01,2.551600000000000000e+05,6.627600000000000000e+04
7.947947947947947966e+01,2.554370000000000000e+05,6.436800000000000000e+04
7.957957957957958683e+01,2.636520000000000000e+05,6.610400000000000000e+04
7.967967967967967979e+01,2.652640000000000000e+05,6.336200000000000000e+04
7.977977977977978696e+01,2.631390000000000000e+05,6.547000000000000000e+04
7.987987987987987992e+01,2.609680000000000000e+05,6.304600000000000000e+04
7.997997997997998709e+01,2.633800000000000000e+05,6.732400000000000000e+04
8.008008008008008005e+01,2.635870000000000000e+05,6.379100000000000000e+04
8.018018018018018722e+01,2.632870000000000000e+05,6.727100000000000000e+04
8.028028028028028018e+01,2.636220000000000000e+05,6.502300000000000000e+04
8.038038038038038735e+01,2.614950000000000000e+05,6.338200000000000000e+04
8.048048048048048031e+01,2.632800000000000000e+05,6.270800000000000000e+04
8.058058058058058748e+01,2.601450000000000000e+05,6.600100000000000000e+04
8.068068068068068044e+01,2.622430000000000000e+05,6.768400000000000000e+04
8.078078078078078761e+01,2.652540000000000000e+05,6.466900000000000000e+04
8.088088088088088057e+01,2.649350000000000000e+05,6.941400000000000000e+04
8.098098098098098774e+01,2.704830000000000000e+05,6.932600000000000000e+04
8.108108108108108070e+01,2.636840000000000000e+05,6.685800000000000000e+04
8.118118118118118787e+01,2.738870000000000000e+05,6.708900000000000000e+04
8.128128128128128083e+01,2.690590000000000000e+05,6.560400000000000000e+04
8.138138138138138800e+01,2.696910000000000000e+05,7.124900000000000000e+04
8.148148148148148096e+01,2.720250000000000000e+05,6.750900000000000000e+04
8.158158158158158813e+01,2.678250000000000000e+05,7.579900000000000000e+04
8.168168168168168108e+01,2.737960000000000000e+05,8.770900000000000000e+04
8.178178178178178825e+01,1.833680000000000000e+05,4.612100000000000000e+04
8.188188188188188121e+01,1.505460000000000000e+05,3.582300000000000000e+04
8.198198198198198838e+01,1.508000000000000000e+05,3.716500000000000000e+04
8.208208208208208134e+01,1.484810000000000000e+05,3.562200000000000000e+04
8.218218218218218851e+01,1.532440000000000000e+05,3.602100000000000000e+04
8.228228228228228147e+01,1.495950000000000000e+05,3.639700000000000000e+04
8.238238238238238864e+01,1.495380000000000000e+05,3.574200000000000000e+04
8.248248248248248160e+01,1.524530000000000000e+05,3.652600000000000000e+04
8.258258258258258877e+01,1.522120000000000000e+05,3.680600000000000000e+04
8.268268268268268173e+01,1.497810000000000000e+05,3.753700000000000000e+04
8.278278278278278890e+01,1.509220000000000000e+05,3.628300000000000000e+04
8.288288288288288186e+01,1.490040000000000000e+05,3.551700000000000000e+04
8.298298298298298903e+01,1.466710000000000000e+05,3.563400000000000000e+04
8.308308308308308199e+01,1.531370000000000000e+05,3.525000000000000000e+04
8.318318318318318916e+01,1.501710000000000000e+05,3.531000000000000000e+04
8.328328328328328212e+01,1.518320000000000000e+05,3.779600000000000000e+04
8.338338338338338929e+01,1.495530000000000000e+05,3.697900000000000000e+04
8.348348348348348225e+01,1.499780000000000000e+05,3.554500000000000000e+04
8.358358358358358942e+01,1.495850000000000000e+05,3.554800000000000000e+04
8.368368368368368237e+01,1.518750000000000000e+05,3.577700000000000000e+04
8.378378378378378954e+01,2.277150000000000000e+05,5.759200000000000000e+04
8.388388388388388250e+01,2.609750000000000000e+05,6.316400000000000000e+04
8.398398398398398967e+01,2.631540000000000000e+05,6.420000000000000000e+04
8.408408408408408263e+01,2.607470000000000000e+05,6.727000000000000000e+04
8.418418418418418980e+01,2.646930000000000000e+05,6.496700000000000000e+04
8.428428428428428276e+01,2.602740000000000000e+05,6.212800000000000000e+04
8.438438438438438993e+01,2.592290000000000000e+05,6.197400000000000000e+04
8.448448448448448289e+01,2.578740000000000000e+05,6.449300000000000000e+04
8.458458458458459006e+01,2.597610000000000000e+05,6.232900000000000000e+04
8.468468468468468302e+01,2.587710000000000000e+05,6.529000000000000000e+04
8.478478478478479019e+01,2.574090000000000000e+05,6.584300000000000000e+04
8.488488488488488315e+01,2.589060000000000000e+05,6.475200000000000000e+04
8.498498498498499032e+01,2.592960000000000000e+05,6.422500000000000000e+04
8.508508508508508328e+01,2.523020000000000000e+05,6.629200000000000000e+04
8.518518518518519045e+01,2.551740000000000000e+05,6.689400000000000000e+04
8.528528528528528341e+01,2.610890000000000000e+05,6.415800000000000000e+04
8.538538538538539058e+01,2.582610000000000000e+05,6.601600000000000000e+04
8.548548548548549775e+01,2.600120000000000000e+05,6.359700000000000000e+04
8.558558558558559071e+01,2.639450000000000000e+05,6.523100000000000000e+04
8.568568568568569788e+01,2.569020000000000000e+05,6.302500000000000000e+04
8.578578578578579084e+01,2.565720000000000000e+05,6.492800000000000000e+04
8.588588588588589801e+01,2.577780000000000000e+05,6.230100000000000000e+04
8.598598598598599096e+01,2.612850000000000000e+05,6.057000000000000000e+04
8.608608608608609813e+01,2.571260000000000000e+05,6.699700000000000000e+04
8.618618618618619109e+01,2.620250000000000000e+05,6.265100000000000000e+04
8.628628628628629826e+01,2.604470000000000000e+05,6.343500000000000000e+04
8.638638638638639122e+01,2.632600000000000000e+05,6.457300000000000000e+04
8.648648648648649839e+01,2.535680000000000000e+05,6.609500000000000000e+04
8.658658658658659135e+01,2.536090000000000000e+05,6.577700000000000000e+04
8.668668668668669852e+01,2.538350000000000000e+05,6.538600000000000000e+04
8.678678678678679148e+01,2.617720000000000000e+05,6.216700000000000000e+04
8.688688688688689865e+01,2.625540000000000000e+05,6.168100000000000000e+04
8.698698698698699161e+01,2.596400000000000000e+05,6.176700000000000000e+04
8.708708708708709878e+01,2.569590000000000000e+05,6.361800000000000000e+04
8.718718718718719174e+01,2.611270000000000000e+05,6.534500000000000000e+04
8.728728728728729891e+01,2.529810000000000000e+05,6.335200000000000000e+04
8.738738738738739187e+01,2.643980000000000000e+05,6.206300000000000000e+04
8.748748748748749904e+01,2.636050000000000000e+05,6.128700000000000000e+04
8.758758758758759200e+01,2.600410000000000000e+05,6.266300000000000000e+04
8.768768768768769917e+01,2.584900000000000000e+05,6.319700000000000000e+04
8.778778778778779213e+01,2.547020000000000000e+05,6.458600000000000000e+04
8.788788788788789930e+01,2.555880000000000000e+05,6.213500000000000000e+04
8.798798798798799226e+01,2.598930000000000000e+05,6.243300000000000000e+04
8.808808808808809943e+01,2.552310000000000000e+05,6.321300000000000000e+04
8.818818818818819238e+01,2.623630000000000000e+05,6.323200000000000000e+04
8.828828828828829955e+01,2.613970000000000000e+05,6.570100000000000000e+04
8.838838838838839251e+01,2.615930000000000000e+05,6.279500000000000000e+04
8.848848848848849968e+01,2.606620000000000000e+05,6.526700000000000000e+04
8.858858858858859264e+01,2.681100000000000000e+05,6.438200000000000000e+04
8.868868868868869981e+01,2.634760000000000000e+05,5.857900000000000000e+04
8.878878878878879277e+01,2.703970000000000000e+05,6.461200000000000000e+04
8.888888888888889994e+01,2.661290000000000000e+05,6.194600000000000000e+04
8.898898898898899290e+01,2.628540000000000000e+05,6.678000000000000000e+04
8.908908908908910007e+01,2.582230000000000000e+05,6.786100000000000000e+04
8.918918918918919303e+01,2.635350000000000000e+05,6.426200000000000000e+04
8.928928928928930020e+01,2.641970000000000000e+05,6.616900000000000000e+04
8.938938938938939316e+01,2.585760000000000000e+05,6.236000000000000000e+04
8.948948948948950033e+01,2.592000000000000000e+05,6.333500000000000000e+04
8.958958958958959329e+01,2.596610000000000000e+05,6.448100000000000000e+04
8.968968968968970046e+01,2.664880000000000000e+05,6.057800000000000000e+04
8.978978978978979342e+01,2.600710000000000000e+05,6.276300000000000000e+04
8.988988988988990059e+01,2.636180000000000000e+05,6.312800000000000000e+04
8.998998998998999355e+01,2.608850000000000000e+05,6.437100000000000000e+04
9.009009009009010072e+01,2.649190000000000000e+05,6.189500000000000000e+04
9.019019019019019368e+01,2.608080000000000000e+05,6.350200000000000000e+04
9.029029029029030085e+01,2.607940000000000000e+05,6.238600000000000000e+04
9.039039039039039380e+01,2.602280000000000000e+05,6.009600000000000000e+04
9.049049049049050097e+01,2.604510000000000000e+05,6.229500000000000000e+04
9.059059059059059393e+01,2.641570000000000000e+05,6.420000000000000000e+04
9.069069069069070110e+01,2.595290000000000000e+05,6.371800000000000000e+04
9.079079079079079406e+01,2.571890000000000000e+05,6.185000000000000000e+04
9.089089089089090123e+01,2.644690000000000000e+05,6.152400000000000000e+04
9.099099099099099419e+01,2.689340000000000000e+05,6.358500000000000000e+04
9.109109109109110136e+01,2.666220000000000000e+05,6.576200000000000000e+04
9.119119119119119432e+01,2.655190000000000000e+05,6.672800000000000000e+04
9.129129129129130149e+01,2.615730000000000000e+05,6.287100000000000000e+04
9.139139139139139445e+01,2.595110000000000000e+05,6.513400000000000000e+04
9.149149149149150162e+01,2.584530000000000000e+05,6.632100000000000000e+04
9.159159159159159458e+01,2.678020000000000000e+05,6.636400000000000000e+04
9.169169169169170175e+01,2.622920000000000000e+05,6.111400000000000000e+04
9.179179179179179471e+01,2.611240000000000000e+05,6.447600000000000000e+04
9.189189189189190188e+01,2.654860000000000000e+05,6.756200000000000000e+04
9.199199199199199484e+01,2.615490000000000000e+05,6.231600000000000000e+04
9.209209209209210201e+01,2.580420000000000000e+05,6.282500000000000000e+04
9.219219219219219497e+01,2.663890000000000000e+05,6.798500000000000000e+04
9.229229229229230214e+01,2.635190000000000000e+05,6.383200000000000000e+04
9.239239239239239510e+01,2.680080000000000000e+05,6.329700000000000000e+04
9.249249249249250227e+01,2.611130000000000000e+05,6.136800000000000000e+04
9.259259259259259522e+01,2.627220000000000000e+05,6.466200000000000000e+04
9.269269269269270239e+01,2.611270000000000000e+05,6.317400000000000000e+04
9.279279279279279535e+01,2.672820000000000000e+05,6.233500000000000000e+04
9.289289289289290252e+01,2.634520000000000000e+05,6.368600000000000000e+04
9.299299299299299548e+01,2.631130000000000000e+05,6.261500000000000000e+04
9.309309309309310265e+01,2.629920000000000000e+05,6.630500000000000000e+04
9.319319319319319561e+01,2.668030000000000000e+05,6.157700000000000000e+04
9.329329329329330278e+01,2.703140000000000000e+05,6.118600000000000000e+04
9.339339339339339574e+01,2.664090000000000000e+05,6.387000000000000000e+04
9.349349349349350291e+01,2.645910000000000000e+05,6.429300000000000000e+04
9.359359359359359587e+01,2.627390000000000000e+05,6.354800000000000000e+04
9.369369369369370304e+01,2.668710000000000000e+05,6.147300000000000000e+04
9.379379379379379600e+01,2.688940000000000000e+05,6.457600000000000000e+04
9.389389389389390317e+01,2.641120000000000000e+05,6.351000000000000000e+04
9.399399399399399613e+01,2.680490000000000000e+05,6.371600000000000000e+04
9.409409409409410330e+01,2.696940000000000000e+05,6.440600000000000000e+04
9.419419419419419626e+01,2.651780000000000000e+05,6.198700000000000000e+04
9.429429429429430343e+01,2.598490000000000000e+05,6.248300000000000000e+04
9.439439439439439639e+01,2.611200000000000000e+05,6.192400000000000000e+04
9.449449449449450356e+01,2.648270000000000000e+05,6.372500000000000000e+04
9.459459459459459651e+01,2.590540000000000000e+05,6.242500000000000000e+04
9.469469469469470368e+01,2.595090000000000000e+05,6.019200000000000000e+04
9.479479479479479664e+01,2.641560000000000000e+05,6.287300000000000000e+04
9.489489489489490381e+01,2.657880000000000000e+05,6.373700000000000000e+04
9.499499499499499677e+01,2.633410000000000000e+05,6.381700000000000000e+04
9.509509509509510394e+01,2.629880000000000000e+05,6.207700000000000000e+04
9.519519519519519690e+01,2.593610000000000000e+05,6.452300000000000000e+04
9.529529529529530407e+01,2.669940000000000000e+05,6.187100000000000000e+04
9.539539539539539703e+01,2.703720000000000000e+05,6.193000000000000000e+04
9.549549549549550420e+01,2.619630000000000000e+05,6.080800000000000000e+04
9.559559559559559716e+01,2.633490000000000000e+05,5.976400000000000000e+04
9.569569569569570433e+01,2.641500000000000000e+05,6.250000000000000000e+04
9.579579579579579729e+01,2.671340000000000000e+05,6.113200000000000000e+04
9.589589589589590446e+01,2.636570000000000000e+05,6.128700000000000000e+04
9.599599599599599742e+01,2.603860000000000000e+05,6.308300000000000000e+04
9.609609609609610459e+01,2.655890000000000000e+05,6.497300000000000000e+04
9.619619619619619755e+01,2.633620000000000000e+05,6.083800000000000000e+04
9.629629629629630472e+01,2.637630000000000000e+05,6.272200000000000000e+04
9.639639639639639768e+01,2.615660000000000000e+05,6.032600000000000000e+04
9.649649649649650485e+01,2.673750000000000000e+05,6.222000000000000000e+04
9.659659659659659781e+01,2.638890000000000000e+05,6.323700000000000000e+04
9.669669669669670498e+01,2.633920000000000000e+05,6.177700000000000000e+04
9.679679679679679793e+01,2.605470000000000000e+05,6.078600000000000000e+04
9.689689689689690510e+01,2.653420000000000000e+05,6.565500000000000000e+04
9.699699699699699806e+01,2.596160000000000000e+05,6.177900000000000000e+04
9.709709709709710523e+01,2.590520000000000000e+05,6.387400000000000000e+04
9.719719719719719819e+01,2.597880000000000000e+05,6.392600000000000000e+04
9.729729729729730536e+01,2.609430000000000000e+05,6.330700000000000000e+04
9.739739739739739832e+01,2.549720000000000000e+05,6.357600000000000000e+04
9.749749749749750549e+01,2.608930000000000000e+05,6.549500000000000000e+04
9.759759759759759845e+01,2.598990000000000000e+05,6.333200000000000000e+04
9.769769769769770562e+01,2.616120000000000000e+05,6.544400000000000000e+04
9.779779779779779858e+01,2.578730000000000000e+05,6.523200000000000000e+04
9.789789789789790575e+01,2.689510000000000000e+05,6.659600000000000000e+04
9.799799799799799871e+01,2.664860000000000000e+05,6.214400000000000000e+04
9.809809809809810588e+01,2.600550000000000000e+05,6.612500000000000000e+04
9.819819819819819884e+01,2.645620000000000000e+05,6.471000000000000000e+04
9.829829829829830601e+01,2.571570000000000000e+05,6.560000000000000000e+04
9.839839839839839897e+01,2.626930000000000000e+05,6.048400000000000000e+04
9.849849849849850614e+01,2.607300000000000000e+05,6.147100000000000000e+04
9.859859859859859910e+01,2.574370000000000000e+05,6.457000000000000000e+04
9.869869869869870627e+01,2.557620000000000000e+05,6.214200000000000000e+04
9.879879879879879923e+01,2.625310000000000000e+05,6.229000000000000000e+04
9.889889889889890640e+01,2.621560000000000000e+05,6.222300000000000000e+04
9.899899899899899935e+01,2.616180000000000000e+05,6.082200000000000000e+04
9.909909909909910652e+01,2.637570000000000000e+05,6.365000000000000000e+04
9.919919919919919948e+01,2.608850000000000000e+05,6.204800000000000000e+04
9.929929929929930665e+01,2.580920000000000000e+05,5.962300000000000000e+04
9.939939939939939961e+01,2.581610000000000000e+05,6.273300000000000000e+04
9.949949949949950678e+01,2.649690000000000000e+05,6.384900000000000000e+04
9.959959959959959974e+01,2.611960000000000000e+05,6.594600000000000000e+04
9.969969969969970691e+01,2.646670000000000000e+05,6.280300000000000000e+04
9.979979979979979987e+01,2.598750000000000000e+05,6.365500000000000000e+04
9.989989989989990704e+01,2.588180000000000000e+05,6.206500000000000000e+04
1.000000000000000000e+02,2.592250000000000000e+05,6.265000000000000000e+04

